RMQFMU: Bridging the Real World with Co-simulation Technical Report

In this paper we present an experience report for the RMQFMU, a plug and play tool, that enables feeding data to/from an FMI2-based co-simulation environment based on the AMQP protocol. Bridging the co-simulation to an external environment allows on one side to feed historical data to the co-simulation, serving different purposes, such as visualisation and/or data analysis. On the other side, such a tool facilitates the realisation of the digital twin concept by coupling co-simulation and hardware/robots close to real-time. In the paper we present limitations of the initial version of the RMQFMU with respect to the capability of bridging co-simulation with the real world. To provide the desired functionality of the tool, we present in a step-by-step fashion how these limitations, and subsequent limitations, are alleviated. We perform various experiments in order to give reason to the modifications carried out. Finally, we report on two case-studies where we have adopted the RMQFMU, and provide guidelines meant to aid practitioners in its use.

==> raw_data/outputs_ma2000_la500_f2ms.csv <==
time,step-size,{rbmq}.rbmqInstance.obs_xpos,{rbmq}.rbmqInstance.obs_ypos,{rbmq}.rbmqInstance.obstacles,{rbmq}.rbmqInstance.seqno,{rbmq}.rbmqInstance.xpos,{rbmq}.rbmqInstance.ypos,{sm}.smInstance.command_stop
0.0,0.0,1000.0,1000.0,"youza",1,-1.0002173667089664E-7,-4.8008519114242057E-17,false
0.1,0.1,1000.0,1000.0,"youza",1,-1.0002173667089664E-7,-4.8008519114242057E-17,false
0.2,0.1,1000.0,1000.0,"youza",1,-1.0002173667089664E-7,-4.8008519114242057E-17,false
0.30000000000000004,0.1,1000.0,1000.0,"youza",1,-1.0002173667089664E-7,-4.8008519114242057E-17,false
0.4,0.1,1000.0,1000.0,"youza",1,-1.0002173667089664E-7,-4.8008519114242057E-17,false
0.5,0.1,1000.0,1000.0,"youza",1,-1.0002173667089664E-7,-4.8008519114242057E-17,false
0.6,0.1,1000.0,1000.0,"youza",1,-1.0002173667089664E-7,-4.8008519114242057E-17,false
0.7,0.1,1000.0,1000.0,"youza",1,-1.0002173667089664E-7,-4.8008519114242057E-17,false
0.7999999999999999,0.1,1000.0,1000.0,"youza",1,-1.0002173667089664E-7,-4.8008519114242057E-17,false
0.8999999999999999,0.1,1000.0,1000.0,"youza",1,-1.0002173667089664E-7,-4.8008519114242057E-17,false
0.9999999999999999,0.1,1000.0,1000.0,"youza",1,-1.0002173667089664E-7,-4.8008519114242057E-17,false
1.0999999999999999,0.1,1000.0,1000.0,"youza",1,-1.0002173667089664E-7,-4.8008519114242057E-17,false
1.2,0.1,1000.0,1000.0,"youza",1,-1.0002173667089664E-7,-4.8008519114242057E-17,false
1.3,0.1,1000.0,1000.0,"youza",1,-1.0002173667089664E-7,-4.8008519114242057E-17,false
1.4000000000000001,0.1,1000.0,1000.0,"youza",1,-1.0002173667089664E-7,-4.8008519114242057E-17,false
1.5000000000000002,0.1,1000.0,1000.0,"youza",1,-1.0002173667089664E-7,-4.8008519114242057E-17,false
1.6000000000000003,0.1,1000.0,1000.0,"youza",1,-1.0002173667089664E-7,-4.8008519114242057E-17,false
1.7000000000000004,0.1,1000.0,1000.0,"youza",1,-1.0002173667089664E-7,-4.8008519114242057E-17,false
1.8000000000000005,0.1,1000.0,1000.0,"youza",1,-1.0002173667089664E-7,-4.8008519114242057E-17,false
1.9000000000000006,0.1,1000.0,1000.0,"youza",1,-1.0002173667089664E-7,-4.8008519114242057E-17,false
2.0000000000000004,0.1,1000.0,1000.0,"youza",1,-1.0002173667089664E-7,-4.8008519114242057E-17,false
2.1000000000000005,0.1,1000.0,1000.0,"youza",501,0.002132344904932637,2.0067134133815393E-5,false
2.2000000000000006,0.1,1000.0,1000.0,"youza",501,0.002132344904932637,2.0067134133815393E-5,false
2.3000000000000007,0.1,1000.0,1000.0,"youza",501,0.002132344904932637,2.0067134133815393E-5,false
2.400000000000001,0.1,1000.0,1000.0,"youza",501,0.002132344904932637,2.0067134133815393E-5,false
2.500000000000001,0.1,1000.0,1000.0,"youza",501,0.002132344904932637,2.0067134133815393E-5,false
2.600000000000001,0.1,1000.0,1000.0,"youza",501,0.002132344904932637,2.0067134133815393E-5,false
2.700000000000001,0.1,1000.0,1000.0,"youza",501,0.002132344904932637,2.0067134133815393E-5,false
2.800000000000001,0.1,1000.0,1000.0,"youza",501,0.002132344904932637,2.0067134133815393E-5,false
2.9000000000000012,0.1,1000.0,1000.0,"youza",501,0.002132344904932637,2.0067134133815393E-5,false
3.0000000000000013,0.1,1000.0,1000.0,"youza",501,0.002132344904932637,2.0067134133815393E-5,false
3.1000000000000014,0.1,1000.0,1000.0,"youza",501,0.002132344904932637,2.0067134133815393E-5,false
3.2000000000000015,0.1,1000.0,1000.0,"youza",501,0.002132344904932637,2.0067134133815393E-5,false
3.3000000000000016,0.1,1000.0,1000.0,"youza",501,0.002132344904932637,2.0067134133815393E-5,false
3.4000000000000017,0.1,1000.0,1000.0,"youza",501,0.002132344904932637,2.0067134133815393E-5,false
3.5000000000000018,0.1,1000.0,1000.0,"youza",1001,0.0026141266627556226,3.6395160682467914E-5,false
3.600000000000002,0.1,1000.0,1000.0,"youza",1001,0.0026141266627556226,3.6395160682467914E-5,false
3.700000000000002,0.1,1000.0,1000.0,"youza",1001,0.0026141266627556226,3.6395160682467914E-5,false
3.800000000000002,0.1,1000.0,1000.0,"youza",1001,0.0026141266627556226,3.6395160682467914E-5,false
3.900000000000002,0.1,1000.0,1000.0,"youza",1001,0.0026141266627556226,3.6395160682467914E-5,false
4.000000000000002,0.1,1000.0,1000.0,"youza",1001,0.0026141266627556226,3.6395160682467914E-5,false
4.100000000000001,0.1,1000.0,1000.0,"youza",1001,0.0026141266627556226,3.6395160682467914E-5,false
4.200000000000001,0.1,1000.0,1000.0,"youza",1001,0.0026141266627556226,3.6395160682467914E-5,false
4.300000000000001,0.1,1000.0,1000.0,"youza",1001,0.0026141266627556226,3.6395160682467914E-5,false
4.4,0.1,1000.0,1000.0,"youza",1001,0.0026141266627556226,3.6395160682467914E-5,false
4.5,0.1,1000.0,1000.0,"youza",1001,0.0026141266627556226,3.6395160682467914E-5,false
4.6,0.1,1000.0,1000.0,"youza",1001,0.0026141266627556226,3.6395160682467914E-5,false
4.699999999999999,0.1,1000.0,1000.0,"youza",1001,0.0026141266627556226,3.6395160682467914E-5,false
4.799999999999999,0.1,1000.0,1000.0,"youza",1501,0.003214683062004231,6.317283760809032E-5,false
4.899999999999999,0.1,1000.0,1000.0,"youza",1501,0.003214683062004231,6.317283760809032E-5,false
4.999999999999998,0.1,1000.0,1000.0,"youza",1501,0.003214683062004231,6.317283760809032E-5,false
5.099999999999998,0.1,1000.0,1000.0,"youza",1501,0.003214683062004231,6.317283760809032E-5,false
5.1999999999999975,0.1,1000.0,1000.0,"youza",1501,0.003214683062004231,6.317283760809032E-5,false
5.299999999999997,0.1,1000.0,1000.0,"youza",1501,0.003214683062004231,6.317283760809032E-5,false
5.399999999999997,0.1,1000.0,1000.0,"youza",1501,0.003214683062004231,6.317283760809032E-5,false
5.4999999999999964,0.1,1000.0,1000.0,"youza",1501,0.003214683062004231,6.317283760809032E-5,false
5.599999999999996,0.1,1000.0,1000.0,"youza",1501,0.003214683062004231,6.317283760809032E-5,false
5.699999999999996,0.1,1000.0,1000.0,"youza",1501,0.003214683062004231,6.317283760809032E-5,false
5.799999999999995,0.1,1000.0,1000.0,"youza",1501,0.003214683062004231,6.317283760809032E-5,false
5.899999999999995,0.1,1000.0,1000.0,"youza",1501,0.003214683062004231,6.317283760809032E-5,false
5.999999999999995,0.1,1000.0,1000.0,"youza",1501,0.003214683062004231,6.317283760809032E-5,false
6.099999999999994,0.1,1000.0,1000.0,"youza",2001,0.003688025678456497,8.082733847316337E-5,false
6.199999999999994,0.1,1000.0,1000.0,"youza",2001,0.003688025678456497,8.082733847316337E-5,false
6.299999999999994,0.1,1000.0,1000.0,"youza",2001,0.003688025678456497,8.082733847316337E-5,false
6.399999999999993,0.1,1000.0,1000.0,"youza",2001,0.003688025678456497,8.082733847316337E-5,false
6.499999999999993,0.1,1000.0,1000.0,"youza",2001,0.003688025678456497,8.082733847316337E-5,false
6.5999999999999925,0.1,1000.0,1000.0,"youza",2001,0.003688025678456497,8.082733847316337E-5,false
6.699999999999992,0.1,1000.0,1000.0,"youza",2001,0.003688025678456497,8.082733847316337E-5,false
6.799999999999992,0.1,1000.0,1000.0,"youza",2001,0.003688025678456497,8.082733847316337E-5,false
6.8999999999999915,0.1,1000.0,1000.0,"youza",2001,0.003688025678456497,8.082733847316337E-5,false
6.999999999999991,0.1,1000.0,1000.0,"youza",2001,0.003688025678456497,8.082733847316337E-5,false
7.099999999999991,0.1,1000.0,1000.0,"youza",2001,0.003688025678456497,8.082733847316337E-5,false
7.19999999999999,0.1,1000.0,1000.0,"youza",2001,0.003688025678456497,8.082733847316337E-5,false
7.29999999999999,0.1,1000.0,1000.0,"youza",2001,0.003688025678456497,8.082733847316337E-5,false
7.39999999999999,0.1,1000.0,1000.0,"youza",2501,0.004147430107505401,8.401277519744594E-5,false
7.499999999999989,0.1,1000.0,1000.0,"youza",2501,0.004147430107505401,8.401277519744594E-5,false
7.599999999999989,0.1,1000.0,1000.0,"youza",2501,0.004147430107505401,8.401277519744594E-5,false
7.699999999999989,0.1,1000.0,1000.0,"youza",2501,0.004147430107505401,8.401277519744594E-5,false
7.799999999999988,0.1,1000.0,1000.0,"youza",2501,0.004147430107505401,8.401277519744594E-5,false
7.899999999999988,0.1,1000.0,1000.0,"youza",2501,0.004147430107505401,8.401277519744594E-5,false
7.999999999999988,0.1,1000.0,1000.0,"youza",2501,0.004147430107505401,8.401277519744594E-5,false
8.099999999999987,0.1,1000.0,1000.0,"youza",2501,0.004147430107505401,8.401277519744594E-5,false
8.199999999999987,0.1,1000.0,1000.0,"youza",2501,0.004147430107505401,8.401277519744594E-5,false
8.299999999999986,0.1,1000.0,1000.0,"youza",2501,0.004147430107505401,8.401277519744594E-5,false
8.399999999999986,0.1,1000.0,1000.0,"youza",2501,0.004147430107505401,8.401277519744594E-5,false
8.499999999999986,0.1,1000.0,1000.0,"youza",2501,0.004147430107505401,8.401277519744594E-5,false
8.599999999999985,0.1,1000.0,1000.0,"youza",2501,0.004147430107505401,8.401277519744594E-5,false
8.699999999999985,0.1,1000.0,1000.0,"youza",2501,0.004147430107505401,8.401277519744594E-5,false
8.799999999999985,0.1,1000.0,1000.0,"youza",3001,0.006534556686662363,1.6102821688512536E-4,false
8.899999999999984,0.1,1000.0,1000.0,"youza",3001,0.006534556686662363,1.6102821688512536E-4,false
8.999999999999984,0.1,1000.0,1000.0,"youza",3001,0.006534556686662363,1.6102821688512536E-4,false
9.099999999999984,0.1,1000.0,1000.0,"youza",3001,0.006534556686662363,1.6102821688512536E-4,false
9.199999999999983,0.1,1000.0,1000.0,"youza",3001,0.006534556686662363,1.6102821688512536E-4,false
9.299999999999983,0.1,1000.0,1000.0,"youza",3001,0.006534556686662363,1.6102821688512536E-4,false
9.399999999999983,0.1,1000.0,1000.0,"youza",3001,0.006534556686662363,1.6102821688512536E-4,false
9.499999999999982,0.1,1000.0,1000.0,"youza",3001,0.006534556686662363,1.6102821688512536E-4,false
9.599999999999982,0.1,1000.0,1000.0,"youza",3001,0.006534556686662363,1.6102821688512536E-4,false
9.699999999999982,0.1,1000.0,1000.0,"youza",3001,0.006534556686662363,1.6102821688512536E-4,false
9.799999999999981,0.1,1000.0,1000.0,"youza",3001,0.006534556686662363,1.6102821688512536E-4,false
9.89999999999998,0.1,1000.0,1000.0,"youza",3001,0.006534556686662363,1.6102821688512536E-4,false
9.99999999999998,0.1,1000.0,1000.0,"youza",3001,0.006534556686662363,1.6102821688512536E-4,false


==> raw_data/outputs_ma200_la500_f2ms.csv <==
time,step-size,{rbmq}.rbmqInstance.obs_xpos,{rbmq}.rbmqInstance.obs_ypos,{rbmq}.rbmqInstance.obstacles,{rbmq}.rbmqInstance.seqno,{rbmq}.rbmqInstance.xpos,{rbmq}.rbmqInstance.ypos,{sm}.smInstance.command_stop
0.0,0.0,1000.0,1000.0,"youza",1,-1.0002173667089664E-7,-4.8008519114242057E-17,false
0.1,0.1,1000.0,1000.0,"youza",1,-1.0002173667089664E-7,-4.8008519114242057E-17,false
0.2,0.1,1000.0,1000.0,"youza",1,-1.0002173667089664E-7,-4.8008519114242057E-17,false
0.30000000000000004,0.1,1000.0,1000.0,"youza",111,-2.0194874353895997E-6,-1.266774370552602E-15,false
0.4,0.1,1000.0,1000.0,"youza",111,-2.0194874353895997E-6,-1.266774370552602E-15,false
0.5,0.1,1000.0,1000.0,"youza",167,-3.0327995278467412E-6,7.930034412457348E-16,false
0.6,0.1,1000.0,1000.0,"youza",167,-3.0327995278467412E-6,7.930034412457348E-16,false
0.7,0.1,1000.0,1000.0,"youza",220,0.001320511134518254,3.1672315633996415E-5,false
0.7999999999999999,0.1,1000.0,1000.0,"youza",220,0.001320511134518254,3.1672315633996415E-5,false
0.8999999999999999,0.1,1000.0,1000.0,"youza",288,0.0020349167921793754,2.313794392346354E-5,false
0.9999999999999999,0.1,1000.0,1000.0,"youza",288,0.0020349167921793754,2.313794392346354E-5,false
1.0999999999999999,0.1,1000.0,1000.0,"youza",376,0.0021257550423965377,1.4294935626473604E-5,false
1.2,0.1,1000.0,1000.0,"youza",376,0.0021257550423965377,1.4294935626473604E-5,false
1.3,0.1,1000.0,1000.0,"youza",455,0.0021392854209882906,1.5395133615698825E-5,false
1.4000000000000001,0.1,1000.0,1000.0,"youza",455,0.0021392854209882906,1.5395133615698825E-5,false
1.5000000000000002,0.1,1000.0,1000.0,"youza",455,0.0021392854209882906,1.5395133615698825E-5,false
1.6000000000000003,0.1,1000.0,1000.0,"youza",570,0.002182361393730181,1.1495203594726757E-5,false
1.7000000000000004,0.1,1000.0,1000.0,"youza",570,0.002182361393730181,1.1495203594726757E-5,false
1.8000000000000005,0.1,1000.0,1000.0,"youza",654,0.0022334318240779805,1.3303950928108288E-5,false
1.9000000000000006,0.1,1000.0,1000.0,"youza",654,0.0022334318240779805,1.3303950928108288E-5,false
2.0000000000000004,0.1,1000.0,1000.0,"youza",722,0.002310085591979094,1.338245166066224E-5,false
2.1000000000000005,0.1,1000.0,1000.0,"youza",722,0.002310085591979094,1.338245166066224E-5,false
2.2000000000000006,0.1,1000.0,1000.0,"youza",793,0.002366602272697693,1.917037060485565E-5,false
2.3000000000000007,0.1,1000.0,1000.0,"youza",793,0.002366602272697693,1.917037060485565E-5,false
2.400000000000001,0.1,1000.0,1000.0,"youza",860,0.0024722225189410807,2.6745406876606045E-5,false
2.500000000000001,0.1,1000.0,1000.0,"youza",860,0.0024722225189410807,2.6745406876606045E-5,false
2.600000000000001,0.1,1000.0,1000.0,"youza",860,0.0024722225189410807,2.6745406876606045E-5,false
2.700000000000001,0.1,1000.0,1000.0,"youza",982,0.002578507934992369,3.087334441670318E-5,false
2.800000000000001,0.1,1000.0,1000.0,"youza",982,0.002578507934992369,3.087334441670318E-5,false
2.9000000000000012,0.1,1000.0,1000.0,"youza",1071,0.0026801674287467714,4.5820213127037074E-5,false
3.0000000000000013,0.1,1000.0,1000.0,"youza",1071,0.0026801674287467714,4.5820213127037074E-5,false
3.1000000000000014,0.1,1000.0,1000.0,"youza",1147,0.002737622316794308,4.9823595277221376E-5,false
3.2000000000000015,0.1,1000.0,1000.0,"youza",1147,0.002737622316794308,4.9823595277221376E-5,false
3.3000000000000016,0.1,1000.0,1000.0,"youza",1224,0.0028701508070625437,5.025050103294325E-5,false
3.4000000000000017,0.1,1000.0,1000.0,"youza",1224,0.0028701508070625437,5.025050103294325E-5,false
3.5000000000000018,0.1,1000.0,1000.0,"youza",1316,0.002991047138309666,5.289038614916568E-5,false
3.600000000000002,0.1,1000.0,1000.0,"youza",1316,0.002991047138309666,5.289038614916568E-5,false
3.700000000000002,0.1,1000.0,1000.0,"youza",1316,0.002991047138309666,5.289038614916568E-5,false
3.800000000000002,0.1,1000.0,1000.0,"youza",1425,0.0031029357265258684,5.133378650917344E-5,false
3.900000000000002,0.1,1000.0,1000.0,"youza",1425,0.0031029357265258684,5.133378650917344E-5,false
4.000000000000002,0.1,1000.0,1000.0,"youza",1494,0.003186121539716535,6.948896516149887E-5,false
4.100000000000001,0.1,1000.0,1000.0,"youza",1494,0.003186121539716535,6.948896516149887E-5,false
4.200000000000001,0.1,1000.0,1000.0,"youza",1543,0.003236532852673557,7.161905627384498E-5,false
4.300000000000001,0.1,1000.0,1000.0,"youza",1543,0.003236532852673557,7.161905627384498E-5,false
4.4,0.1,1000.0,1000.0,"youza",1622,0.0032655428536554343,7.385910672898207E-5,false
4.5,0.1,1000.0,1000.0,"youza",1622,0.0032655428536554343,7.385910672898207E-5,false
4.6,0.1,1000.0,1000.0,"youza",1712,0.0032983419913232837,8.70069974356429E-5,false
4.699999999999999,0.1,1000.0,1000.0,"youza",1712,0.0032983419913232837,8.70069974356429E-5,false
4.799999999999999,0.1,1000.0,1000.0,"youza",1712,0.0032983419913232837,8.70069974356429E-5,false
4.899999999999999,0.1,1000.0,1000.0,"youza",1835,0.003400561179449202,7.77073063010806E-5,false
4.999999999999998,0.1,1000.0,1000.0,"youza",1835,0.003400561179449202,7.77073063010806E-5,false
5.099999999999998,0.1,1000.0,1000.0,"youza",1835,0.003400561179449202,7.77073063010806E-5,false
5.1999999999999975,0.1,1000.0,1000.0,"youza",1943,0.003533901112262816,8.29640297898751E-5,false
5.299999999999997,0.1,1000.0,1000.0,"youza",1943,0.003533901112262816,8.29640297898751E-5,false
5.399999999999997,0.1,1000.0,1000.0,"youza",2021,0.003734659825879394,9.256457048001256E-5,false
5.4999999999999964,0.1,1000.0,1000.0,"youza",2021,0.003734659825879394,9.256457048001256E-5,false
5.599999999999996,0.1,1000.0,1000.0,"youza",2101,0.0038457829617271062,7.860775951758683E-5,false
5.699999999999996,0.1,1000.0,1000.0,"youza",2101,0.0038457829617271062,7.860775951758683E-5,false
5.799999999999995,0.1,1000.0,1000.0,"youza",2171,0.003971598782862684,8.50145112575464E-5,false
5.899999999999995,0.1,1000.0,1000.0,"youza",2171,0.003971598782862684,8.50145112575464E-5,false
5.999999999999995,0.1,1000.0,1000.0,"youza",2236,0.003955014995889461,7.998249696266469E-5,false
6.099999999999994,0.1,1000.0,1000.0,"youza",2236,0.003955014995889461,7.998249696266469E-5,false
6.199999999999994,0.1,1000.0,1000.0,"youza",2297,0.004063335790853828,9.208625213836776E-5,false
6.299999999999994,0.1,1000.0,1000.0,"youza",2297,0.004063335790853828,9.208625213836776E-5,false
6.399999999999993,0.1,1000.0,1000.0,"youza",2370,0.00406159011259577,9.749688598538212E-5,false
6.499999999999993,0.1,1000.0,1000.0,"youza",2370,0.00406159011259577,9.749688598538212E-5,false
6.5999999999999925,0.1,1000.0,1000.0,"youza",2370,0.00406159011259577,9.749688598538212E-5,false
6.699999999999992,0.1,1000.0,1000.0,"youza",2493,0.004139626834005261,8.820870141505907E-5,false
6.799999999999992,0.1,1000.0,1000.0,"youza",2493,0.004139626834005261,8.820870141505907E-5,false
6.8999999999999915,0.1,1000.0,1000.0,"youza",2563,0.004187089754613682,8.700069178086699E-5,false
6.999999999999991,0.1,1000.0,1000.0,"youza",2563,0.004187089754613682,8.700069178086699E-5,false
7.099999999999991,0.1,1000.0,1000.0,"youza",2643,0.004249808294385371,1.041157397129963E-4,false
7.19999999999999,0.1,1000.0,1000.0,"youza",2643,0.004249808294385371,1.041157397129963E-4,false
7.29999999999999,0.1,1000.0,1000.0,"youza",2710,0.0042863884884077885,1.1651287209721104E-4,false
7.39999999999999,0.1,1000.0,1000.0,"youza",2710,0.0042863884884077885,1.1651287209721104E-4,false
7.499999999999989,0.1,1000.0,1000.0,"youza",2768,0.004356025369435468,1.2081403179278508E-4,false
7.599999999999989,0.1,1000.0,1000.0,"youza",2768,0.004356025369435468,1.2081403179278508E-4,false
7.699999999999989,0.1,1000.0,1000.0,"youza",2847,0.004473315011782608,1.1304753335765664E-4,false
7.799999999999988,0.1,1000.0,1000.0,"youza",2847,0.004473315011782608,1.1304753335765664E-4,false
7.899999999999988,0.1,1000.0,1000.0,"youza",2915,0.004492702059290088,1.143234832280554E-4,false
7.999999999999988,0.1,1000.0,1000.0,"youza",2915,0.004492702059290088,1.143234832280554E-4,false
8.099999999999987,0.1,1000.0,1000.0,"youza",2968,0.00453819864932592,1.2691401211416774E-4,false
8.199999999999987,0.1,1000.0,1000.0,"youza",2968,0.00453819864932592,1.2691401211416774E-4,false
8.299999999999986,0.1,1000.0,1000.0,"youza",3055,0.02656147183103441,1.423759274075551E-4,false
8.399999999999986,0.1,1000.0,1000.0,"youza",3055,0.02656147183103441,1.423759274075551E-4,false
8.499999999999986,0.1,1000.0,1000.0,"youza",3123,0.12201066307575836,1.3909620245396726E-4,false
8.599999999999985,0.1,1000.0,1000.0,"youza",3123,0.12201066307575836,1.3909620245396726E-4,false
8.699999999999985,0.1,1000.0,1000.0,"youza",3188,0.2865600016469364,6.865751006971456E-5,false
8.799999999999985,0.1,1000.0,1000.0,"youza",3188,0.2865600016469364,6.865751006971456E-5,false
8.899999999999984,0.1,1000.0,1000.0,"youza",3263,0.5023465612712064,4.351433099824664E-5,false
8.999999999999984,0.1,1000.0,1000.0,"youza",3263,0.5023465612712064,4.351433099824664E-5,false
9.099999999999984,0.1,1000.0,1000.0,"youza",3349,0.7263456402131448,-8.99345157142782E-6,false
9.199999999999983,0.1,1000.0,1000.0,"youza",3349,0.7263456402131448,-8.99345157142782E-6,false
9.299999999999983,0.1,1000.0,1000.0,"youza",3349,0.7263456402131448,-8.99345157142782E-6,false
9.399999999999983,0.1,1000.0,1000.0,"youza",3486,1.0534927744010525,-1.6586003735996396E-4,false
9.499999999999982,0.1,1000.0,1000.0,"youza",3486,1.0534927744010525,-1.6586003735996396E-4,false
9.599999999999982,0.1,1000.0,1000.0,"youza",3486,1.0534927744010525,-1.6586003735996396E-4,false
9.699999999999982,0.1,1000.0,1000.0,"youza",3600,1.3808790355685543,-1.8812605051286737E-5,false
9.799999999999981,0.1,1000.0,1000.0,"youza",3600,1.3808790355685543,-1.8812605051286737E-5,false
9.89999999999998,0.1,1000.0,1000.0,"youza",3683,1.604150365620527,2.2091026367031588E-4,false
9.99999999999998,0.1,1000.0,1000.0,"youza",3683,1.604150365620527,2.2091026367031588E-4,false


==> raw_data/rbmqv1/gazebo/outputs_2000_1.csv <==
time,step-size,{rbmq}.rbmqInstance.obs_xpos,{rbmq}.rbmqInstance.obs_ypos,{rbmq}.rbmqInstance.obstacles,{rbmq}.rbmqInstance.seqno,{rbmq}.rbmqInstance.xpos,{rbmq}.rbmqInstance.ypos,{sm}.smInstance.command_stop
0.0,0.0,1000.0,1000.0,"youza",1,0.005278819101408372,2.1810554534926427E-4,false
0.1,0.1,1000.0,1000.0,"youza",1,0.005278819101408372,2.1810554534926427E-4,false
0.2,0.1,1000.0,1000.0,"youza",1,0.005278819101408372,2.1810554534926427E-4,false
0.30000000000000004,0.1,1000.0,1000.0,"youza",1,0.005278819101408372,2.1810554534926427E-4,false
0.4,0.1,1000.0,1000.0,"youza",1,0.005278819101408372,2.1810554534926427E-4,false
0.5,0.1,1000.0,1000.0,"youza",1,0.005278819101408372,2.1810554534926427E-4,false
0.6,0.1,1000.0,1000.0,"youza",1,0.005278819101408372,2.1810554534926427E-4,false
0.7,0.1,1000.0,1000.0,"youza",1,0.005278819101408372,2.1810554534926427E-4,false
0.7999999999999999,0.1,1000.0,1000.0,"youza",1,0.005278819101408372,2.1810554534926427E-4,false
0.8999999999999999,0.1,1000.0,1000.0,"youza",1,0.005278819101408372,2.1810554534926427E-4,false
0.9999999999999999,0.1,1000.0,1000.0,"youza",1,0.005278819101408372,2.1810554534926427E-4,false
1.0999999999999999,0.1,1000.0,1000.0,"youza",1,0.005278819101408372,2.1810554534926427E-4,false
1.2,0.1,1000.0,1000.0,"youza",1,0.005278819101408372,2.1810554534926427E-4,false
1.3,0.1,1000.0,1000.0,"youza",1,0.005278819101408372,2.1810554534926427E-4,false
1.4000000000000001,0.1,1000.0,1000.0,"youza",1,0.005278819101408372,2.1810554534926427E-4,false
1.5000000000000002,0.1,1000.0,1000.0,"youza",1,0.005278819101408372,2.1810554534926427E-4,false
1.6000000000000003,0.1,1000.0,1000.0,"youza",1,0.005278819101408372,2.1810554534926427E-4,false
1.7000000000000004,0.1,1000.0,1000.0,"youza",1,0.005278819101408372,2.1810554534926427E-4,false
1.8000000000000005,0.1,1000.0,1000.0,"youza",1,0.005278819101408372,2.1810554534926427E-4,false
1.9000000000000006,0.1,1000.0,1000.0,"youza",1,0.005278819101408372,2.1810554534926427E-4,false
2.0000000000000004,0.1,1000.0,1000.0,"youza",1,0.005278819101408372,2.1810554534926427E-4,false
2.1000000000000005,0.1,1000.0,1000.0,"youza",2,0.0052997270210108915,2.1546967176603433E-4,false
2.2000000000000006,0.1,1000.0,1000.0,"youza",3,0.005319856188743088,2.1705142458667732E-4,false
2.3000000000000007,0.1,1000.0,1000.0,"youza",4,0.0053166483073240345,2.1700466903649225E-4,false
2.400000000000001,0.1,1000.0,1000.0,"youza",5,0.005323443543990836,2.163963397207749E-4,false
2.500000000000001,0.1,1000.0,1000.0,"youza",6,0.005360261019148549,2.1727873042110931E-4,false
2.600000000000001,0.1,1000.0,1000.0,"youza",7,0.005392891717139414,2.1751290501506167E-4,false
2.700000000000001,0.1,1000.0,1000.0,"youza",8,0.005408103374080153,2.2188978166707825E-4,false
2.800000000000001,0.1,1000.0,1000.0,"youza",9,0.0054324295699826886,2.2475124195343228E-4,false
2.9000000000000012,0.1,1000.0,1000.0,"youza",10,0.005443995738725893,2.2677594707796257E-4,false
3.0000000000000013,0.1,1000.0,1000.0,"youza",11,0.005446776378596474,2.3257260698132423E-4,false
3.1000000000000014,0.1,1000.0,1000.0,"youza",12,0.005464238209002548,2.3380311075352125E-4,false
3.2000000000000015,0.1,1000.0,1000.0,"youza",13,0.005505645569171214,2.3264300894813473E-4,false
3.3000000000000016,0.1,1000.0,1000.0,"youza",14,0.005537656681627978,2.3373423413211944E-4,false
3.4000000000000017,0.1,1000.0,1000.0,"youza",15,0.005555061198135869,2.274644485616977E-4,false
3.5000000000000018,0.1,1000.0,1000.0,"youza",16,0.0055553874367066935,2.298005470023222E-4,false
3.600000000000002,0.1,1000.0,1000.0,"youza",17,0.005586647832993785,2.2971201710546488E-4,false
3.700000000000002,0.1,1000.0,1000.0,"youza",18,0.005607861446561557,2.324176737222416E-4,false
3.800000000000002,0.1,1000.0,1000.0,"youza",19,0.005638604004916226,2.329356927968186E-4,false
3.900000000000002,0.1,1000.0,1000.0,"youza",20,0.005681106800315305,2.371067073253509E-4,false
4.000000000000002,0.1,1000.0,1000.0,"youza",21,0.005720323924931825,2.370688700166785E-4,false
4.100000000000001,0.1,1000.0,1000.0,"youza",22,0.0057780761188838126,2.2915385272235665E-4,false
4.200000000000001,0.1,1000.0,1000.0,"youza",23,0.0058216654485656605,2.245250740008512E-4,false
4.300000000000001,0.1,1000.0,1000.0,"youza",24,0.005874238513347452,2.2108585144504323E-4,false
4.4,0.1,1000.0,1000.0,"youza",25,0.0059058576895172354,2.2400096279714837E-4,false
4.5,0.1,1000.0,1000.0,"youza",26,0.005949891682321962,2.2113269085551857E-4,false
4.6,0.1,1000.0,1000.0,"youza",27,0.005962974203556959,2.208421785190639E-4,false
4.699999999999999,0.1,1000.0,1000.0,"youza",28,0.005940728995304179,2.19067986095547E-4,false
4.799999999999999,0.1,1000.0,1000.0,"youza",29,0.005905213888147909,2.118582569076188E-4,false
4.899999999999999,0.1,1000.0,1000.0,"youza",30,0.005917711011103499,2.1161205502013972E-4,false
4.999999999999998,0.1,1000.0,1000.0,"youza",31,0.005927561101129131,2.0928703710554865E-4,false
5.099999999999998,0.1,1000.0,1000.0,"youza",32,0.00592317103000739,2.0651728756084447E-4,false
5.1999999999999975,0.1,1000.0,1000.0,"youza",33,0.005911599181249172,2.0283491819570143E-4,false
5.299999999999997,0.1,1000.0,1000.0,"youza",34,0.005915795169448956,1.9992235499111563E-4,false
5.399999999999997,0.1,1000.0,1000.0,"youza",35,0.005938251225165003,2.0144971410562536E-4,false
5.4999999999999964,0.1,1000.0,1000.0,"youza",36,0.005938379102070401,2.008591924679784E-4,false
5.599999999999996,0.1,1000.0,1000.0,"youza",37,0.005946886680963548,1.9448721239361192E-4,false
5.699999999999996,0.1,1000.0,1000.0,"youza",38,0.005991033863022355,1.9560975100405185E-4,false
5.799999999999995,0.1,1000.0,1000.0,"youza",39,0.006015789338253197,2.0120754123505177E-4,false
5.899999999999995,0.1,1000.0,1000.0,"youza",40,0.006056828945702919,2.033899874841331E-4,false
5.999999999999995,0.1,1000.0,1000.0,"youza",41,0.006068636429166663,2.028902562949704E-4,false
6.099999999999994,0.1,1000.0,1000.0,"youza",42,0.0060662393185227925,1.9851924703610249E-4,false
6.199999999999994,0.1,1000.0,1000.0,"youza",42,0.0060662393185227925,1.9851924703610249E-4,false
6.299999999999994,0.1,1000.0,1000.0,"youza",43,0.006057844365222942,2.0205320170947112E-4,false
6.399999999999993,0.1,1000.0,1000.0,"youza",44,0.006060192274231824,2.0169887033098083E-4,false
6.499999999999993,0.1,1000.0,1000.0,"youza",45,0.00605073050915772,2.054930667116391E-4,false
6.5999999999999925,0.1,1000.0,1000.0,"youza",46,0.006046497966426645,2.0790238353354825E-4,false
6.699999999999992,0.1,1000.0,1000.0,"youza",47,0.006067774858764308,2.1851843102164588E-4,false
6.799999999999992,0.1,1000.0,1000.0,"youza",48,0.006092092997927456,2.1957838275175128E-4,false
6.8999999999999915,0.1,1000.0,1000.0,"youza",49,0.0061047294630340865,2.1662473232526855E-4,false
6.999999999999991,0.1,1000.0,1000.0,"youza",50,0.006111423515879122,2.1820711319525007E-4,false
7.099999999999991,0.1,1000.0,1000.0,"youza",51,0.0061282851643790215,2.20417356720516E-4,false
7.19999999999999,0.1,1000.0,1000.0,"youza",52,0.00613043918591849,2.1961211284469563E-4,false
7.29999999999999,0.1,1000.0,1000.0,"youza",53,0.006140785466089871,2.1902817120551544E-4,false
7.39999999999999,0.1,1000.0,1000.0,"youza",54,0.006172685251862653,2.155485617498588E-4,false
7.499999999999989,0.1,1000.0,1000.0,"youza",55,0.006191910288714464,2.1744655407100703E-4,false
7.599999999999989,0.1,1000.0,1000.0,"youza",56,0.006217964712133428,2.257506677699912E-4,false
7.699999999999989,0.1,1000.0,1000.0,"youza",57,0.006230531795401784,2.262669283427455E-4,false
7.799999999999988,0.1,1000.0,1000.0,"youza",58,0.006266109642143358,2.2667720777412115E-4,false
7.899999999999988,0.1,1000.0,1000.0,"youza",59,0.00627417531340535,2.242158329157973E-4,false
7.999999999999988,0.1,1000.0,1000.0,"youza",60,0.006285698776293702,2.2365207883717303E-4,false
8.099999999999987,0.1,1000.0,1000.0,"youza",61,0.006299717295434104,2.2710324579289665E-4,false
8.199999999999987,0.1,1000.0,1000.0,"youza",62,0.006316352983565809,2.226654848043847E-4,false
8.299999999999986,0.1,1000.0,1000.0,"youza",63,0.00630493088296713,2.1975649524125525E-4,false
8.399999999999986,0.1,1000.0,1000.0,"youza",64,0.006331112208777023,2.2479942386115128E-4,false
8.499999999999986,0.1,1000.0,1000.0,"youza",65,0.006355314357197606,2.248573546937892E-4,false
8.599999999999985,0.1,1000.0,1000.0,"youza",66,0.006393410914454001,2.2278144604649216E-4,false
8.699999999999985,0.1,1000.0,1000.0,"youza",67,0.006411086849447578,2.2844362582878592E-4,false
8.799999999999985,0.1,1000.0,1000.0,"youza",68,0.00645968229417293,2.261683115384492E-4,false
8.899999999999984,0.1,1000.0,1000.0,"youza",69,0.006509911152769443,2.234246232339776E-4,false
8.999999999999984,0.1,1000.0,1000.0,"youza",70,0.006573982455380545,2.3058769086358117E-4,false
9.099999999999984,0.1,1000.0,1000.0,"youza",71,0.006624060890067951,2.3116824841687897E-4,false
9.199999999999983,0.1,1000.0,1000.0,"youza",72,0.006631523804927597,2.3708927142398412E-4,false
9.299999999999983,0.1,1000.0,1000.0,"youza",73,0.006664742368318155,2.3228958768329967E-4,false
9.399999999999983,0.1,1000.0,1000.0,"youza",74,0.006693969644504527,2.3343781985020603E-4,false
9.499999999999982,0.1,1000.0,1000.0,"youza",75,0.00672322399176517,2.3454243238142715E-4,false
9.599999999999982,0.1,1000.0,1000.0,"youza",76,0.006739112046195372,2.3051890223532855E-4,false
9.699999999999982,0.1,1000.0,1000.0,"youza",77,0.006740155936667547,2.2818794263620388E-4,false
9.799999999999981,0.1,1000.0,1000.0,"youza",78,0.006780431283200161,2.373781604373638E-4,false
9.89999999999998,0.1,1000.0,1000.0,"youza",79,0.006790616116592818,2.398607625206142E-4,false
9.99999999999998,0.1,1000.0,1000.0,"youza",80,0.0067974262913451655,2.375772321897543E-4,false


==> raw_data/rbmqv1/gazebo/outputs_2000_50_run1.csv <==
time,step-size,{rbmq}.rbmqInstance.obs_xpos,{rbmq}.rbmqInstance.obs_ypos,{rbmq}.rbmqInstance.obstacles,{rbmq}.rbmqInstance.seqno,{rbmq}.rbmqInstance.xpos,{rbmq}.rbmqInstance.ypos,{sm}.smInstance.command_stop
0.0,0.0,1000.0,1000.0,"youza",1,0.005278819101408372,2.1810554534926427E-4,false
0.1,0.1,1000.0,1000.0,"youza",1,0.005278819101408372,2.1810554534926427E-4,false
0.2,0.1,1000.0,1000.0,"youza",1,0.005278819101408372,2.1810554534926427E-4,false
0.30000000000000004,0.1,1000.0,1000.0,"youza",1,0.005278819101408372,2.1810554534926427E-4,false
0.4,0.1,1000.0,1000.0,"youza",1,0.005278819101408372,2.1810554534926427E-4,false
0.5,0.1,1000.0,1000.0,"youza",1,0.005278819101408372,2.1810554534926427E-4,false
0.6,0.1,1000.0,1000.0,"youza",1,0.005278819101408372,2.1810554534926427E-4,false
0.7,0.1,1000.0,1000.0,"youza",1,0.005278819101408372,2.1810554534926427E-4,false
0.7999999999999999,0.1,1000.0,1000.0,"youza",1,0.005278819101408372,2.1810554534926427E-4,false
0.8999999999999999,0.1,1000.0,1000.0,"youza",1,0.005278819101408372,2.1810554534926427E-4,false
0.9999999999999999,0.1,1000.0,1000.0,"youza",1,0.005278819101408372,2.1810554534926427E-4,false
1.0999999999999999,0.1,1000.0,1000.0,"youza",1,0.005278819101408372,2.1810554534926427E-4,false
1.2,0.1,1000.0,1000.0,"youza",1,0.005278819101408372,2.1810554534926427E-4,false
1.3,0.1,1000.0,1000.0,"youza",1,0.005278819101408372,2.1810554534926427E-4,false
1.4000000000000001,0.1,1000.0,1000.0,"youza",1,0.005278819101408372,2.1810554534926427E-4,false
1.5000000000000002,0.1,1000.0,1000.0,"youza",1,0.005278819101408372,2.1810554534926427E-4,false
1.6000000000000003,0.1,1000.0,1000.0,"youza",1,0.005278819101408372,2.1810554534926427E-4,false
1.7000000000000004,0.1,1000.0,1000.0,"youza",1,0.005278819101408372,2.1810554534926427E-4,false
1.8000000000000005,0.1,1000.0,1000.0,"youza",1,0.005278819101408372,2.1810554534926427E-4,false
1.9000000000000006,0.1,1000.0,1000.0,"youza",1,0.005278819101408372,2.1810554534926427E-4,false
2.0000000000000004,0.1,1000.0,1000.0,"youza",1,0.005278819101408372,2.1810554534926427E-4,false
2.1000000000000005,0.1,1000.0,1000.0,"youza",15,0.005555061198135869,2.274644485616977E-4,false
2.2000000000000006,0.1,1000.0,1000.0,"youza",15,0.005555061198135869,2.274644485616977E-4,false
2.3000000000000007,0.1,1000.0,1000.0,"youza",15,0.005555061198135869,2.274644485616977E-4,false
2.400000000000001,0.1,1000.0,1000.0,"youza",15,0.005555061198135869,2.274644485616977E-4,false
2.500000000000001,0.1,1000.0,1000.0,"youza",15,0.005555061198135869,2.274644485616977E-4,false
2.600000000000001,0.1,1000.0,1000.0,"youza",15,0.005555061198135869,2.274644485616977E-4,false
2.700000000000001,0.1,1000.0,1000.0,"youza",15,0.005555061198135869,2.274644485616977E-4,false
2.800000000000001,0.1,1000.0,1000.0,"youza",15,0.005555061198135869,2.274644485616977E-4,false
2.9000000000000012,0.1,1000.0,1000.0,"youza",15,0.005555061198135869,2.274644485616977E-4,false
3.0000000000000013,0.1,1000.0,1000.0,"youza",15,0.005555061198135869,2.274644485616977E-4,false
3.1000000000000014,0.1,1000.0,1000.0,"youza",15,0.005555061198135869,2.274644485616977E-4,false
3.2000000000000015,0.1,1000.0,1000.0,"youza",15,0.005555061198135869,2.274644485616977E-4,false
3.3000000000000016,0.1,1000.0,1000.0,"youza",15,0.005555061198135869,2.274644485616977E-4,false
3.4000000000000017,0.1,1000.0,1000.0,"youza",15,0.005555061198135869,2.274644485616977E-4,false
3.5000000000000018,0.1,1000.0,1000.0,"youza",23,0.0058216654485656605,2.245250740008512E-4,false
3.600000000000002,0.1,1000.0,1000.0,"youza",23,0.0058216654485656605,2.245250740008512E-4,false
3.700000000000002,0.1,1000.0,1000.0,"youza",23,0.0058216654485656605,2.245250740008512E-4,false
3.800000000000002,0.1,1000.0,1000.0,"youza",23,0.0058216654485656605,2.245250740008512E-4,false
3.900000000000002,0.1,1000.0,1000.0,"youza",23,0.0058216654485656605,2.245250740008512E-4,false
4.000000000000002,0.1,1000.0,1000.0,"youza",23,0.0058216654485656605,2.245250740008512E-4,false
4.100000000000001,0.1,1000.0,1000.0,"youza",23,0.0058216654485656605,2.245250740008512E-4,false
4.200000000000001,0.1,1000.0,1000.0,"youza",23,0.0058216654485656605,2.245250740008512E-4,false
4.300000000000001,0.1,1000.0,1000.0,"youza",27,0.005962974203556959,2.208421785190639E-4,false
4.4,0.1,1000.0,1000.0,"youza",27,0.005962974203556959,2.208421785190639E-4,false
4.5,0.1,1000.0,1000.0,"youza",27,0.005962974203556959,2.208421785190639E-4,false
4.6,0.1,1000.0,1000.0,"youza",27,0.005962974203556959,2.208421785190639E-4,false
4.699999999999999,0.1,1000.0,1000.0,"youza",29,0.005905213888147909,2.118582569076188E-4,false
4.799999999999999,0.1,1000.0,1000.0,"youza",29,0.005905213888147909,2.118582569076188E-4,false
4.899999999999999,0.1,1000.0,1000.0,"youza",30,0.005917711011103499,2.1161205502013972E-4,false
4.999999999999998,0.1,1000.0,1000.0,"youza",31,0.005927561101129131,2.0928703710554865E-4,false
5.099999999999998,0.1,1000.0,1000.0,"youza",32,0.00592317103000739,2.0651728756084447E-4,false
5.1999999999999975,0.1,1000.0,1000.0,"youza",33,0.005911599181249172,2.0283491819570143E-4,false
5.299999999999997,0.1,1000.0,1000.0,"youza",34,0.005915795169448956,1.9992235499111563E-4,false
5.399999999999997,0.1,1000.0,1000.0,"youza",35,0.005938251225165003,2.0144971410562536E-4,false
5.4999999999999964,0.1,1000.0,1000.0,"youza",36,0.005938379102070401,2.008591924679784E-4,false
5.599999999999996,0.1,1000.0,1000.0,"youza",37,0.005946886680963548,1.9448721239361192E-4,false
5.699999999999996,0.1,1000.0,1000.0,"youza",38,0.005991033863022355,1.9560975100405185E-4,false
5.799999999999995,0.1,1000.0,1000.0,"youza",39,0.006015789338253197,2.0120754123505177E-4,false
5.899999999999995,0.1,1000.0,1000.0,"youza",40,0.006056828945702919,2.033899874841331E-4,false
5.999999999999995,0.1,1000.0,1000.0,"youza",41,0.006068636429166663,2.028902562949704E-4,false
6.099999999999994,0.1,1000.0,1000.0,"youza",42,0.0060662393185227925,1.9851924703610249E-4,false
6.199999999999994,0.1,1000.0,1000.0,"youza",42,0.0060662393185227925,1.9851924703610249E-4,false
6.299999999999994,0.1,1000.0,1000.0,"youza",44,0.006060192274231824,2.0169887033098083E-4,false
6.399999999999993,0.1,1000.0,1000.0,"youza",44,0.006060192274231824,2.0169887033098083E-4,false
6.499999999999993,0.1,1000.0,1000.0,"youza",45,0.00605073050915772,2.054930667116391E-4,false
6.5999999999999925,0.1,1000.0,1000.0,"youza",46,0.006046497966426645,2.0790238353354825E-4,false
6.699999999999992,0.1,1000.0,1000.0,"youza",47,0.006067774858764308,2.1851843102164588E-4,false
6.799999999999992,0.1,1000.0,1000.0,"youza",48,0.006092092997927456,2.1957838275175128E-4,false
6.8999999999999915,0.1,1000.0,1000.0,"youza",49,0.0061047294630340865,2.1662473232526855E-4,false
6.999999999999991,0.1,1000.0,1000.0,"youza",50,0.006111423515879122,2.1820711319525007E-4,false
7.099999999999991,0.1,1000.0,1000.0,"youza",51,0.0061282851643790215,2.20417356720516E-4,false
7.19999999999999,0.1,1000.0,1000.0,"youza",52,0.00613043918591849,2.1961211284469563E-4,false
7.29999999999999,0.1,1000.0,1000.0,"youza",53,0.006140785466089871,2.1902817120551544E-4,false
7.39999999999999,0.1,1000.0,1000.0,"youza",54,0.006172685251862653,2.155485617498588E-4,false
7.499999999999989,0.1,1000.0,1000.0,"youza",55,0.006191910288714464,2.1744655407100703E-4,false
7.599999999999989,0.1,1000.0,1000.0,"youza",56,0.006217964712133428,2.257506677699912E-4,false
7.699999999999989,0.1,1000.0,1000.0,"youza",57,0.006230531795401784,2.262669283427455E-4,false
7.799999999999988,0.1,1000.0,1000.0,"youza",58,0.006266109642143358,2.2667720777412115E-4,false
7.899999999999988,0.1,1000.0,1000.0,"youza",59,0.00627417531340535,2.242158329157973E-4,false
7.999999999999988,0.1,1000.0,1000.0,"youza",60,0.006285698776293702,2.2365207883717303E-4,false
8.099999999999987,0.1,1000.0,1000.0,"youza",61,0.006299717295434104,2.2710324579289665E-4,false
8.199999999999987,0.1,1000.0,1000.0,"youza",62,0.006316352983565809,2.226654848043847E-4,false
8.299999999999986,0.1,1000.0,1000.0,"youza",63,0.00630493088296713,2.1975649524125525E-4,false
8.399999999999986,0.1,1000.0,1000.0,"youza",64,0.006331112208777023,2.2479942386115128E-4,false
8.499999999999986,0.1,1000.0,1000.0,"youza",65,0.006355314357197606,2.248573546937892E-4,false
8.599999999999985,0.1,1000.0,1000.0,"youza",66,0.006393410914454001,2.2278144604649216E-4,false
8.699999999999985,0.1,1000.0,1000.0,"youza",67,0.006411086849447578,2.2844362582878592E-4,false
8.799999999999985,0.1,1000.0,1000.0,"youza",68,0.00645968229417293,2.261683115384492E-4,false
8.899999999999984,0.1,1000.0,1000.0,"youza",69,0.006509911152769443,2.234246232339776E-4,false
8.999999999999984,0.1,1000.0,1000.0,"youza",70,0.006573982455380545,2.3058769086358117E-4,false
9.099999999999984,0.1,1000.0,1000.0,"youza",71,0.006624060890067951,2.3116824841687897E-4,false
9.199999999999983,0.1,1000.0,1000.0,"youza",72,0.006631523804927597,2.3708927142398412E-4,false
9.299999999999983,0.1,1000.0,1000.0,"youza",73,0.006664742368318155,2.3228958768329967E-4,false
9.399999999999983,0.1,1000.0,1000.0,"youza",74,0.006693969644504527,2.3343781985020603E-4,false
9.499999999999982,0.1,1000.0,1000.0,"youza",75,0.00672322399176517,2.3454243238142715E-4,false
9.599999999999982,0.1,1000.0,1000.0,"youza",76,0.006739112046195372,2.3051890223532855E-4,false
9.699999999999982,0.1,1000.0,1000.0,"youza",77,0.006740155936667547,2.2818794263620388E-4,false
9.799999999999981,0.1,1000.0,1000.0,"youza",78,0.006780431283200161,2.373781604373638E-4,false
9.89999999999998,0.1,1000.0,1000.0,"youza",79,0.006790616116592818,2.398607625206142E-4,false
9.99999999999998,0.1,1000.0,1000.0,"youza",80,0.0067974262913451655,2.375772321897543E-4,false


==> raw_data/rbmqv1/gazebo/outputs_2000_50_run2.csv <==
time,step-size,{rbmq}.rbmqInstance.obs_xpos,{rbmq}.rbmqInstance.obs_ypos,{rbmq}.rbmqInstance.obstacles,{rbmq}.rbmqInstance.seqno,{rbmq}.rbmqInstance.xpos,{rbmq}.rbmqInstance.ypos,{sm}.smInstance.command_stop
0.0,0.0,1000.0,1000.0,"youza",1,0.005278819101408372,2.1810554534926427E-4,false
0.1,0.1,1000.0,1000.0,"youza",1,0.005278819101408372,2.1810554534926427E-4,false
0.2,0.1,1000.0,1000.0,"youza",1,0.005278819101408372,2.1810554534926427E-4,false
0.30000000000000004,0.1,1000.0,1000.0,"youza",1,0.005278819101408372,2.1810554534926427E-4,false
0.4,0.1,1000.0,1000.0,"youza",1,0.005278819101408372,2.1810554534926427E-4,false
0.5,0.1,1000.0,1000.0,"youza",1,0.005278819101408372,2.1810554534926427E-4,false
0.6,0.1,1000.0,1000.0,"youza",1,0.005278819101408372,2.1810554534926427E-4,false
0.7,0.1,1000.0,1000.0,"youza",1,0.005278819101408372,2.1810554534926427E-4,false
0.7999999999999999,0.1,1000.0,1000.0,"youza",1,0.005278819101408372,2.1810554534926427E-4,false
0.8999999999999999,0.1,1000.0,1000.0,"youza",1,0.005278819101408372,2.1810554534926427E-4,false
0.9999999999999999,0.1,1000.0,1000.0,"youza",1,0.005278819101408372,2.1810554534926427E-4,false
1.0999999999999999,0.1,1000.0,1000.0,"youza",1,0.005278819101408372,2.1810554534926427E-4,false
1.2,0.1,1000.0,1000.0,"youza",1,0.005278819101408372,2.1810554534926427E-4,false
1.3,0.1,1000.0,1000.0,"youza",1,0.005278819101408372,2.1810554534926427E-4,false
1.4000000000000001,0.1,1000.0,1000.0,"youza",1,0.005278819101408372,2.1810554534926427E-4,false
1.5000000000000002,0.1,1000.0,1000.0,"youza",1,0.005278819101408372,2.1810554534926427E-4,false
1.6000000000000003,0.1,1000.0,1000.0,"youza",1,0.005278819101408372,2.1810554534926427E-4,false
1.7000000000000004,0.1,1000.0,1000.0,"youza",1,0.005278819101408372,2.1810554534926427E-4,false
1.8000000000000005,0.1,1000.0,1000.0,"youza",1,0.005278819101408372,2.1810554534926427E-4,false
1.9000000000000006,0.1,1000.0,1000.0,"youza",1,0.005278819101408372,2.1810554534926427E-4,false
2.0000000000000004,0.1,1000.0,1000.0,"youza",1,0.005278819101408372,2.1810554534926427E-4,false
2.1000000000000005,0.1,1000.0,1000.0,"youza",21,0.005720323924931825,2.370688700166785E-4,false
2.2000000000000006,0.1,1000.0,1000.0,"youza",21,0.005720323924931825,2.370688700166785E-4,false
2.3000000000000007,0.1,1000.0,1000.0,"youza",21,0.005720323924931825,2.370688700166785E-4,false
2.400000000000001,0.1,1000.0,1000.0,"youza",21,0.005720323924931825,2.370688700166785E-4,false
2.500000000000001,0.1,1000.0,1000.0,"youza",21,0.005720323924931825,2.370688700166785E-4,false
2.600000000000001,0.1,1000.0,1000.0,"youza",21,0.005720323924931825,2.370688700166785E-4,false
2.700000000000001,0.1,1000.0,1000.0,"youza",21,0.005720323924931825,2.370688700166785E-4,false
2.800000000000001,0.1,1000.0,1000.0,"youza",21,0.005720323924931825,2.370688700166785E-4,false
2.9000000000000012,0.1,1000.0,1000.0,"youza",21,0.005720323924931825,2.370688700166785E-4,false
3.0000000000000013,0.1,1000.0,1000.0,"youza",21,0.005720323924931825,2.370688700166785E-4,false
3.1000000000000014,0.1,1000.0,1000.0,"youza",21,0.005720323924931825,2.370688700166785E-4,false
3.2000000000000015,0.1,1000.0,1000.0,"youza",21,0.005720323924931825,2.370688700166785E-4,false
3.3000000000000016,0.1,1000.0,1000.0,"youza",21,0.005720323924931825,2.370688700166785E-4,false
3.4000000000000017,0.1,1000.0,1000.0,"youza",21,0.005720323924931825,2.370688700166785E-4,false
3.5000000000000018,0.1,1000.0,1000.0,"youza",21,0.005720323924931825,2.370688700166785E-4,false
3.600000000000002,0.1,1000.0,1000.0,"youza",21,0.005720323924931825,2.370688700166785E-4,false
3.700000000000002,0.1,1000.0,1000.0,"youza",21,0.005720323924931825,2.370688700166785E-4,false
3.800000000000002,0.1,1000.0,1000.0,"youza",21,0.005720323924931825,2.370688700166785E-4,false
3.900000000000002,0.1,1000.0,1000.0,"youza",21,0.005720323924931825,2.370688700166785E-4,false
4.000000000000002,0.1,1000.0,1000.0,"youza",21,0.005720323924931825,2.370688700166785E-4,false
4.100000000000001,0.1,1000.0,1000.0,"youza",41,0.006068636429166663,2.028902562949704E-4,false
4.200000000000001,0.1,1000.0,1000.0,"youza",41,0.006068636429166663,2.028902562949704E-4,false
4.300000000000001,0.1,1000.0,1000.0,"youza",41,0.006068636429166663,2.028902562949704E-4,false
4.4,0.1,1000.0,1000.0,"youza",41,0.006068636429166663,2.028902562949704E-4,false
4.5,0.1,1000.0,1000.0,"youza",41,0.006068636429166663,2.028902562949704E-4,false
4.6,0.1,1000.0,1000.0,"youza",41,0.006068636429166663,2.028902562949704E-4,false
4.699999999999999,0.1,1000.0,1000.0,"youza",41,0.006068636429166663,2.028902562949704E-4,false
4.799999999999999,0.1,1000.0,1000.0,"youza",41,0.006068636429166663,2.028902562949704E-4,false
4.899999999999999,0.1,1000.0,1000.0,"youza",41,0.006068636429166663,2.028902562949704E-4,false
4.999999999999998,0.1,1000.0,1000.0,"youza",41,0.006068636429166663,2.028902562949704E-4,false
5.099999999999998,0.1,1000.0,1000.0,"youza",41,0.006068636429166663,2.028902562949704E-4,false
5.1999999999999975,0.1,1000.0,1000.0,"youza",41,0.006068636429166663,2.028902562949704E-4,false
5.299999999999997,0.1,1000.0,1000.0,"youza",41,0.006068636429166663,2.028902562949704E-4,false
5.399999999999997,0.1,1000.0,1000.0,"youza",41,0.006068636429166663,2.028902562949704E-4,false
5.4999999999999964,0.1,1000.0,1000.0,"youza",41,0.006068636429166663,2.028902562949704E-4,false
5.599999999999996,0.1,1000.0,1000.0,"youza",41,0.006068636429166663,2.028902562949704E-4,false
5.699999999999996,0.1,1000.0,1000.0,"youza",41,0.006068636429166663,2.028902562949704E-4,false
5.799999999999995,0.1,1000.0,1000.0,"youza",41,0.006068636429166663,2.028902562949704E-4,false
5.899999999999995,0.1,1000.0,1000.0,"youza",41,0.006068636429166663,2.028902562949704E-4,false
5.999999999999995,0.1,1000.0,1000.0,"youza",41,0.006068636429166663,2.028902562949704E-4,false
6.099999999999994,0.1,1000.0,1000.0,"youza",60,0.006285698776293702,2.2365207883717303E-4,false
6.199999999999994,0.1,1000.0,1000.0,"youza",60,0.006285698776293702,2.2365207883717303E-4,false
6.299999999999994,0.1,1000.0,1000.0,"youza",60,0.006285698776293702,2.2365207883717303E-4,false
6.399999999999993,0.1,1000.0,1000.0,"youza",60,0.006285698776293702,2.2365207883717303E-4,false
6.499999999999993,0.1,1000.0,1000.0,"youza",60,0.006285698776293702,2.2365207883717303E-4,false
6.5999999999999925,0.1,1000.0,1000.0,"youza",60,0.006285698776293702,2.2365207883717303E-4,false
6.699999999999992,0.1,1000.0,1000.0,"youza",60,0.006285698776293702,2.2365207883717303E-4,false
6.799999999999992,0.1,1000.0,1000.0,"youza",60,0.006285698776293702,2.2365207883717303E-4,false
6.8999999999999915,0.1,1000.0,1000.0,"youza",60,0.006285698776293702,2.2365207883717303E-4,false
6.999999999999991,0.1,1000.0,1000.0,"youza",60,0.006285698776293702,2.2365207883717303E-4,false
7.099999999999991,0.1,1000.0,1000.0,"youza",60,0.006285698776293702,2.2365207883717303E-4,false
7.19999999999999,0.1,1000.0,1000.0,"youza",60,0.006285698776293702,2.2365207883717303E-4,false
7.29999999999999,0.1,1000.0,1000.0,"youza",60,0.006285698776293702,2.2365207883717303E-4,false
7.39999999999999,0.1,1000.0,1000.0,"youza",60,0.006285698776293702,2.2365207883717303E-4,false
7.499999999999989,0.1,1000.0,1000.0,"youza",60,0.006285698776293702,2.2365207883717303E-4,false
7.599999999999989,0.1,1000.0,1000.0,"youza",60,0.006285698776293702,2.2365207883717303E-4,false
7.699999999999989,0.1,1000.0,1000.0,"youza",60,0.006285698776293702,2.2365207883717303E-4,false
7.799999999999988,0.1,1000.0,1000.0,"youza",60,0.006285698776293702,2.2365207883717303E-4,false
7.899999999999988,0.1,1000.0,1000.0,"youza",60,0.006285698776293702,2.2365207883717303E-4,false
7.999999999999988,0.1,1000.0,1000.0,"youza",60,0.006285698776293702,2.2365207883717303E-4,false
8.099999999999987,0.1,1000.0,1000.0,"youza",77,0.006740155936667547,2.2818794263620388E-4,false
8.199999999999987,0.1,1000.0,1000.0,"youza",77,0.006740155936667547,2.2818794263620388E-4,false
8.299999999999986,0.1,1000.0,1000.0,"youza",77,0.006740155936667547,2.2818794263620388E-4,false
8.399999999999986,0.1,1000.0,1000.0,"youza",77,0.006740155936667547,2.2818794263620388E-4,false
8.499999999999986,0.1,1000.0,1000.0,"youza",77,0.006740155936667547,2.2818794263620388E-4,false
8.599999999999985,0.1,1000.0,1000.0,"youza",77,0.006740155936667547,2.2818794263620388E-4,false
8.699999999999985,0.1,1000.0,1000.0,"youza",77,0.006740155936667547,2.2818794263620388E-4,false
8.799999999999985,0.1,1000.0,1000.0,"youza",77,0.006740155936667547,2.2818794263620388E-4,false
8.899999999999984,0.1,1000.0,1000.0,"youza",77,0.006740155936667547,2.2818794263620388E-4,false
8.999999999999984,0.1,1000.0,1000.0,"youza",77,0.006740155936667547,2.2818794263620388E-4,false
9.099999999999984,0.1,1000.0,1000.0,"youza",77,0.006740155936667547,2.2818794263620388E-4,false
9.199999999999983,0.1,1000.0,1000.0,"youza",77,0.006740155936667547,2.2818794263620388E-4,false
9.299999999999983,0.1,1000.0,1000.0,"youza",77,0.006740155936667547,2.2818794263620388E-4,false
9.399999999999983,0.1,1000.0,1000.0,"youza",77,0.006740155936667547,2.2818794263620388E-4,false
9.499999999999982,0.1,1000.0,1000.0,"youza",77,0.006740155936667547,2.2818794263620388E-4,false
9.599999999999982,0.1,1000.0,1000.0,"youza",77,0.006740155936667547,2.2818794263620388E-4,false
9.699999999999982,0.1,1000.0,1000.0,"youza",77,0.006740155936667547,2.2818794263620388E-4,false
9.799999999999981,0.1,1000.0,1000.0,"youza",88,0.006848284260069115,2.465417848814367E-4,false
9.89999999999998,0.1,1000.0,1000.0,"youza",88,0.006848284260069115,2.465417848814367E-4,false
9.99999999999998,0.1,1000.0,1000.0,"youza",88,0.006848284260069115,2.465417848814367E-4,false


==> raw_data/rbmqv1/gazebo/outputs_2000_50_run3.csv <==
time,step-size,{rbmq}.rbmqInstance.obs_xpos,{rbmq}.rbmqInstance.obs_ypos,{rbmq}.rbmqInstance.obstacles,{rbmq}.rbmqInstance.seqno,{rbmq}.rbmqInstance.xpos,{rbmq}.rbmqInstance.ypos,{sm}.smInstance.command_stop
0.0,0.0,1000.0,1000.0,"youza",1,0.005278819101408372,2.1810554534926427E-4,false
0.1,0.1,1000.0,1000.0,"youza",1,0.005278819101408372,2.1810554534926427E-4,false
0.2,0.1,1000.0,1000.0,"youza",1,0.005278819101408372,2.1810554534926427E-4,false
0.30000000000000004,0.1,1000.0,1000.0,"youza",1,0.005278819101408372,2.1810554534926427E-4,false
0.4,0.1,1000.0,1000.0,"youza",1,0.005278819101408372,2.1810554534926427E-4,false
0.5,0.1,1000.0,1000.0,"youza",1,0.005278819101408372,2.1810554534926427E-4,false
0.6,0.1,1000.0,1000.0,"youza",1,0.005278819101408372,2.1810554534926427E-4,false
0.7,0.1,1000.0,1000.0,"youza",1,0.005278819101408372,2.1810554534926427E-4,false
0.7999999999999999,0.1,1000.0,1000.0,"youza",1,0.005278819101408372,2.1810554534926427E-4,false
0.8999999999999999,0.1,1000.0,1000.0,"youza",1,0.005278819101408372,2.1810554534926427E-4,false
0.9999999999999999,0.1,1000.0,1000.0,"youza",1,0.005278819101408372,2.1810554534926427E-4,false
1.0999999999999999,0.1,1000.0,1000.0,"youza",1,0.005278819101408372,2.1810554534926427E-4,false
1.2,0.1,1000.0,1000.0,"youza",1,0.005278819101408372,2.1810554534926427E-4,false
1.3,0.1,1000.0,1000.0,"youza",1,0.005278819101408372,2.1810554534926427E-4,false
1.4000000000000001,0.1,1000.0,1000.0,"youza",1,0.005278819101408372,2.1810554534926427E-4,false
1.5000000000000002,0.1,1000.0,1000.0,"youza",1,0.005278819101408372,2.1810554534926427E-4,false
1.6000000000000003,0.1,1000.0,1000.0,"youza",1,0.005278819101408372,2.1810554534926427E-4,false
1.7000000000000004,0.1,1000.0,1000.0,"youza",1,0.005278819101408372,2.1810554534926427E-4,false
1.8000000000000005,0.1,1000.0,1000.0,"youza",1,0.005278819101408372,2.1810554534926427E-4,false
1.9000000000000006,0.1,1000.0,1000.0,"youza",1,0.005278819101408372,2.1810554534926427E-4,false
2.0000000000000004,0.1,1000.0,1000.0,"youza",1,0.005278819101408372,2.1810554534926427E-4,false
2.1000000000000005,0.1,1000.0,1000.0,"youza",21,0.005720323924931825,2.370688700166785E-4,false
2.2000000000000006,0.1,1000.0,1000.0,"youza",21,0.005720323924931825,2.370688700166785E-4,false
2.3000000000000007,0.1,1000.0,1000.0,"youza",21,0.005720323924931825,2.370688700166785E-4,false
2.400000000000001,0.1,1000.0,1000.0,"youza",21,0.005720323924931825,2.370688700166785E-4,false
2.500000000000001,0.1,1000.0,1000.0,"youza",21,0.005720323924931825,2.370688700166785E-4,false
2.600000000000001,0.1,1000.0,1000.0,"youza",21,0.005720323924931825,2.370688700166785E-4,false
2.700000000000001,0.1,1000.0,1000.0,"youza",21,0.005720323924931825,2.370688700166785E-4,false
2.800000000000001,0.1,1000.0,1000.0,"youza",21,0.005720323924931825,2.370688700166785E-4,false
2.9000000000000012,0.1,1000.0,1000.0,"youza",21,0.005720323924931825,2.370688700166785E-4,false
3.0000000000000013,0.1,1000.0,1000.0,"youza",21,0.005720323924931825,2.370688700166785E-4,false
3.1000000000000014,0.1,1000.0,1000.0,"youza",21,0.005720323924931825,2.370688700166785E-4,false
3.2000000000000015,0.1,1000.0,1000.0,"youza",21,0.005720323924931825,2.370688700166785E-4,false
3.3000000000000016,0.1,1000.0,1000.0,"youza",21,0.005720323924931825,2.370688700166785E-4,false
3.4000000000000017,0.1,1000.0,1000.0,"youza",21,0.005720323924931825,2.370688700166785E-4,false
3.5000000000000018,0.1,1000.0,1000.0,"youza",21,0.005720323924931825,2.370688700166785E-4,false
3.600000000000002,0.1,1000.0,1000.0,"youza",21,0.005720323924931825,2.370688700166785E-4,false
3.700000000000002,0.1,1000.0,1000.0,"youza",21,0.005720323924931825,2.370688700166785E-4,false
3.800000000000002,0.1,1000.0,1000.0,"youza",21,0.005720323924931825,2.370688700166785E-4,false
3.900000000000002,0.1,1000.0,1000.0,"youza",21,0.005720323924931825,2.370688700166785E-4,false
4.000000000000002,0.1,1000.0,1000.0,"youza",21,0.005720323924931825,2.370688700166785E-4,false
4.100000000000001,0.1,1000.0,1000.0,"youza",37,0.005946886680963548,1.9448721239361192E-4,false
4.200000000000001,0.1,1000.0,1000.0,"youza",37,0.005946886680963548,1.9448721239361192E-4,false
4.300000000000001,0.1,1000.0,1000.0,"youza",37,0.005946886680963548,1.9448721239361192E-4,false
4.4,0.1,1000.0,1000.0,"youza",37,0.005946886680963548,1.9448721239361192E-4,false
4.5,0.1,1000.0,1000.0,"youza",37,0.005946886680963548,1.9448721239361192E-4,false
4.6,0.1,1000.0,1000.0,"youza",37,0.005946886680963548,1.9448721239361192E-4,false
4.699999999999999,0.1,1000.0,1000.0,"youza",37,0.005946886680963548,1.9448721239361192E-4,false
4.799999999999999,0.1,1000.0,1000.0,"youza",37,0.005946886680963548,1.9448721239361192E-4,false
4.899999999999999,0.1,1000.0,1000.0,"youza",37,0.005946886680963548,1.9448721239361192E-4,false
4.999999999999998,0.1,1000.0,1000.0,"youza",37,0.005946886680963548,1.9448721239361192E-4,false
5.099999999999998,0.1,1000.0,1000.0,"youza",37,0.005946886680963548,1.9448721239361192E-4,false
5.1999999999999975,0.1,1000.0,1000.0,"youza",37,0.005946886680963548,1.9448721239361192E-4,false
5.299999999999997,0.1,1000.0,1000.0,"youza",37,0.005946886680963548,1.9448721239361192E-4,false
5.399999999999997,0.1,1000.0,1000.0,"youza",37,0.005946886680963548,1.9448721239361192E-4,false
5.4999999999999964,0.1,1000.0,1000.0,"youza",37,0.005946886680963548,1.9448721239361192E-4,false
5.599999999999996,0.1,1000.0,1000.0,"youza",37,0.005946886680963548,1.9448721239361192E-4,false
5.699999999999996,0.1,1000.0,1000.0,"youza",45,0.00605073050915772,2.054930667116391E-4,false
5.799999999999995,0.1,1000.0,1000.0,"youza",45,0.00605073050915772,2.054930667116391E-4,false
5.899999999999995,0.1,1000.0,1000.0,"youza",45,0.00605073050915772,2.054930667116391E-4,false
5.999999999999995,0.1,1000.0,1000.0,"youza",45,0.00605073050915772,2.054930667116391E-4,false
6.099999999999994,0.1,1000.0,1000.0,"youza",45,0.00605073050915772,2.054930667116391E-4,false
6.199999999999994,0.1,1000.0,1000.0,"youza",45,0.00605073050915772,2.054930667116391E-4,false
6.299999999999994,0.1,1000.0,1000.0,"youza",45,0.00605073050915772,2.054930667116391E-4,false
6.399999999999993,0.1,1000.0,1000.0,"youza",45,0.00605073050915772,2.054930667116391E-4,false
6.499999999999993,0.1,1000.0,1000.0,"youza",45,0.00605073050915772,2.054930667116391E-4,false
6.5999999999999925,0.1,1000.0,1000.0,"youza",48,0.006092092997927456,2.1957838275175128E-4,false
6.699999999999992,0.1,1000.0,1000.0,"youza",48,0.006092092997927456,2.1957838275175128E-4,false
6.799999999999992,0.1,1000.0,1000.0,"youza",48,0.006092092997927456,2.1957838275175128E-4,false
6.8999999999999915,0.1,1000.0,1000.0,"youza",51,0.0061282851643790215,2.20417356720516E-4,false
6.999999999999991,0.1,1000.0,1000.0,"youza",51,0.0061282851643790215,2.20417356720516E-4,false
7.099999999999991,0.1,1000.0,1000.0,"youza",51,0.0061282851643790215,2.20417356720516E-4,false
7.19999999999999,0.1,1000.0,1000.0,"youza",52,0.00613043918591849,2.1961211284469563E-4,false
7.29999999999999,0.1,1000.0,1000.0,"youza",54,0.006172685251862653,2.155485617498588E-4,false
7.39999999999999,0.1,1000.0,1000.0,"youza",54,0.006172685251862653,2.155485617498588E-4,false
7.499999999999989,0.1,1000.0,1000.0,"youza",55,0.006191910288714464,2.1744655407100703E-4,false
7.599999999999989,0.1,1000.0,1000.0,"youza",56,0.006217964712133428,2.257506677699912E-4,false
7.699999999999989,0.1,1000.0,1000.0,"youza",57,0.006230531795401784,2.262669283427455E-4,false
7.799999999999988,0.1,1000.0,1000.0,"youza",58,0.006266109642143358,2.2667720777412115E-4,false
7.899999999999988,0.1,1000.0,1000.0,"youza",59,0.00627417531340535,2.242158329157973E-4,false
7.999999999999988,0.1,1000.0,1000.0,"youza",60,0.006285698776293702,2.2365207883717303E-4,false
8.099999999999987,0.1,1000.0,1000.0,"youza",61,0.006299717295434104,2.2710324579289665E-4,false
8.199999999999987,0.1,1000.0,1000.0,"youza",62,0.006316352983565809,2.226654848043847E-4,false
8.299999999999986,0.1,1000.0,1000.0,"youza",63,0.00630493088296713,2.1975649524125525E-4,false
8.399999999999986,0.1,1000.0,1000.0,"youza",64,0.006331112208777023,2.2479942386115128E-4,false
8.499999999999986,0.1,1000.0,1000.0,"youza",65,0.006355314357197606,2.248573546937892E-4,false
8.599999999999985,0.1,1000.0,1000.0,"youza",66,0.006393410914454001,2.2278144604649216E-4,false
8.699999999999985,0.1,1000.0,1000.0,"youza",67,0.006411086849447578,2.2844362582878592E-4,false
8.799999999999985,0.1,1000.0,1000.0,"youza",68,0.00645968229417293,2.261683115384492E-4,false
8.899999999999984,0.1,1000.0,1000.0,"youza",69,0.006509911152769443,2.234246232339776E-4,false
8.999999999999984,0.1,1000.0,1000.0,"youza",70,0.006573982455380545,2.3058769086358117E-4,false
9.099999999999984,0.1,1000.0,1000.0,"youza",71,0.006624060890067951,2.3116824841687897E-4,false
9.199999999999983,0.1,1000.0,1000.0,"youza",72,0.006631523804927597,2.3708927142398412E-4,false
9.299999999999983,0.1,1000.0,1000.0,"youza",73,0.006664742368318155,2.3228958768329967E-4,false
9.399999999999983,0.1,1000.0,1000.0,"youza",74,0.006693969644504527,2.3343781985020603E-4,false
9.499999999999982,0.1,1000.0,1000.0,"youza",75,0.00672322399176517,2.3454243238142715E-4,false
9.599999999999982,0.1,1000.0,1000.0,"youza",76,0.006739112046195372,2.3051890223532855E-4,false
9.699999999999982,0.1,1000.0,1000.0,"youza",77,0.006740155936667547,2.2818794263620388E-4,false
9.799999999999981,0.1,1000.0,1000.0,"youza",79,0.006790616116592818,2.398607625206142E-4,false
9.89999999999998,0.1,1000.0,1000.0,"youza",79,0.006790616116592818,2.398607625206142E-4,false
9.99999999999998,0.1,1000.0,1000.0,"youza",80,0.0067974262913451655,2.375772321897543E-4,false


==> raw_data/rbmqv1/gazebo/outputs_2000_50_run4.csv <==
time,step-size,{rbmq}.rbmqInstance.obs_xpos,{rbmq}.rbmqInstance.obs_ypos,{rbmq}.rbmqInstance.obstacles,{rbmq}.rbmqInstance.seqno,{rbmq}.rbmqInstance.xpos,{rbmq}.rbmqInstance.ypos,{sm}.smInstance.command_stop
0.0,0.0,1000.0,1000.0,"youza",1,0.005278819101408372,2.1810554534926427E-4,false
0.1,0.1,1000.0,1000.0,"youza",1,0.005278819101408372,2.1810554534926427E-4,false
0.2,0.1,1000.0,1000.0,"youza",1,0.005278819101408372,2.1810554534926427E-4,false
0.30000000000000004,0.1,1000.0,1000.0,"youza",1,0.005278819101408372,2.1810554534926427E-4,false
0.4,0.1,1000.0,1000.0,"youza",1,0.005278819101408372,2.1810554534926427E-4,false
0.5,0.1,1000.0,1000.0,"youza",1,0.005278819101408372,2.1810554534926427E-4,false
0.6,0.1,1000.0,1000.0,"youza",1,0.005278819101408372,2.1810554534926427E-4,false
0.7,0.1,1000.0,1000.0,"youza",1,0.005278819101408372,2.1810554534926427E-4,false
0.7999999999999999,0.1,1000.0,1000.0,"youza",1,0.005278819101408372,2.1810554534926427E-4,false
0.8999999999999999,0.1,1000.0,1000.0,"youza",1,0.005278819101408372,2.1810554534926427E-4,false
0.9999999999999999,0.1,1000.0,1000.0,"youza",1,0.005278819101408372,2.1810554534926427E-4,false
1.0999999999999999,0.1,1000.0,1000.0,"youza",1,0.005278819101408372,2.1810554534926427E-4,false
1.2,0.1,1000.0,1000.0,"youza",1,0.005278819101408372,2.1810554534926427E-4,false
1.3,0.1,1000.0,1000.0,"youza",1,0.005278819101408372,2.1810554534926427E-4,false
1.4000000000000001,0.1,1000.0,1000.0,"youza",1,0.005278819101408372,2.1810554534926427E-4,false
1.5000000000000002,0.1,1000.0,1000.0,"youza",1,0.005278819101408372,2.1810554534926427E-4,false
1.6000000000000003,0.1,1000.0,1000.0,"youza",1,0.005278819101408372,2.1810554534926427E-4,false
1.7000000000000004,0.1,1000.0,1000.0,"youza",1,0.005278819101408372,2.1810554534926427E-4,false
1.8000000000000005,0.1,1000.0,1000.0,"youza",1,0.005278819101408372,2.1810554534926427E-4,false
1.9000000000000006,0.1,1000.0,1000.0,"youza",1,0.005278819101408372,2.1810554534926427E-4,false
2.0000000000000004,0.1,1000.0,1000.0,"youza",1,0.005278819101408372,2.1810554534926427E-4,false
2.1000000000000005,0.1,1000.0,1000.0,"youza",21,0.005720323924931825,2.370688700166785E-4,false
2.2000000000000006,0.1,1000.0,1000.0,"youza",21,0.005720323924931825,2.370688700166785E-4,false
2.3000000000000007,0.1,1000.0,1000.0,"youza",21,0.005720323924931825,2.370688700166785E-4,false
2.400000000000001,0.1,1000.0,1000.0,"youza",21,0.005720323924931825,2.370688700166785E-4,false
2.500000000000001,0.1,1000.0,1000.0,"youza",21,0.005720323924931825,2.370688700166785E-4,false
2.600000000000001,0.1,1000.0,1000.0,"youza",21,0.005720323924931825,2.370688700166785E-4,false
2.700000000000001,0.1,1000.0,1000.0,"youza",21,0.005720323924931825,2.370688700166785E-4,false
2.800000000000001,0.1,1000.0,1000.0,"youza",21,0.005720323924931825,2.370688700166785E-4,false
2.9000000000000012,0.1,1000.0,1000.0,"youza",21,0.005720323924931825,2.370688700166785E-4,false
3.0000000000000013,0.1,1000.0,1000.0,"youza",21,0.005720323924931825,2.370688700166785E-4,false
3.1000000000000014,0.1,1000.0,1000.0,"youza",21,0.005720323924931825,2.370688700166785E-4,false
3.2000000000000015,0.1,1000.0,1000.0,"youza",21,0.005720323924931825,2.370688700166785E-4,false
3.3000000000000016,0.1,1000.0,1000.0,"youza",21,0.005720323924931825,2.370688700166785E-4,false
3.4000000000000017,0.1,1000.0,1000.0,"youza",21,0.005720323924931825,2.370688700166785E-4,false
3.5000000000000018,0.1,1000.0,1000.0,"youza",21,0.005720323924931825,2.370688700166785E-4,false
3.600000000000002,0.1,1000.0,1000.0,"youza",21,0.005720323924931825,2.370688700166785E-4,false
3.700000000000002,0.1,1000.0,1000.0,"youza",21,0.005720323924931825,2.370688700166785E-4,false
3.800000000000002,0.1,1000.0,1000.0,"youza",21,0.005720323924931825,2.370688700166785E-4,false
3.900000000000002,0.1,1000.0,1000.0,"youza",21,0.005720323924931825,2.370688700166785E-4,false
4.000000000000002,0.1,1000.0,1000.0,"youza",21,0.005720323924931825,2.370688700166785E-4,false
4.100000000000001,0.1,1000.0,1000.0,"youza",37,0.005946886680963548,1.9448721239361192E-4,false
4.200000000000001,0.1,1000.0,1000.0,"youza",37,0.005946886680963548,1.9448721239361192E-4,false
4.300000000000001,0.1,1000.0,1000.0,"youza",37,0.005946886680963548,1.9448721239361192E-4,false
4.4,0.1,1000.0,1000.0,"youza",37,0.005946886680963548,1.9448721239361192E-4,false
4.5,0.1,1000.0,1000.0,"youza",37,0.005946886680963548,1.9448721239361192E-4,false
4.6,0.1,1000.0,1000.0,"youza",37,0.005946886680963548,1.9448721239361192E-4,false
4.699999999999999,0.1,1000.0,1000.0,"youza",37,0.005946886680963548,1.9448721239361192E-4,false
4.799999999999999,0.1,1000.0,1000.0,"youza",37,0.005946886680963548,1.9448721239361192E-4,false
4.899999999999999,0.1,1000.0,1000.0,"youza",37,0.005946886680963548,1.9448721239361192E-4,false
4.999999999999998,0.1,1000.0,1000.0,"youza",37,0.005946886680963548,1.9448721239361192E-4,false
5.099999999999998,0.1,1000.0,1000.0,"youza",37,0.005946886680963548,1.9448721239361192E-4,false
5.1999999999999975,0.1,1000.0,1000.0,"youza",37,0.005946886680963548,1.9448721239361192E-4,false
5.299999999999997,0.1,1000.0,1000.0,"youza",37,0.005946886680963548,1.9448721239361192E-4,false
5.399999999999997,0.1,1000.0,1000.0,"youza",37,0.005946886680963548,1.9448721239361192E-4,false
5.4999999999999964,0.1,1000.0,1000.0,"youza",37,0.005946886680963548,1.9448721239361192E-4,false
5.599999999999996,0.1,1000.0,1000.0,"youza",37,0.005946886680963548,1.9448721239361192E-4,false
5.699999999999996,0.1,1000.0,1000.0,"youza",45,0.00605073050915772,2.054930667116391E-4,false
5.799999999999995,0.1,1000.0,1000.0,"youza",45,0.00605073050915772,2.054930667116391E-4,false
5.899999999999995,0.1,1000.0,1000.0,"youza",45,0.00605073050915772,2.054930667116391E-4,false
5.999999999999995,0.1,1000.0,1000.0,"youza",45,0.00605073050915772,2.054930667116391E-4,false
6.099999999999994,0.1,1000.0,1000.0,"youza",45,0.00605073050915772,2.054930667116391E-4,false
6.199999999999994,0.1,1000.0,1000.0,"youza",45,0.00605073050915772,2.054930667116391E-4,false
6.299999999999994,0.1,1000.0,1000.0,"youza",45,0.00605073050915772,2.054930667116391E-4,false
6.399999999999993,0.1,1000.0,1000.0,"youza",45,0.00605073050915772,2.054930667116391E-4,false
6.499999999999993,0.1,1000.0,1000.0,"youza",45,0.00605073050915772,2.054930667116391E-4,false
6.5999999999999925,0.1,1000.0,1000.0,"youza",52,0.00613043918591849,2.1961211284469563E-4,false
6.699999999999992,0.1,1000.0,1000.0,"youza",52,0.00613043918591849,2.1961211284469563E-4,false
6.799999999999992,0.1,1000.0,1000.0,"youza",52,0.00613043918591849,2.1961211284469563E-4,false
6.8999999999999915,0.1,1000.0,1000.0,"youza",52,0.00613043918591849,2.1961211284469563E-4,false
6.999999999999991,0.1,1000.0,1000.0,"youza",52,0.00613043918591849,2.1961211284469563E-4,false
7.099999999999991,0.1,1000.0,1000.0,"youza",52,0.00613043918591849,2.1961211284469563E-4,false
7.19999999999999,0.1,1000.0,1000.0,"youza",52,0.00613043918591849,2.1961211284469563E-4,false
7.29999999999999,0.1,1000.0,1000.0,"youza",56,0.006217964712133428,2.257506677699912E-4,false
7.39999999999999,0.1,1000.0,1000.0,"youza",56,0.006217964712133428,2.257506677699912E-4,false
7.499999999999989,0.1,1000.0,1000.0,"youza",56,0.006217964712133428,2.257506677699912E-4,false
7.599999999999989,0.1,1000.0,1000.0,"youza",56,0.006217964712133428,2.257506677699912E-4,false
7.699999999999989,0.1,1000.0,1000.0,"youza",58,0.006266109642143358,2.2667720777412115E-4,false
7.799999999999988,0.1,1000.0,1000.0,"youza",58,0.006266109642143358,2.2667720777412115E-4,false
7.899999999999988,0.1,1000.0,1000.0,"youza",59,0.00627417531340535,2.242158329157973E-4,false
7.999999999999988,0.1,1000.0,1000.0,"youza",60,0.006285698776293702,2.2365207883717303E-4,false
8.099999999999987,0.1,1000.0,1000.0,"youza",61,0.006299717295434104,2.2710324579289665E-4,false
8.199999999999987,0.1,1000.0,1000.0,"youza",62,0.006316352983565809,2.226654848043847E-4,false
8.299999999999986,0.1,1000.0,1000.0,"youza",63,0.00630493088296713,2.1975649524125525E-4,false
8.399999999999986,0.1,1000.0,1000.0,"youza",64,0.006331112208777023,2.2479942386115128E-4,false
8.499999999999986,0.1,1000.0,1000.0,"youza",65,0.006355314357197606,2.248573546937892E-4,false
8.599999999999985,0.1,1000.0,1000.0,"youza",66,0.006393410914454001,2.2278144604649216E-4,false
8.699999999999985,0.1,1000.0,1000.0,"youza",67,0.006411086849447578,2.2844362582878592E-4,false
8.799999999999985,0.1,1000.0,1000.0,"youza",68,0.00645968229417293,2.261683115384492E-4,false
8.899999999999984,0.1,1000.0,1000.0,"youza",69,0.006509911152769443,2.234246232339776E-4,false
8.999999999999984,0.1,1000.0,1000.0,"youza",70,0.006573982455380545,2.3058769086358117E-4,false
9.099999999999984,0.1,1000.0,1000.0,"youza",71,0.006624060890067951,2.3116824841687897E-4,false
9.199999999999983,0.1,1000.0,1000.0,"youza",72,0.006631523804927597,2.3708927142398412E-4,false
9.299999999999983,0.1,1000.0,1000.0,"youza",73,0.006664742368318155,2.3228958768329967E-4,false
9.399999999999983,0.1,1000.0,1000.0,"youza",74,0.006693969644504527,2.3343781985020603E-4,false
9.499999999999982,0.1,1000.0,1000.0,"youza",75,0.00672322399176517,2.3454243238142715E-4,false
9.599999999999982,0.1,1000.0,1000.0,"youza",76,0.006739112046195372,2.3051890223532855E-4,false
9.699999999999982,0.1,1000.0,1000.0,"youza",77,0.006740155936667547,2.2818794263620388E-4,false
9.799999999999981,0.1,1000.0,1000.0,"youza",78,0.006780431283200161,2.373781604373638E-4,false
9.89999999999998,0.1,1000.0,1000.0,"youza",79,0.006790616116592818,2.398607625206142E-4,false
9.99999999999998,0.1,1000.0,1000.0,"youza",81,0.006806364721585689,2.345440837873753E-4,false


==> raw_data/rbmqv1/gazebo/outputs_2000_50_run5.csv <==
time,step-size,{rbmq}.rbmqInstance.obs_xpos,{rbmq}.rbmqInstance.obs_ypos,{rbmq}.rbmqInstance.obstacles,{rbmq}.rbmqInstance.seqno,{rbmq}.rbmqInstance.xpos,{rbmq}.rbmqInstance.ypos,{sm}.smInstance.command_stop
0.0,0.0,1000.0,1000.0,"youza",1,0.005278819101408372,2.1810554534926427E-4,false
0.1,0.1,1000.0,1000.0,"youza",1,0.005278819101408372,2.1810554534926427E-4,false
0.2,0.1,1000.0,1000.0,"youza",1,0.005278819101408372,2.1810554534926427E-4,false
0.30000000000000004,0.1,1000.0,1000.0,"youza",1,0.005278819101408372,2.1810554534926427E-4,false
0.4,0.1,1000.0,1000.0,"youza",1,0.005278819101408372,2.1810554534926427E-4,false
0.5,0.1,1000.0,1000.0,"youza",1,0.005278819101408372,2.1810554534926427E-4,false
0.6,0.1,1000.0,1000.0,"youza",1,0.005278819101408372,2.1810554534926427E-4,false
0.7,0.1,1000.0,1000.0,"youza",1,0.005278819101408372,2.1810554534926427E-4,false
0.7999999999999999,0.1,1000.0,1000.0,"youza",1,0.005278819101408372,2.1810554534926427E-4,false
0.8999999999999999,0.1,1000.0,1000.0,"youza",1,0.005278819101408372,2.1810554534926427E-4,false
0.9999999999999999,0.1,1000.0,1000.0,"youza",1,0.005278819101408372,2.1810554534926427E-4,false
1.0999999999999999,0.1,1000.0,1000.0,"youza",1,0.005278819101408372,2.1810554534926427E-4,false
1.2,0.1,1000.0,1000.0,"youza",1,0.005278819101408372,2.1810554534926427E-4,false
1.3,0.1,1000.0,1000.0,"youza",1,0.005278819101408372,2.1810554534926427E-4,false
1.4000000000000001,0.1,1000.0,1000.0,"youza",1,0.005278819101408372,2.1810554534926427E-4,false
1.5000000000000002,0.1,1000.0,1000.0,"youza",1,0.005278819101408372,2.1810554534926427E-4,false
1.6000000000000003,0.1,1000.0,1000.0,"youza",1,0.005278819101408372,2.1810554534926427E-4,false
1.7000000000000004,0.1,1000.0,1000.0,"youza",1,0.005278819101408372,2.1810554534926427E-4,false
1.8000000000000005,0.1,1000.0,1000.0,"youza",1,0.005278819101408372,2.1810554534926427E-4,false
1.9000000000000006,0.1,1000.0,1000.0,"youza",1,0.005278819101408372,2.1810554534926427E-4,false
2.0000000000000004,0.1,1000.0,1000.0,"youza",1,0.005278819101408372,2.1810554534926427E-4,false
2.1000000000000005,0.1,1000.0,1000.0,"youza",21,0.005720323924931825,2.370688700166785E-4,false
2.2000000000000006,0.1,1000.0,1000.0,"youza",21,0.005720323924931825,2.370688700166785E-4,false
2.3000000000000007,0.1,1000.0,1000.0,"youza",21,0.005720323924931825,2.370688700166785E-4,false
2.400000000000001,0.1,1000.0,1000.0,"youza",21,0.005720323924931825,2.370688700166785E-4,false
2.500000000000001,0.1,1000.0,1000.0,"youza",21,0.005720323924931825,2.370688700166785E-4,false
2.600000000000001,0.1,1000.0,1000.0,"youza",21,0.005720323924931825,2.370688700166785E-4,false
2.700000000000001,0.1,1000.0,1000.0,"youza",21,0.005720323924931825,2.370688700166785E-4,false
2.800000000000001,0.1,1000.0,1000.0,"youza",21,0.005720323924931825,2.370688700166785E-4,false
2.9000000000000012,0.1,1000.0,1000.0,"youza",21,0.005720323924931825,2.370688700166785E-4,false
3.0000000000000013,0.1,1000.0,1000.0,"youza",21,0.005720323924931825,2.370688700166785E-4,false
3.1000000000000014,0.1,1000.0,1000.0,"youza",21,0.005720323924931825,2.370688700166785E-4,false
3.2000000000000015,0.1,1000.0,1000.0,"youza",21,0.005720323924931825,2.370688700166785E-4,false
3.3000000000000016,0.1,1000.0,1000.0,"youza",21,0.005720323924931825,2.370688700166785E-4,false
3.4000000000000017,0.1,1000.0,1000.0,"youza",21,0.005720323924931825,2.370688700166785E-4,false
3.5000000000000018,0.1,1000.0,1000.0,"youza",21,0.005720323924931825,2.370688700166785E-4,false
3.600000000000002,0.1,1000.0,1000.0,"youza",21,0.005720323924931825,2.370688700166785E-4,false
3.700000000000002,0.1,1000.0,1000.0,"youza",21,0.005720323924931825,2.370688700166785E-4,false
3.800000000000002,0.1,1000.0,1000.0,"youza",21,0.005720323924931825,2.370688700166785E-4,false
3.900000000000002,0.1,1000.0,1000.0,"youza",21,0.005720323924931825,2.370688700166785E-4,false
4.000000000000002,0.1,1000.0,1000.0,"youza",21,0.005720323924931825,2.370688700166785E-4,false
4.100000000000001,0.1,1000.0,1000.0,"youza",35,0.005938251225165003,2.0144971410562536E-4,false
4.200000000000001,0.1,1000.0,1000.0,"youza",35,0.005938251225165003,2.0144971410562536E-4,false
4.300000000000001,0.1,1000.0,1000.0,"youza",35,0.005938251225165003,2.0144971410562536E-4,false
4.4,0.1,1000.0,1000.0,"youza",35,0.005938251225165003,2.0144971410562536E-4,false
4.5,0.1,1000.0,1000.0,"youza",35,0.005938251225165003,2.0144971410562536E-4,false
4.6,0.1,1000.0,1000.0,"youza",35,0.005938251225165003,2.0144971410562536E-4,false
4.699999999999999,0.1,1000.0,1000.0,"youza",35,0.005938251225165003,2.0144971410562536E-4,false
4.799999999999999,0.1,1000.0,1000.0,"youza",35,0.005938251225165003,2.0144971410562536E-4,false
4.899999999999999,0.1,1000.0,1000.0,"youza",35,0.005938251225165003,2.0144971410562536E-4,false
4.999999999999998,0.1,1000.0,1000.0,"youza",35,0.005938251225165003,2.0144971410562536E-4,false
5.099999999999998,0.1,1000.0,1000.0,"youza",35,0.005938251225165003,2.0144971410562536E-4,false
5.1999999999999975,0.1,1000.0,1000.0,"youza",35,0.005938251225165003,2.0144971410562536E-4,false
5.299999999999997,0.1,1000.0,1000.0,"youza",35,0.005938251225165003,2.0144971410562536E-4,false
5.399999999999997,0.1,1000.0,1000.0,"youza",35,0.005938251225165003,2.0144971410562536E-4,false
5.4999999999999964,0.1,1000.0,1000.0,"youza",41,0.006068636429166663,2.028902562949704E-4,false
5.599999999999996,0.1,1000.0,1000.0,"youza",41,0.006068636429166663,2.028902562949704E-4,false
5.699999999999996,0.1,1000.0,1000.0,"youza",41,0.006068636429166663,2.028902562949704E-4,false
5.799999999999995,0.1,1000.0,1000.0,"youza",41,0.006068636429166663,2.028902562949704E-4,false
5.899999999999995,0.1,1000.0,1000.0,"youza",41,0.006068636429166663,2.028902562949704E-4,false
5.999999999999995,0.1,1000.0,1000.0,"youza",41,0.006068636429166663,2.028902562949704E-4,false
6.099999999999994,0.1,1000.0,1000.0,"youza",45,0.00605073050915772,2.054930667116391E-4,false
6.199999999999994,0.1,1000.0,1000.0,"youza",45,0.00605073050915772,2.054930667116391E-4,false
6.299999999999994,0.1,1000.0,1000.0,"youza",45,0.00605073050915772,2.054930667116391E-4,false
6.399999999999993,0.1,1000.0,1000.0,"youza",45,0.00605073050915772,2.054930667116391E-4,false
6.499999999999993,0.1,1000.0,1000.0,"youza",45,0.00605073050915772,2.054930667116391E-4,false
6.5999999999999925,0.1,1000.0,1000.0,"youza",50,0.006111423515879122,2.1820711319525007E-4,false
6.699999999999992,0.1,1000.0,1000.0,"youza",50,0.006111423515879122,2.1820711319525007E-4,false
6.799999999999992,0.1,1000.0,1000.0,"youza",50,0.006111423515879122,2.1820711319525007E-4,false
6.8999999999999915,0.1,1000.0,1000.0,"youza",50,0.006111423515879122,2.1820711319525007E-4,false
6.999999999999991,0.1,1000.0,1000.0,"youza",50,0.006111423515879122,2.1820711319525007E-4,false
7.099999999999991,0.1,1000.0,1000.0,"youza",53,0.006140785466089871,2.1902817120551544E-4,false
7.19999999999999,0.1,1000.0,1000.0,"youza",53,0.006140785466089871,2.1902817120551544E-4,false
7.29999999999999,0.1,1000.0,1000.0,"youza",53,0.006140785466089871,2.1902817120551544E-4,false
7.39999999999999,0.1,1000.0,1000.0,"youza",56,0.006217964712133428,2.257506677699912E-4,false
7.499999999999989,0.1,1000.0,1000.0,"youza",56,0.006217964712133428,2.257506677699912E-4,false
7.599999999999989,0.1,1000.0,1000.0,"youza",56,0.006217964712133428,2.257506677699912E-4,false
7.699999999999989,0.1,1000.0,1000.0,"youza",57,0.006230531795401784,2.262669283427455E-4,false
7.799999999999988,0.1,1000.0,1000.0,"youza",58,0.006266109642143358,2.2667720777412115E-4,false
7.899999999999988,0.1,1000.0,1000.0,"youza",59,0.00627417531340535,2.242158329157973E-4,false
7.999999999999988,0.1,1000.0,1000.0,"youza",61,0.006299717295434104,2.2710324579289665E-4,false
8.099999999999987,0.1,1000.0,1000.0,"youza",61,0.006299717295434104,2.2710324579289665E-4,false
8.199999999999987,0.1,1000.0,1000.0,"youza",62,0.006316352983565809,2.226654848043847E-4,false
8.299999999999986,0.1,1000.0,1000.0,"youza",63,0.00630493088296713,2.1975649524125525E-4,false
8.399999999999986,0.1,1000.0,1000.0,"youza",64,0.006331112208777023,2.2479942386115128E-4,false
8.499999999999986,0.1,1000.0,1000.0,"youza",65,0.006355314357197606,2.248573546937892E-4,false
8.599999999999985,0.1,1000.0,1000.0,"youza",66,0.006393410914454001,2.2278144604649216E-4,false
8.699999999999985,0.1,1000.0,1000.0,"youza",67,0.006411086849447578,2.2844362582878592E-4,false
8.799999999999985,0.1,1000.0,1000.0,"youza",68,0.00645968229417293,2.261683115384492E-4,false
8.899999999999984,0.1,1000.0,1000.0,"youza",69,0.006509911152769443,2.234246232339776E-4,false
8.999999999999984,0.1,1000.0,1000.0,"youza",70,0.006573982455380545,2.3058769086358117E-4,false
9.099999999999984,0.1,1000.0,1000.0,"youza",71,0.006624060890067951,2.3116824841687897E-4,false
9.199999999999983,0.1,1000.0,1000.0,"youza",72,0.006631523804927597,2.3708927142398412E-4,false
9.299999999999983,0.1,1000.0,1000.0,"youza",73,0.006664742368318155,2.3228958768329967E-4,false
9.399999999999983,0.1,1000.0,1000.0,"youza",74,0.006693969644504527,2.3343781985020603E-4,false
9.499999999999982,0.1,1000.0,1000.0,"youza",75,0.00672322399176517,2.3454243238142715E-4,false
9.599999999999982,0.1,1000.0,1000.0,"youza",76,0.006739112046195372,2.3051890223532855E-4,false
9.699999999999982,0.1,1000.0,1000.0,"youza",77,0.006740155936667547,2.2818794263620388E-4,false
9.799999999999981,0.1,1000.0,1000.0,"youza",78,0.006780431283200161,2.373781604373638E-4,false
9.89999999999998,0.1,1000.0,1000.0,"youza",79,0.006790616116592818,2.398607625206142E-4,false
9.99999999999998,0.1,1000.0,1000.0,"youza",80,0.0067974262913451655,2.375772321897543E-4,false


==> raw_data/rbmqv1/gazebo/outputs_200_1.csv <==
time,step-size,{rbmq}.rbmqInstance.obs_xpos,{rbmq}.rbmqInstance.obs_ypos,{rbmq}.rbmqInstance.obstacles,{rbmq}.rbmqInstance.seqno,{rbmq}.rbmqInstance.xpos,{rbmq}.rbmqInstance.ypos,{sm}.smInstance.command_stop
0.0,0.0,1000.0,1000.0,"youza",1,0.005278819101408372,2.1810554534926427E-4,false
0.1,0.1,1000.0,1000.0,"youza",1,0.005278819101408372,2.1810554534926427E-4,false
0.2,0.1,1000.0,1000.0,"youza",1,0.005278819101408372,2.1810554534926427E-4,false
0.30000000000000004,0.1,1000.0,1000.0,"youza",2,0.0052997270210108915,2.1546967176603433E-4,false
0.4,0.1,1000.0,1000.0,"youza",3,0.005319856188743088,2.1705142458667732E-4,false
0.5,0.1,1000.0,1000.0,"youza",4,0.0053166483073240345,2.1700466903649225E-4,false
0.6,0.1,1000.0,1000.0,"youza",5,0.005323443543990836,2.163963397207749E-4,false
0.7,0.1,1000.0,1000.0,"youza",6,0.005360261019148549,2.1727873042110931E-4,false
0.7999999999999999,0.1,1000.0,1000.0,"youza",7,0.005392891717139414,2.1751290501506167E-4,false
0.8999999999999999,0.1,1000.0,1000.0,"youza",8,0.005408103374080153,2.2188978166707825E-4,false
0.9999999999999999,0.1,1000.0,1000.0,"youza",9,0.0054324295699826886,2.2475124195343228E-4,false
1.0999999999999999,0.1,1000.0,1000.0,"youza",10,0.005443995738725893,2.2677594707796257E-4,false
1.2,0.1,1000.0,1000.0,"youza",11,0.005446776378596474,2.3257260698132423E-4,false
1.3,0.1,1000.0,1000.0,"youza",12,0.005464238209002548,2.3380311075352125E-4,false
1.4000000000000001,0.1,1000.0,1000.0,"youza",13,0.005505645569171214,2.3264300894813473E-4,false
1.5000000000000002,0.1,1000.0,1000.0,"youza",14,0.005537656681627978,2.3373423413211944E-4,false
1.6000000000000003,0.1,1000.0,1000.0,"youza",15,0.005555061198135869,2.274644485616977E-4,false
1.7000000000000004,0.1,1000.0,1000.0,"youza",16,0.0055553874367066935,2.298005470023222E-4,false
1.8000000000000005,0.1,1000.0,1000.0,"youza",17,0.005586647832993785,2.2971201710546488E-4,false
1.9000000000000006,0.1,1000.0,1000.0,"youza",18,0.005607861446561557,2.324176737222416E-4,false
2.0000000000000004,0.1,1000.0,1000.0,"youza",19,0.005638604004916226,2.329356927968186E-4,false
2.1000000000000005,0.1,1000.0,1000.0,"youza",20,0.005681106800315305,2.371067073253509E-4,false
2.2000000000000006,0.1,1000.0,1000.0,"youza",21,0.005720323924931825,2.370688700166785E-4,false
2.3000000000000007,0.1,1000.0,1000.0,"youza",22,0.0057780761188838126,2.2915385272235665E-4,false
2.400000000000001,0.1,1000.0,1000.0,"youza",23,0.0058216654485656605,2.245250740008512E-4,false
2.500000000000001,0.1,1000.0,1000.0,"youza",24,0.005874238513347452,2.2108585144504323E-4,false
2.600000000000001,0.1,1000.0,1000.0,"youza",25,0.0059058576895172354,2.2400096279714837E-4,false
2.700000000000001,0.1,1000.0,1000.0,"youza",26,0.005949891682321962,2.2113269085551857E-4,false
2.800000000000001,0.1,1000.0,1000.0,"youza",27,0.005962974203556959,2.208421785190639E-4,false
2.9000000000000012,0.1,1000.0,1000.0,"youza",28,0.005940728995304179,2.19067986095547E-4,false
3.0000000000000013,0.1,1000.0,1000.0,"youza",29,0.005905213888147909,2.118582569076188E-4,false
3.1000000000000014,0.1,1000.0,1000.0,"youza",30,0.005917711011103499,2.1161205502013972E-4,false
3.2000000000000015,0.1,1000.0,1000.0,"youza",31,0.005927561101129131,2.0928703710554865E-4,false
3.3000000000000016,0.1,1000.0,1000.0,"youza",32,0.00592317103000739,2.0651728756084447E-4,false
3.4000000000000017,0.1,1000.0,1000.0,"youza",33,0.005911599181249172,2.0283491819570143E-4,false
3.5000000000000018,0.1,1000.0,1000.0,"youza",34,0.005915795169448956,1.9992235499111563E-4,false
3.600000000000002,0.1,1000.0,1000.0,"youza",35,0.005938251225165003,2.0144971410562536E-4,false
3.700000000000002,0.1,1000.0,1000.0,"youza",36,0.005938379102070401,2.008591924679784E-4,false
3.800000000000002,0.1,1000.0,1000.0,"youza",37,0.005946886680963548,1.9448721239361192E-4,false
3.900000000000002,0.1,1000.0,1000.0,"youza",38,0.005991033863022355,1.9560975100405185E-4,false
4.000000000000002,0.1,1000.0,1000.0,"youza",39,0.006015789338253197,2.0120754123505177E-4,false
4.100000000000001,0.1,1000.0,1000.0,"youza",40,0.006056828945702919,2.033899874841331E-4,false
4.200000000000001,0.1,1000.0,1000.0,"youza",41,0.006068636429166663,2.028902562949704E-4,false
4.300000000000001,0.1,1000.0,1000.0,"youza",42,0.0060662393185227925,1.9851924703610249E-4,false
4.4,0.1,1000.0,1000.0,"youza",42,0.0060662393185227925,1.9851924703610249E-4,false
4.5,0.1,1000.0,1000.0,"youza",43,0.006057844365222942,2.0205320170947112E-4,false
4.6,0.1,1000.0,1000.0,"youza",44,0.006060192274231824,2.0169887033098083E-4,false
4.699999999999999,0.1,1000.0,1000.0,"youza",45,0.00605073050915772,2.054930667116391E-4,false
4.799999999999999,0.1,1000.0,1000.0,"youza",46,0.006046497966426645,2.0790238353354825E-4,false
4.899999999999999,0.1,1000.0,1000.0,"youza",47,0.006067774858764308,2.1851843102164588E-4,false
4.999999999999998,0.1,1000.0,1000.0,"youza",48,0.006092092997927456,2.1957838275175128E-4,false
5.099999999999998,0.1,1000.0,1000.0,"youza",49,0.0061047294630340865,2.1662473232526855E-4,false
5.1999999999999975,0.1,1000.0,1000.0,"youza",50,0.006111423515879122,2.1820711319525007E-4,false
5.299999999999997,0.1,1000.0,1000.0,"youza",51,0.0061282851643790215,2.20417356720516E-4,false
5.399999999999997,0.1,1000.0,1000.0,"youza",52,0.00613043918591849,2.1961211284469563E-4,false
5.4999999999999964,0.1,1000.0,1000.0,"youza",53,0.006140785466089871,2.1902817120551544E-4,false
5.599999999999996,0.1,1000.0,1000.0,"youza",54,0.006172685251862653,2.155485617498588E-4,false
5.699999999999996,0.1,1000.0,1000.0,"youza",55,0.006191910288714464,2.1744655407100703E-4,false
5.799999999999995,0.1,1000.0,1000.0,"youza",56,0.006217964712133428,2.257506677699912E-4,false
5.899999999999995,0.1,1000.0,1000.0,"youza",57,0.006230531795401784,2.262669283427455E-4,false
5.999999999999995,0.1,1000.0,1000.0,"youza",58,0.006266109642143358,2.2667720777412115E-4,false
6.099999999999994,0.1,1000.0,1000.0,"youza",59,0.00627417531340535,2.242158329157973E-4,false
6.199999999999994,0.1,1000.0,1000.0,"youza",60,0.006285698776293702,2.2365207883717303E-4,false
6.299999999999994,0.1,1000.0,1000.0,"youza",61,0.006299717295434104,2.2710324579289665E-4,false
6.399999999999993,0.1,1000.0,1000.0,"youza",62,0.006316352983565809,2.226654848043847E-4,false
6.499999999999993,0.1,1000.0,1000.0,"youza",63,0.00630493088296713,2.1975649524125525E-4,false
6.5999999999999925,0.1,1000.0,1000.0,"youza",64,0.006331112208777023,2.2479942386115128E-4,false
6.699999999999992,0.1,1000.0,1000.0,"youza",65,0.006355314357197606,2.248573546937892E-4,false
6.799999999999992,0.1,1000.0,1000.0,"youza",66,0.006393410914454001,2.2278144604649216E-4,false
6.8999999999999915,0.1,1000.0,1000.0,"youza",67,0.006411086849447578,2.2844362582878592E-4,false
6.999999999999991,0.1,1000.0,1000.0,"youza",68,0.00645968229417293,2.261683115384492E-4,false
7.099999999999991,0.1,1000.0,1000.0,"youza",69,0.006509911152769443,2.234246232339776E-4,false
7.19999999999999,0.1,1000.0,1000.0,"youza",70,0.006573982455380545,2.3058769086358117E-4,false
7.29999999999999,0.1,1000.0,1000.0,"youza",71,0.006624060890067951,2.3116824841687897E-4,false
7.39999999999999,0.1,1000.0,1000.0,"youza",72,0.006631523804927597,2.3708927142398412E-4,false
7.499999999999989,0.1,1000.0,1000.0,"youza",73,0.006664742368318155,2.3228958768329967E-4,false
7.599999999999989,0.1,1000.0,1000.0,"youza",74,0.006693969644504527,2.3343781985020603E-4,false
7.699999999999989,0.1,1000.0,1000.0,"youza",75,0.00672322399176517,2.3454243238142715E-4,false
7.799999999999988,0.1,1000.0,1000.0,"youza",76,0.006739112046195372,2.3051890223532855E-4,false
7.899999999999988,0.1,1000.0,1000.0,"youza",77,0.006740155936667547,2.2818794263620388E-4,false
7.999999999999988,0.1,1000.0,1000.0,"youza",78,0.006780431283200161,2.373781604373638E-4,false
8.099999999999987,0.1,1000.0,1000.0,"youza",79,0.006790616116592818,2.398607625206142E-4,false
8.199999999999987,0.1,1000.0,1000.0,"youza",80,0.0067974262913451655,2.375772321897543E-4,false
8.299999999999986,0.1,1000.0,1000.0,"youza",81,0.006806364721585689,2.345440837873753E-4,false
8.399999999999986,0.1,1000.0,1000.0,"youza",82,0.006828394367265789,2.3567954203622355E-4,false
8.499999999999986,0.1,1000.0,1000.0,"youza",83,0.006838399750012436,2.4083396397866263E-4,false
8.599999999999985,0.1,1000.0,1000.0,"youza",84,0.006871575303781685,2.4443694714679773E-4,false
8.699999999999985,0.1,1000.0,1000.0,"youza",85,0.006872983326977833,2.4043481796614196E-4,false
8.799999999999985,0.1,1000.0,1000.0,"youza",86,0.006881290090889225,2.4590634209439795E-4,false
8.899999999999984,0.1,1000.0,1000.0,"youza",87,0.006870481058419808,2.4968232160438254E-4,false
8.999999999999984,0.1,1000.0,1000.0,"youza",88,0.006848284260069115,2.465417848814367E-4,false
9.099999999999984,0.1,1000.0,1000.0,"youza",89,0.006834608195253722,2.475495265670222E-4,false
9.199999999999983,0.1,1000.0,1000.0,"youza",89,0.006834608195253722,2.475495265670222E-4,false
9.299999999999983,0.1,1000.0,1000.0,"youza",90,0.006822078276006893,2.502999608833651E-4,false
9.399999999999983,0.1,1000.0,1000.0,"youza",91,0.006832974062977115,2.5232332488545463E-4,false
9.499999999999982,0.1,1000.0,1000.0,"youza",92,0.00682980426948554,2.5288549519267067E-4,false
9.599999999999982,0.1,1000.0,1000.0,"youza",93,0.006812190859975309,2.5567867329633504E-4,false
9.699999999999982,0.1,1000.0,1000.0,"youza",94,0.006805139731253407,2.5591352940705853E-4,false
9.799999999999981,0.1,1000.0,1000.0,"youza",95,0.0068136396891536055,2.5040941752742154E-4,false
9.89999999999998,0.1,1000.0,1000.0,"youza",96,0.006822660290091043,2.540156636522473E-4,false
9.99999999999998,0.1,1000.0,1000.0,"youza",97,0.006861068429456774,2.49298089580482E-4,false


==> raw_data/rbmqv1/gazebo/outputs_200_50.csv <==
time,step-size,{rbmq}.rbmqInstance.obs_xpos,{rbmq}.rbmqInstance.obs_ypos,{rbmq}.rbmqInstance.obstacles,{rbmq}.rbmqInstance.seqno,{rbmq}.rbmqInstance.xpos,{rbmq}.rbmqInstance.ypos,{sm}.smInstance.command_stop
0.0,0.0,1000.0,1000.0,"youza",1,0.005278819101408372,2.1810554534926427E-4,false
0.1,0.1,1000.0,1000.0,"youza",1,0.005278819101408372,2.1810554534926427E-4,false
0.2,0.1,1000.0,1000.0,"youza",1,0.005278819101408372,2.1810554534926427E-4,false
0.30000000000000004,0.1,1000.0,1000.0,"youza",3,0.005319856188743088,2.1705142458667732E-4,false
0.4,0.1,1000.0,1000.0,"youza",3,0.005319856188743088,2.1705142458667732E-4,false
0.5,0.1,1000.0,1000.0,"youza",5,0.005323443543990836,2.163963397207749E-4,false
0.6,0.1,1000.0,1000.0,"youza",5,0.005323443543990836,2.163963397207749E-4,false
0.7,0.1,1000.0,1000.0,"youza",7,0.005392891717139414,2.1751290501506167E-4,false
0.7999999999999999,0.1,1000.0,1000.0,"youza",7,0.005392891717139414,2.1751290501506167E-4,false
0.8999999999999999,0.1,1000.0,1000.0,"youza",9,0.0054324295699826886,2.2475124195343228E-4,false
0.9999999999999999,0.1,1000.0,1000.0,"youza",9,0.0054324295699826886,2.2475124195343228E-4,false
1.0999999999999999,0.1,1000.0,1000.0,"youza",11,0.005446776378596474,2.3257260698132423E-4,false
1.2,0.1,1000.0,1000.0,"youza",11,0.005446776378596474,2.3257260698132423E-4,false
1.3,0.1,1000.0,1000.0,"youza",13,0.005505645569171214,2.3264300894813473E-4,false
1.4000000000000001,0.1,1000.0,1000.0,"youza",13,0.005505645569171214,2.3264300894813473E-4,false
1.5000000000000002,0.1,1000.0,1000.0,"youza",15,0.005555061198135869,2.274644485616977E-4,false
1.6000000000000003,0.1,1000.0,1000.0,"youza",15,0.005555061198135869,2.274644485616977E-4,false
1.7000000000000004,0.1,1000.0,1000.0,"youza",17,0.005586647832993785,2.2971201710546488E-4,false
1.8000000000000005,0.1,1000.0,1000.0,"youza",17,0.005586647832993785,2.2971201710546488E-4,false
1.9000000000000006,0.1,1000.0,1000.0,"youza",18,0.005607861446561557,2.324176737222416E-4,false
2.0000000000000004,0.1,1000.0,1000.0,"youza",20,0.005681106800315305,2.371067073253509E-4,false
2.1000000000000005,0.1,1000.0,1000.0,"youza",20,0.005681106800315305,2.371067073253509E-4,false
2.2000000000000006,0.1,1000.0,1000.0,"youza",21,0.005720323924931825,2.370688700166785E-4,false
2.3000000000000007,0.1,1000.0,1000.0,"youza",22,0.0057780761188838126,2.2915385272235665E-4,false
2.400000000000001,0.1,1000.0,1000.0,"youza",23,0.0058216654485656605,2.245250740008512E-4,false
2.500000000000001,0.1,1000.0,1000.0,"youza",24,0.005874238513347452,2.2108585144504323E-4,false
2.600000000000001,0.1,1000.0,1000.0,"youza",25,0.0059058576895172354,2.2400096279714837E-4,false
2.700000000000001,0.1,1000.0,1000.0,"youza",26,0.005949891682321962,2.2113269085551857E-4,false
2.800000000000001,0.1,1000.0,1000.0,"youza",27,0.005962974203556959,2.208421785190639E-4,false
2.9000000000000012,0.1,1000.0,1000.0,"youza",28,0.005940728995304179,2.19067986095547E-4,false
3.0000000000000013,0.1,1000.0,1000.0,"youza",29,0.005905213888147909,2.118582569076188E-4,false
3.1000000000000014,0.1,1000.0,1000.0,"youza",30,0.005917711011103499,2.1161205502013972E-4,false
3.2000000000000015,0.1,1000.0,1000.0,"youza",31,0.005927561101129131,2.0928703710554865E-4,false
3.3000000000000016,0.1,1000.0,1000.0,"youza",32,0.00592317103000739,2.0651728756084447E-4,false
3.4000000000000017,0.1,1000.0,1000.0,"youza",33,0.005911599181249172,2.0283491819570143E-4,false
3.5000000000000018,0.1,1000.0,1000.0,"youza",34,0.005915795169448956,1.9992235499111563E-4,false
3.600000000000002,0.1,1000.0,1000.0,"youza",35,0.005938251225165003,2.0144971410562536E-4,false
3.700000000000002,0.1,1000.0,1000.0,"youza",36,0.005938379102070401,2.008591924679784E-4,false
3.800000000000002,0.1,1000.0,1000.0,"youza",37,0.005946886680963548,1.9448721239361192E-4,false
3.900000000000002,0.1,1000.0,1000.0,"youza",38,0.005991033863022355,1.9560975100405185E-4,false
4.000000000000002,0.1,1000.0,1000.0,"youza",39,0.006015789338253197,2.0120754123505177E-4,false
4.100000000000001,0.1,1000.0,1000.0,"youza",40,0.006056828945702919,2.033899874841331E-4,false
4.200000000000001,0.1,1000.0,1000.0,"youza",41,0.006068636429166663,2.028902562949704E-4,false
4.300000000000001,0.1,1000.0,1000.0,"youza",42,0.0060662393185227925,1.9851924703610249E-4,false
4.4,0.1,1000.0,1000.0,"youza",42,0.0060662393185227925,1.9851924703610249E-4,false
4.5,0.1,1000.0,1000.0,"youza",44,0.006060192274231824,2.0169887033098083E-4,false
4.6,0.1,1000.0,1000.0,"youza",44,0.006060192274231824,2.0169887033098083E-4,false
4.699999999999999,0.1,1000.0,1000.0,"youza",45,0.00605073050915772,2.054930667116391E-4,false
4.799999999999999,0.1,1000.0,1000.0,"youza",46,0.006046497966426645,2.0790238353354825E-4,false
4.899999999999999,0.1,1000.0,1000.0,"youza",47,0.006067774858764308,2.1851843102164588E-4,false
4.999999999999998,0.1,1000.0,1000.0,"youza",48,0.006092092997927456,2.1957838275175128E-4,false
5.099999999999998,0.1,1000.0,1000.0,"youza",49,0.0061047294630340865,2.1662473232526855E-4,false
5.1999999999999975,0.1,1000.0,1000.0,"youza",50,0.006111423515879122,2.1820711319525007E-4,false
5.299999999999997,0.1,1000.0,1000.0,"youza",51,0.0061282851643790215,2.20417356720516E-4,false
5.399999999999997,0.1,1000.0,1000.0,"youza",52,0.00613043918591849,2.1961211284469563E-4,false
5.4999999999999964,0.1,1000.0,1000.0,"youza",53,0.006140785466089871,2.1902817120551544E-4,false
5.599999999999996,0.1,1000.0,1000.0,"youza",54,0.006172685251862653,2.155485617498588E-4,false
5.699999999999996,0.1,1000.0,1000.0,"youza",55,0.006191910288714464,2.1744655407100703E-4,false
5.799999999999995,0.1,1000.0,1000.0,"youza",56,0.006217964712133428,2.257506677699912E-4,false
5.899999999999995,0.1,1000.0,1000.0,"youza",57,0.006230531795401784,2.262669283427455E-4,false
5.999999999999995,0.1,1000.0,1000.0,"youza",58,0.006266109642143358,2.2667720777412115E-4,false
6.099999999999994,0.1,1000.0,1000.0,"youza",59,0.00627417531340535,2.242158329157973E-4,false
6.199999999999994,0.1,1000.0,1000.0,"youza",60,0.006285698776293702,2.2365207883717303E-4,false
6.299999999999994,0.1,1000.0,1000.0,"youza",61,0.006299717295434104,2.2710324579289665E-4,false
6.399999999999993,0.1,1000.0,1000.0,"youza",62,0.006316352983565809,2.226654848043847E-4,false
6.499999999999993,0.1,1000.0,1000.0,"youza",63,0.00630493088296713,2.1975649524125525E-4,false
6.5999999999999925,0.1,1000.0,1000.0,"youza",64,0.006331112208777023,2.2479942386115128E-4,false
6.699999999999992,0.1,1000.0,1000.0,"youza",65,0.006355314357197606,2.248573546937892E-4,false
6.799999999999992,0.1,1000.0,1000.0,"youza",66,0.006393410914454001,2.2278144604649216E-4,false
6.8999999999999915,0.1,1000.0,1000.0,"youza",67,0.006411086849447578,2.2844362582878592E-4,false
6.999999999999991,0.1,1000.0,1000.0,"youza",68,0.00645968229417293,2.261683115384492E-4,false
7.099999999999991,0.1,1000.0,1000.0,"youza",69,0.006509911152769443,2.234246232339776E-4,false
7.19999999999999,0.1,1000.0,1000.0,"youza",70,0.006573982455380545,2.3058769086358117E-4,false
7.29999999999999,0.1,1000.0,1000.0,"youza",71,0.006624060890067951,2.3116824841687897E-4,false
7.39999999999999,0.1,1000.0,1000.0,"youza",72,0.006631523804927597,2.3708927142398412E-4,false
7.499999999999989,0.1,1000.0,1000.0,"youza",73,0.006664742368318155,2.3228958768329967E-4,false
7.599999999999989,0.1,1000.0,1000.0,"youza",74,0.006693969644504527,2.3343781985020603E-4,false
7.699999999999989,0.1,1000.0,1000.0,"youza",75,0.00672322399176517,2.3454243238142715E-4,false
7.799999999999988,0.1,1000.0,1000.0,"youza",76,0.006739112046195372,2.3051890223532855E-4,false
7.899999999999988,0.1,1000.0,1000.0,"youza",77,0.006740155936667547,2.2818794263620388E-4,false
7.999999999999988,0.1,1000.0,1000.0,"youza",78,0.006780431283200161,2.373781604373638E-4,false
8.099999999999987,0.1,1000.0,1000.0,"youza",79,0.006790616116592818,2.398607625206142E-4,false
8.199999999999987,0.1,1000.0,1000.0,"youza",80,0.0067974262913451655,2.375772321897543E-4,false
8.299999999999986,0.1,1000.0,1000.0,"youza",81,0.006806364721585689,2.345440837873753E-4,false
8.399999999999986,0.1,1000.0,1000.0,"youza",82,0.006828394367265789,2.3567954203622355E-4,false
8.499999999999986,0.1,1000.0,1000.0,"youza",83,0.006838399750012436,2.4083396397866263E-4,false
8.599999999999985,0.1,1000.0,1000.0,"youza",84,0.006871575303781685,2.4443694714679773E-4,false
8.699999999999985,0.1,1000.0,1000.0,"youza",85,0.006872983326977833,2.4043481796614196E-4,false
8.799999999999985,0.1,1000.0,1000.0,"youza",86,0.006881290090889225,2.4590634209439795E-4,false
8.899999999999984,0.1,1000.0,1000.0,"youza",87,0.006870481058419808,2.4968232160438254E-4,false
8.999999999999984,0.1,1000.0,1000.0,"youza",88,0.006848284260069115,2.465417848814367E-4,false
9.099999999999984,0.1,1000.0,1000.0,"youza",89,0.006834608195253722,2.475495265670222E-4,false
9.199999999999983,0.1,1000.0,1000.0,"youza",89,0.006834608195253722,2.475495265670222E-4,false
9.299999999999983,0.1,1000.0,1000.0,"youza",91,0.006832974062977115,2.5232332488545463E-4,false
9.399999999999983,0.1,1000.0,1000.0,"youza",91,0.006832974062977115,2.5232332488545463E-4,false
9.499999999999982,0.1,1000.0,1000.0,"youza",93,0.006812190859975309,2.5567867329633504E-4,false
9.599999999999982,0.1,1000.0,1000.0,"youza",93,0.006812190859975309,2.5567867329633504E-4,false
9.699999999999982,0.1,1000.0,1000.0,"youza",94,0.006805139731253407,2.5591352940705853E-4,false
9.799999999999981,0.1,1000.0,1000.0,"youza",95,0.0068136396891536055,2.5040941752742154E-4,false
9.89999999999998,0.1,1000.0,1000.0,"youza",96,0.006822660290091043,2.540156636522473E-4,false
9.99999999999998,0.1,1000.0,1000.0,"youza",97,0.006861068429456774,2.49298089580482E-4,false


==> raw_data/rbmqv1/gazebo/outputs_ma2000_la200_f2ms.csv <==
time,step-size,{rbmq}.rbmqInstance.obs_xpos,{rbmq}.rbmqInstance.obs_ypos,{rbmq}.rbmqInstance.obstacles,{rbmq}.rbmqInstance.seqno,{rbmq}.rbmqInstance.xpos,{rbmq}.rbmqInstance.ypos,{sm}.smInstance.command_stop
0.0,0.0,1000.0,1000.0,"youza",1,-1.0002173667089664E-7,-4.8008519114242057E-17,false
0.1,0.1,1000.0,1000.0,"youza",1,-1.0002173667089664E-7,-4.8008519114242057E-17,false
0.2,0.1,1000.0,1000.0,"youza",1,-1.0002173667089664E-7,-4.8008519114242057E-17,false
0.30000000000000004,0.1,1000.0,1000.0,"youza",1,-1.0002173667089664E-7,-4.8008519114242057E-17,false
0.4,0.1,1000.0,1000.0,"youza",1,-1.0002173667089664E-7,-4.8008519114242057E-17,false
0.5,0.1,1000.0,1000.0,"youza",1,-1.0002173667089664E-7,-4.8008519114242057E-17,false
0.6,0.1,1000.0,1000.0,"youza",1,-1.0002173667089664E-7,-4.8008519114242057E-17,false
0.7,0.1,1000.0,1000.0,"youza",1,-1.0002173667089664E-7,-4.8008519114242057E-17,false
0.7999999999999999,0.1,1000.0,1000.0,"youza",1,-1.0002173667089664E-7,-4.8008519114242057E-17,false
0.8999999999999999,0.1,1000.0,1000.0,"youza",1,-1.0002173667089664E-7,-4.8008519114242057E-17,false
0.9999999999999999,0.1,1000.0,1000.0,"youza",1,-1.0002173667089664E-7,-4.8008519114242057E-17,false
1.0999999999999999,0.1,1000.0,1000.0,"youza",1,-1.0002173667089664E-7,-4.8008519114242057E-17,false
1.2,0.1,1000.0,1000.0,"youza",1,-1.0002173667089664E-7,-4.8008519114242057E-17,false
1.3,0.1,1000.0,1000.0,"youza",1,-1.0002173667089664E-7,-4.8008519114242057E-17,false
1.4000000000000001,0.1,1000.0,1000.0,"youza",1,-1.0002173667089664E-7,-4.8008519114242057E-17,false
1.5000000000000002,0.1,1000.0,1000.0,"youza",1,-1.0002173667089664E-7,-4.8008519114242057E-17,false
1.6000000000000003,0.1,1000.0,1000.0,"youza",1,-1.0002173667089664E-7,-4.8008519114242057E-17,false
1.7000000000000004,0.1,1000.0,1000.0,"youza",1,-1.0002173667089664E-7,-4.8008519114242057E-17,false
1.8000000000000005,0.1,1000.0,1000.0,"youza",1,-1.0002173667089664E-7,-4.8008519114242057E-17,false
1.9000000000000006,0.1,1000.0,1000.0,"youza",1,-1.0002173667089664E-7,-4.8008519114242057E-17,false
2.0000000000000004,0.1,1000.0,1000.0,"youza",1,-1.0002173667089664E-7,-4.8008519114242057E-17,false
2.1000000000000005,0.1,1000.0,1000.0,"youza",201,-3.4995688691363824E-6,2.0796658621715267E-15,false
2.2000000000000006,0.1,1000.0,1000.0,"youza",201,-3.4995688691363824E-6,2.0796658621715267E-15,false
2.3000000000000007,0.1,1000.0,1000.0,"youza",201,-3.4995688691363824E-6,2.0796658621715267E-15,false
2.400000000000001,0.1,1000.0,1000.0,"youza",201,-3.4995688691363824E-6,2.0796658621715267E-15,false
2.500000000000001,0.1,1000.0,1000.0,"youza",201,-3.4995688691363824E-6,2.0796658621715267E-15,false
2.600000000000001,0.1,1000.0,1000.0,"youza",201,-3.4995688691363824E-6,2.0796658621715267E-15,false
2.700000000000001,0.1,1000.0,1000.0,"youza",401,0.0021344144571245893,1.8070808007498984E-5,false
2.800000000000001,0.1,1000.0,1000.0,"youza",401,0.0021344144571245893,1.8070808007498984E-5,false
2.9000000000000012,0.1,1000.0,1000.0,"youza",401,0.0021344144571245893,1.8070808007498984E-5,false
3.0000000000000013,0.1,1000.0,1000.0,"youza",401,0.0021344144571245893,1.8070808007498984E-5,false
3.1000000000000014,0.1,1000.0,1000.0,"youza",401,0.0021344144571245893,1.8070808007498984E-5,false
3.2000000000000015,0.1,1000.0,1000.0,"youza",601,0.0022022943731802025,1.1746967551234123E-5,false
3.3000000000000016,0.1,1000.0,1000.0,"youza",601,0.0022022943731802025,1.1746967551234123E-5,false
3.4000000000000017,0.1,1000.0,1000.0,"youza",601,0.0022022943731802025,1.1746967551234123E-5,false
3.5000000000000018,0.1,1000.0,1000.0,"youza",601,0.0022022943731802025,1.1746967551234123E-5,false
3.600000000000002,0.1,1000.0,1000.0,"youza",601,0.0022022943731802025,1.1746967551234123E-5,false
3.700000000000002,0.1,1000.0,1000.0,"youza",801,0.0023641266650612502,2.4041001677449137E-5,false
3.800000000000002,0.1,1000.0,1000.0,"youza",801,0.0023641266650612502,2.4041001677449137E-5,false
3.900000000000002,0.1,1000.0,1000.0,"youza",801,0.0023641266650612502,2.4041001677449137E-5,false
4.000000000000002,0.1,1000.0,1000.0,"youza",801,0.0023641266650612502,2.4041001677449137E-5,false
4.100000000000001,0.1,1000.0,1000.0,"youza",801,0.0023641266650612502,2.4041001677449137E-5,false
4.200000000000001,0.1,1000.0,1000.0,"youza",801,0.0023641266650612502,2.4041001677449137E-5,false
4.300000000000001,0.1,1000.0,1000.0,"youza",1001,0.0026141266627556226,3.6395160682467914E-5,false
4.4,0.1,1000.0,1000.0,"youza",1001,0.0026141266627556226,3.6395160682467914E-5,false
4.5,0.1,1000.0,1000.0,"youza",1001,0.0026141266627556226,3.6395160682467914E-5,false
4.6,0.1,1000.0,1000.0,"youza",1001,0.0026141266627556226,3.6395160682467914E-5,false
4.699999999999999,0.1,1000.0,1000.0,"youza",1001,0.0026141266627556226,3.6395160682467914E-5,false
4.799999999999999,0.1,1000.0,1000.0,"youza",1201,0.002819574881802289,4.568153791000312E-5,false
4.899999999999999,0.1,1000.0,1000.0,"youza",1201,0.002819574881802289,4.568153791000312E-5,false
4.999999999999998,0.1,1000.0,1000.0,"youza",1201,0.002819574881802289,4.568153791000312E-5,false
5.099999999999998,0.1,1000.0,1000.0,"youza",1201,0.002819574881802289,4.568153791000312E-5,false
5.1999999999999975,0.1,1000.0,1000.0,"youza",1201,0.002819574881802289,4.568153791000312E-5,false
5.299999999999997,0.1,1000.0,1000.0,"youza",1401,0.0030657240176972245,5.595044127392636E-5,false
5.399999999999997,0.1,1000.0,1000.0,"youza",1401,0.0030657240176972245,5.595044127392636E-5,false
5.4999999999999964,0.1,1000.0,1000.0,"youza",1401,0.0030657240176972245,5.595044127392636E-5,false
5.599999999999996,0.1,1000.0,1000.0,"youza",1401,0.0030657240176972245,5.595044127392636E-5,false
5.699999999999996,0.1,1000.0,1000.0,"youza",1401,0.0030657240176972245,5.595044127392636E-5,false
5.799999999999995,0.1,1000.0,1000.0,"youza",1601,0.003260321858117976,7.711017791754707E-5,false
5.899999999999995,0.1,1000.0,1000.0,"youza",1601,0.003260321858117976,7.711017791754707E-5,false
5.999999999999995,0.1,1000.0,1000.0,"youza",1601,0.003260321858117976,7.711017791754707E-5,false
6.099999999999994,0.1,1000.0,1000.0,"youza",1601,0.003260321858117976,7.711017791754707E-5,false
6.199999999999994,0.1,1000.0,1000.0,"youza",1601,0.003260321858117976,7.711017791754707E-5,false
6.299999999999994,0.1,1000.0,1000.0,"youza",1601,0.003260321858117976,7.711017791754707E-5,false
6.399999999999993,0.1,1000.0,1000.0,"youza",1801,0.003390227457537698,8.250667471295726E-5,false
6.499999999999993,0.1,1000.0,1000.0,"youza",1801,0.003390227457537698,8.250667471295726E-5,false
6.5999999999999925,0.1,1000.0,1000.0,"youza",1801,0.003390227457537698,8.250667471295726E-5,false
6.699999999999992,0.1,1000.0,1000.0,"youza",1801,0.003390227457537698,8.250667471295726E-5,false
6.799999999999992,0.1,1000.0,1000.0,"youza",1801,0.003390227457537698,8.250667471295726E-5,false
6.8999999999999915,0.1,1000.0,1000.0,"youza",2001,0.003688025678456497,8.082733847316337E-5,false
6.999999999999991,0.1,1000.0,1000.0,"youza",2001,0.003688025678456497,8.082733847316337E-5,false
7.099999999999991,0.1,1000.0,1000.0,"youza",2001,0.003688025678456497,8.082733847316337E-5,false
7.19999999999999,0.1,1000.0,1000.0,"youza",2001,0.003688025678456497,8.082733847316337E-5,false
7.29999999999999,0.1,1000.0,1000.0,"youza",2001,0.003688025678456497,8.082733847316337E-5,false
7.39999999999999,0.1,1000.0,1000.0,"youza",2201,0.003953405742441851,8.246558268909884E-5,false
7.499999999999989,0.1,1000.0,1000.0,"youza",2201,0.003953405742441851,8.246558268909884E-5,false
7.599999999999989,0.1,1000.0,1000.0,"youza",2201,0.003953405742441851,8.246558268909884E-5,false
7.699999999999989,0.1,1000.0,1000.0,"youza",2201,0.003953405742441851,8.246558268909884E-5,false
7.799999999999988,0.1,1000.0,1000.0,"youza",2201,0.003953405742441851,8.246558268909884E-5,false
7.899999999999988,0.1,1000.0,1000.0,"youza",2201,0.003953405742441851,8.246558268909884E-5,false
7.999999999999988,0.1,1000.0,1000.0,"youza",2401,0.004070387570013323,9.65832682992644E-5,false
8.099999999999987,0.1,1000.0,1000.0,"youza",2401,0.004070387570013323,9.65832682992644E-5,false
8.199999999999987,0.1,1000.0,1000.0,"youza",2401,0.004070387570013323,9.65832682992644E-5,false
8.299999999999986,0.1,1000.0,1000.0,"youza",2401,0.004070387570013323,9.65832682992644E-5,false
8.399999999999986,0.1,1000.0,1000.0,"youza",2401,0.004070387570013323,9.65832682992644E-5,false
8.499999999999986,0.1,1000.0,1000.0,"youza",2601,0.004234093892708124,9.675617051971432E-5,false
8.599999999999985,0.1,1000.0,1000.0,"youza",2601,0.004234093892708124,9.675617051971432E-5,false
8.699999999999985,0.1,1000.0,1000.0,"youza",2601,0.004234093892708124,9.675617051971432E-5,false
8.799999999999985,0.1,1000.0,1000.0,"youza",2601,0.004234093892708124,9.675617051971432E-5,false
8.899999999999984,0.1,1000.0,1000.0,"youza",2601,0.004234093892708124,9.675617051971432E-5,false
8.999999999999984,0.1,1000.0,1000.0,"youza",2801,0.004414928660501527,1.120179663813791E-4,false
9.099999999999984,0.1,1000.0,1000.0,"youza",2801,0.004414928660501527,1.120179663813791E-4,false
9.199999999999983,0.1,1000.0,1000.0,"youza",2801,0.004414928660501527,1.120179663813791E-4,false
9.299999999999983,0.1,1000.0,1000.0,"youza",2801,0.004414928660501527,1.120179663813791E-4,false
9.399999999999983,0.1,1000.0,1000.0,"youza",2801,0.004414928660501527,1.120179663813791E-4,false
9.499999999999982,0.1,1000.0,1000.0,"youza",2801,0.004414928660501527,1.120179663813791E-4,false
9.599999999999982,0.1,1000.0,1000.0,"youza",3001,0.006534556686662363,1.6102821688512536E-4,false
9.699999999999982,0.1,1000.0,1000.0,"youza",3001,0.006534556686662363,1.6102821688512536E-4,false
9.799999999999981,0.1,1000.0,1000.0,"youza",3001,0.006534556686662363,1.6102821688512536E-4,false
9.89999999999998,0.1,1000.0,1000.0,"youza",3001,0.006534556686662363,1.6102821688512536E-4,false
9.99999999999998,0.1,1000.0,1000.0,"youza",3001,0.006534556686662363,1.6102821688512536E-4,false


==> raw_data/rbmqv1/gazebo/outputs_ma2000_la2_f200ms.csv <==
time,step-size,{rbmq}.rbmqInstance.obs_xpos,{rbmq}.rbmqInstance.obs_ypos,{rbmq}.rbmqInstance.obstacles,{rbmq}.rbmqInstance.seqno,{rbmq}.rbmqInstance.xpos,{rbmq}.rbmqInstance.ypos,{sm}.smInstance.command_stop
0.0,0.0,1000.0,1000.0,"youza",1,-7.1583842187195054E-9,-1.351798316408285E-16,false
0.1,0.1,1000.0,1000.0,"youza",1,-7.1583842187195054E-9,-1.351798316408285E-16,false
0.2,0.1,1000.0,1000.0,"youza",1,-7.1583842187195054E-9,-1.351798316408285E-16,false
0.30000000000000004,0.1,1000.0,1000.0,"youza",1,-7.1583842187195054E-9,-1.351798316408285E-16,false
0.4,0.1,1000.0,1000.0,"youza",1,-7.1583842187195054E-9,-1.351798316408285E-16,false
0.5,0.1,1000.0,1000.0,"youza",1,-7.1583842187195054E-9,-1.351798316408285E-16,false
0.6,0.1,1000.0,1000.0,"youza",1,-7.1583842187195054E-9,-1.351798316408285E-16,false
0.7,0.1,1000.0,1000.0,"youza",1,-7.1583842187195054E-9,-1.351798316408285E-16,false
0.7999999999999999,0.1,1000.0,1000.0,"youza",1,-7.1583842187195054E-9,-1.351798316408285E-16,false
0.8999999999999999,0.1,1000.0,1000.0,"youza",1,-7.1583842187195054E-9,-1.351798316408285E-16,false
0.9999999999999999,0.1,1000.0,1000.0,"youza",1,-7.1583842187195054E-9,-1.351798316408285E-16,false
1.0999999999999999,0.1,1000.0,1000.0,"youza",1,-7.1583842187195054E-9,-1.351798316408285E-16,false
1.2,0.1,1000.0,1000.0,"youza",1,-7.1583842187195054E-9,-1.351798316408285E-16,false
1.3,0.1,1000.0,1000.0,"youza",1,-7.1583842187195054E-9,-1.351798316408285E-16,false
1.4000000000000001,0.1,1000.0,1000.0,"youza",1,-7.1583842187195054E-9,-1.351798316408285E-16,false
1.5000000000000002,0.1,1000.0,1000.0,"youza",1,-7.1583842187195054E-9,-1.351798316408285E-16,false
1.6000000000000003,0.1,1000.0,1000.0,"youza",1,-7.1583842187195054E-9,-1.351798316408285E-16,false
1.7000000000000004,0.1,1000.0,1000.0,"youza",1,-7.1583842187195054E-9,-1.351798316408285E-16,false
1.8000000000000005,0.1,1000.0,1000.0,"youza",1,-7.1583842187195054E-9,-1.351798316408285E-16,false
1.9000000000000006,0.1,1000.0,1000.0,"youza",1,-7.1583842187195054E-9,-1.351798316408285E-16,false
2.0000000000000004,0.1,1000.0,1000.0,"youza",1,-7.1583842187195054E-9,-1.351798316408285E-16,false
2.1000000000000005,0.1,1000.0,1000.0,"youza",3,-1.7284464325362237E-6,-1.1924768304517177E-15,false
2.2000000000000006,0.1,1000.0,1000.0,"youza",3,-1.7284464325362237E-6,-1.1924768304517177E-15,false
2.3000000000000007,0.1,1000.0,1000.0,"youza",3,-1.7284464325362237E-6,-1.1924768304517177E-15,false
2.400000000000001,0.1,1000.0,1000.0,"youza",3,-1.7284464325362237E-6,-1.1924768304517177E-15,false
2.500000000000001,0.1,1000.0,1000.0,"youza",5,-2.997840472751534E-6,4.775789163382725E-16,false
2.600000000000001,0.1,1000.0,1000.0,"youza",5,-2.997840472751534E-6,4.775789163382725E-16,false
2.700000000000001,0.1,1000.0,1000.0,"youza",5,-2.997840472751534E-6,4.775789163382725E-16,false
2.800000000000001,0.1,1000.0,1000.0,"youza",5,-2.997840472751534E-6,4.775789163382725E-16,false
2.9000000000000012,0.1,1000.0,1000.0,"youza",7,0.0015967287933756902,3.303469806160819E-5,false
3.0000000000000013,0.1,1000.0,1000.0,"youza",7,0.0015967287933756902,3.303469806160819E-5,false
3.1000000000000014,0.1,1000.0,1000.0,"youza",7,0.0015967287933756902,3.303469806160819E-5,false
3.2000000000000015,0.1,1000.0,1000.0,"youza",7,0.0015967287933756902,3.303469806160819E-5,false
3.3000000000000016,0.1,1000.0,1000.0,"youza",9,0.0021085199135583155,1.72301412469266E-5,false
3.4000000000000017,0.1,1000.0,1000.0,"youza",9,0.0021085199135583155,1.72301412469266E-5,false
3.5000000000000018,0.1,1000.0,1000.0,"youza",9,0.0021085199135583155,1.72301412469266E-5,false
3.600000000000002,0.1,1000.0,1000.0,"youza",9,0.0021085199135583155,1.72301412469266E-5,false
3.700000000000002,0.1,1000.0,1000.0,"youza",11,0.0021261849879007366,1.880346273278895E-5,false
3.800000000000002,0.1,1000.0,1000.0,"youza",11,0.0021261849879007366,1.880346273278895E-5,false
3.900000000000002,0.1,1000.0,1000.0,"youza",11,0.0021261849879007366,1.880346273278895E-5,false
4.000000000000002,0.1,1000.0,1000.0,"youza",11,0.0021261849879007366,1.880346273278895E-5,false
4.100000000000001,0.1,1000.0,1000.0,"youza",13,0.002134454234288486,2.000586882751076E-5,false
4.200000000000001,0.1,1000.0,1000.0,"youza",13,0.002134454234288486,2.000586882751076E-5,false
4.300000000000001,0.1,1000.0,1000.0,"youza",13,0.002134454234288486,2.000586882751076E-5,false
4.4,0.1,1000.0,1000.0,"youza",13,0.002134454234288486,2.000586882751076E-5,false
4.5,0.1,1000.0,1000.0,"youza",15,0.002208949547376826,1.276835817809818E-5,false
4.6,0.1,1000.0,1000.0,"youza",15,0.002208949547376826,1.276835817809818E-5,false
4.699999999999999,0.1,1000.0,1000.0,"youza",15,0.002208949547376826,1.276835817809818E-5,false
4.799999999999999,0.1,1000.0,1000.0,"youza",15,0.002208949547376826,1.276835817809818E-5,false
4.899999999999999,0.1,1000.0,1000.0,"youza",17,0.002272988959196698,1.731245270711561E-5,false
4.999999999999998,0.1,1000.0,1000.0,"youza",17,0.002272988959196698,1.731245270711561E-5,false
5.099999999999998,0.1,1000.0,1000.0,"youza",17,0.002272988959196698,1.731245270711561E-5,false
5.1999999999999975,0.1,1000.0,1000.0,"youza",17,0.002272988959196698,1.731245270711561E-5,false
5.299999999999997,0.1,1000.0,1000.0,"youza",19,0.00235782461675782,1.3090548194006084E-5,false
5.399999999999997,0.1,1000.0,1000.0,"youza",19,0.00235782461675782,1.3090548194006084E-5,false
5.4999999999999964,0.1,1000.0,1000.0,"youza",19,0.00235782461675782,1.3090548194006084E-5,false
5.599999999999996,0.1,1000.0,1000.0,"youza",19,0.00235782461675782,1.3090548194006084E-5,false
5.699999999999996,0.1,1000.0,1000.0,"youza",21,0.002382595790645925,2.395327483718626E-5,false
5.799999999999995,0.1,1000.0,1000.0,"youza",21,0.002382595790645925,2.395327483718626E-5,false
5.899999999999995,0.1,1000.0,1000.0,"youza",21,0.002382595790645925,2.395327483718626E-5,false
5.999999999999995,0.1,1000.0,1000.0,"youza",21,0.002382595790645925,2.395327483718626E-5,false
6.099999999999994,0.1,1000.0,1000.0,"youza",23,0.002547505263016947,2.6667019753775995E-5,false
6.199999999999994,0.1,1000.0,1000.0,"youza",23,0.002547505263016947,2.6667019753775995E-5,false
6.299999999999994,0.1,1000.0,1000.0,"youza",23,0.002547505263016947,2.6667019753775995E-5,false
6.399999999999993,0.1,1000.0,1000.0,"youza",23,0.002547505263016947,2.6667019753775995E-5,false
6.499999999999993,0.1,1000.0,1000.0,"youza",25,0.002584738835597178,2.810834912525942E-5,false
6.5999999999999925,0.1,1000.0,1000.0,"youza",25,0.002584738835597178,2.810834912525942E-5,false
6.699999999999992,0.1,1000.0,1000.0,"youza",25,0.002584738835597178,2.810834912525942E-5,false
6.799999999999992,0.1,1000.0,1000.0,"youza",25,0.002584738835597178,2.810834912525942E-5,false
6.8999999999999915,0.1,1000.0,1000.0,"youza",27,0.002683551158835451,4.750358013653453E-5,false
6.999999999999991,0.1,1000.0,1000.0,"youza",27,0.002683551158835451,4.750358013653453E-5,false
7.099999999999991,0.1,1000.0,1000.0,"youza",27,0.002683551158835451,4.750358013653453E-5,false
7.19999999999999,0.1,1000.0,1000.0,"youza",27,0.002683551158835451,4.750358013653453E-5,false
7.29999999999999,0.1,1000.0,1000.0,"youza",29,0.0027439699014727426,4.637298968740337E-5,false
7.39999999999999,0.1,1000.0,1000.0,"youza",29,0.0027439699014727426,4.637298968740337E-5,false
7.499999999999989,0.1,1000.0,1000.0,"youza",29,0.0027439699014727426,4.637298968740337E-5,false
7.599999999999989,0.1,1000.0,1000.0,"youza",29,0.0027439699014727426,4.637298968740337E-5,false
7.699999999999989,0.1,1000.0,1000.0,"youza",31,0.00287320959783266,5.373270964178566E-5,false
7.799999999999988,0.1,1000.0,1000.0,"youza",31,0.00287320959783266,5.373270964178566E-5,false
7.899999999999988,0.1,1000.0,1000.0,"youza",31,0.00287320959783266,5.373270964178566E-5,false
7.999999999999988,0.1,1000.0,1000.0,"youza",31,0.00287320959783266,5.373270964178566E-5,false
8.099999999999987,0.1,1000.0,1000.0,"youza",33,0.0029849073584509167,5.151432052528041E-5,false
8.199999999999987,0.1,1000.0,1000.0,"youza",33,0.0029849073584509167,5.151432052528041E-5,false
8.299999999999986,0.1,1000.0,1000.0,"youza",33,0.0029849073584509167,5.151432052528041E-5,false
8.399999999999986,0.1,1000.0,1000.0,"youza",33,0.0029849073584509167,5.151432052528041E-5,false
8.499999999999986,0.1,1000.0,1000.0,"youza",35,0.0030555757393678773,5.2907855265779E-5,false
8.599999999999985,0.1,1000.0,1000.0,"youza",35,0.0030555757393678773,5.2907855265779E-5,false
8.699999999999985,0.1,1000.0,1000.0,"youza",35,0.0030555757393678773,5.2907855265779E-5,false
8.799999999999985,0.1,1000.0,1000.0,"youza",35,0.0030555757393678773,5.2907855265779E-5,false
8.899999999999984,0.1,1000.0,1000.0,"youza",37,0.003140726759935042,6.291211593895972E-5,false
8.999999999999984,0.1,1000.0,1000.0,"youza",37,0.003140726759935042,6.291211593895972E-5,false
9.099999999999984,0.1,1000.0,1000.0,"youza",37,0.003140726759935042,6.291211593895972E-5,false
9.199999999999983,0.1,1000.0,1000.0,"youza",37,0.003140726759935042,6.291211593895972E-5,false
9.299999999999983,0.1,1000.0,1000.0,"youza",39,0.0031993889398360675,6.720968258620226E-5,false
9.399999999999983,0.1,1000.0,1000.0,"youza",39,0.0031993889398360675,6.720968258620226E-5,false
9.499999999999982,0.1,1000.0,1000.0,"youza",39,0.0031993889398360675,6.720968258620226E-5,false
9.599999999999982,0.1,1000.0,1000.0,"youza",39,0.0031993889398360675,6.720968258620226E-5,false
9.699999999999982,0.1,1000.0,1000.0,"youza",41,0.0032482168966901925,7.203078095212641E-5,false
9.799999999999981,0.1,1000.0,1000.0,"youza",41,0.0032482168966901925,7.203078095212641E-5,false
9.89999999999998,0.1,1000.0,1000.0,"youza",41,0.0032482168966901925,7.203078095212641E-5,false
9.99999999999998,0.1,1000.0,1000.0,"youza",41,0.0032482168966901925,7.203078095212641E-5,false


==> raw_data/rbmqv1/gazebo/outputs_ma2000_la50_f2ms.csv <==
time,step-size,{rbmq}.rbmqInstance.obs_xpos,{rbmq}.rbmqInstance.obs_ypos,{rbmq}.rbmqInstance.obstacles,{rbmq}.rbmqInstance.seqno,{rbmq}.rbmqInstance.xpos,{rbmq}.rbmqInstance.ypos,{sm}.smInstance.command_stop
0.0,0.0,1000.0,1000.0,"youza",1,-1.0002173667089664E-7,-4.8008519114242057E-17,false
0.1,0.1,1000.0,1000.0,"youza",1,-1.0002173667089664E-7,-4.8008519114242057E-17,false
0.2,0.1,1000.0,1000.0,"youza",1,-1.0002173667089664E-7,-4.8008519114242057E-17,false
0.30000000000000004,0.1,1000.0,1000.0,"youza",1,-1.0002173667089664E-7,-4.8008519114242057E-17,false
0.4,0.1,1000.0,1000.0,"youza",1,-1.0002173667089664E-7,-4.8008519114242057E-17,false
0.5,0.1,1000.0,1000.0,"youza",1,-1.0002173667089664E-7,-4.8008519114242057E-17,false
0.6,0.1,1000.0,1000.0,"youza",1,-1.0002173667089664E-7,-4.8008519114242057E-17,false
0.7,0.1,1000.0,1000.0,"youza",1,-1.0002173667089664E-7,-4.8008519114242057E-17,false
0.7999999999999999,0.1,1000.0,1000.0,"youza",1,-1.0002173667089664E-7,-4.8008519114242057E-17,false
0.8999999999999999,0.1,1000.0,1000.0,"youza",1,-1.0002173667089664E-7,-4.8008519114242057E-17,false
0.9999999999999999,0.1,1000.0,1000.0,"youza",1,-1.0002173667089664E-7,-4.8008519114242057E-17,false
1.0999999999999999,0.1,1000.0,1000.0,"youza",1,-1.0002173667089664E-7,-4.8008519114242057E-17,false
1.2,0.1,1000.0,1000.0,"youza",1,-1.0002173667089664E-7,-4.8008519114242057E-17,false
1.3,0.1,1000.0,1000.0,"youza",1,-1.0002173667089664E-7,-4.8008519114242057E-17,false
1.4000000000000001,0.1,1000.0,1000.0,"youza",1,-1.0002173667089664E-7,-4.8008519114242057E-17,false
1.5000000000000002,0.1,1000.0,1000.0,"youza",1,-1.0002173667089664E-7,-4.8008519114242057E-17,false
1.6000000000000003,0.1,1000.0,1000.0,"youza",1,-1.0002173667089664E-7,-4.8008519114242057E-17,false
1.7000000000000004,0.1,1000.0,1000.0,"youza",1,-1.0002173667089664E-7,-4.8008519114242057E-17,false
1.8000000000000005,0.1,1000.0,1000.0,"youza",1,-1.0002173667089664E-7,-4.8008519114242057E-17,false
1.9000000000000006,0.1,1000.0,1000.0,"youza",1,-1.0002173667089664E-7,-4.8008519114242057E-17,false
2.0000000000000004,0.1,1000.0,1000.0,"youza",1,-1.0002173667089664E-7,-4.8008519114242057E-17,false
2.1000000000000005,0.1,1000.0,1000.0,"youza",51,-9.394427941122884E-7,-9.787183257575553E-16,false
2.2000000000000006,0.1,1000.0,1000.0,"youza",101,-1.78902008107773E-6,-1.480315926624887E-15,false
2.3000000000000007,0.1,1000.0,1000.0,"youza",151,-2.78216951377086E-6,2.9819547257443615E-16,false
2.400000000000001,0.1,1000.0,1000.0,"youza",151,-2.78216951377086E-6,2.9819547257443615E-16,false
2.500000000000001,0.1,1000.0,1000.0,"youza",201,-3.4995688691363824E-6,2.0796658621715267E-15,false
2.600000000000001,0.1,1000.0,1000.0,"youza",201,-3.4995688691363824E-6,2.0796658621715267E-15,false
2.700000000000001,0.1,1000.0,1000.0,"youza",251,0.001956989008971344,3.028435649992139E-5,false
2.800000000000001,0.1,1000.0,1000.0,"youza",251,0.001956989008971344,3.028435649992139E-5,false
2.9000000000000012,0.1,1000.0,1000.0,"youza",301,0.0020788427517358654,1.7701429255822116E-5,false
3.0000000000000013,0.1,1000.0,1000.0,"youza",351,0.002126904473886526,1.145755881032994E-5,false
3.1000000000000014,0.1,1000.0,1000.0,"youza",401,0.0021344144571245893,1.8070808007498984E-5,false
3.2000000000000015,0.1,1000.0,1000.0,"youza",451,0.002145247136387418,1.434465574821213E-5,false
3.3000000000000016,0.1,1000.0,1000.0,"youza",501,0.002132344904932637,2.0067134133815393E-5,false
3.4000000000000017,0.1,1000.0,1000.0,"youza",501,0.002132344904932637,2.0067134133815393E-5,false
3.5000000000000018,0.1,1000.0,1000.0,"youza",551,0.002148543511921841,1.311797969433281E-5,false
3.600000000000002,0.1,1000.0,1000.0,"youza",601,0.0022022943731802025,1.1746967551234123E-5,false
3.700000000000002,0.1,1000.0,1000.0,"youza",651,0.0022298002329126376,1.6644307042269036E-5,false
3.800000000000002,0.1,1000.0,1000.0,"youza",701,0.0022952719044248004,1.6514672692260007E-5,false
3.900000000000002,0.1,1000.0,1000.0,"youza",701,0.0022952719044248004,1.6514672692260007E-5,false
4.000000000000002,0.1,1000.0,1000.0,"youza",751,0.0023533104846190644,1.269608329311618E-5,false
4.100000000000001,0.1,1000.0,1000.0,"youza",801,0.0023641266650612502,2.4041001677449137E-5,false
4.200000000000001,0.1,1000.0,1000.0,"youza",801,0.0023641266650612502,2.4041001677449137E-5,false
4.300000000000001,0.1,1000.0,1000.0,"youza",851,0.002441279171836342,2.654643487311968E-5,false
4.4,0.1,1000.0,1000.0,"youza",901,0.002541621320441223,2.6305810683521425E-5,false
4.5,0.1,1000.0,1000.0,"youza",951,0.0025460680746993702,3.154039480904769E-5,false
4.6,0.1,1000.0,1000.0,"youza",951,0.0025460680746993702,3.154039480904769E-5,false
4.699999999999999,0.1,1000.0,1000.0,"youza",1001,0.0026141266627556226,3.6395160682467914E-5,false
4.799999999999999,0.1,1000.0,1000.0,"youza",1051,0.002670955807294373,4.529194492204001E-5,false
4.899999999999999,0.1,1000.0,1000.0,"youza",1101,0.002693827556185413,4.66967403038022E-5,false
4.999999999999998,0.1,1000.0,1000.0,"youza",1151,0.0027484872545469052,4.905643290930117E-5,false
5.099999999999998,0.1,1000.0,1000.0,"youza",1151,0.0027484872545469052,4.905643290930117E-5,false
5.1999999999999975,0.1,1000.0,1000.0,"youza",1201,0.002819574881802289,4.568153791000312E-5,false
5.299999999999997,0.1,1000.0,1000.0,"youza",1251,0.0028941737294650993,5.441892924561699E-5,false
5.399999999999997,0.1,1000.0,1000.0,"youza",1301,0.002972344397055404,5.030370774717881E-5,false
5.4999999999999964,0.1,1000.0,1000.0,"youza",1351,0.0030215310413599372,5.1319209072363013E-5,false
5.599999999999996,0.1,1000.0,1000.0,"youza",1401,0.0030657240176972245,5.595044127392636E-5,false
5.699999999999996,0.1,1000.0,1000.0,"youza",1401,0.0030657240176972245,5.595044127392636E-5,false
5.799999999999995,0.1,1000.0,1000.0,"youza",1451,0.003141784948355819,6.493962943178803E-5,false
5.899999999999995,0.1,1000.0,1000.0,"youza",1501,0.003214683062004231,6.317283760809032E-5,false
5.999999999999995,0.1,1000.0,1000.0,"youza",1501,0.003214683062004231,6.317283760809032E-5,false
6.099999999999994,0.1,1000.0,1000.0,"youza",1551,0.0032409583573614897,6.496433516418407E-5,false
6.199999999999994,0.1,1000.0,1000.0,"youza",1551,0.0032409583573614897,6.496433516418407E-5,false
6.299999999999994,0.1,1000.0,1000.0,"youza",1601,0.003260321858117976,7.711017791754707E-5,false
6.399999999999993,0.1,1000.0,1000.0,"youza",1651,0.003286934136836339,7.767533461019757E-5,false
6.499999999999993,0.1,1000.0,1000.0,"youza",1701,0.003288684128757935,8.474810219311105E-5,false
6.5999999999999925,0.1,1000.0,1000.0,"youza",1751,0.0033479050458616877,7.86302711125217E-5,false
6.699999999999992,0.1,1000.0,1000.0,"youza",1751,0.0033479050458616877,7.86302711125217E-5,false
6.799999999999992,0.1,1000.0,1000.0,"youza",1801,0.003390227457537698,8.250667471295726E-5,false
6.8999999999999915,0.1,1000.0,1000.0,"youza",1851,0.0034334337961289263,7.505026233649563E-5,false
6.999999999999991,0.1,1000.0,1000.0,"youza",1901,0.0035010576010118255,8.435447859203802E-5,false
7.099999999999991,0.1,1000.0,1000.0,"youza",1901,0.0035010576010118255,8.435447859203802E-5,false
7.19999999999999,0.1,1000.0,1000.0,"youza",1951,0.003551152332026297,8.241397748922175E-5,false
7.29999999999999,0.1,1000.0,1000.0,"youza",2001,0.003688025678456497,8.082733847316337E-5,false
7.39999999999999,0.1,1000.0,1000.0,"youza",2051,0.003790132220663933,9.211188323681124E-5,false
7.499999999999989,0.1,1000.0,1000.0,"youza",2101,0.0038457829617271062,7.860775951758683E-5,false
7.599999999999989,0.1,1000.0,1000.0,"youza",2151,0.00394677697247281,7.88893473873385E-5,false
7.699999999999989,0.1,1000.0,1000.0,"youza",2151,0.00394677697247281,7.88893473873385E-5,false
7.799999999999988,0.1,1000.0,1000.0,"youza",2201,0.003953405742441851,8.246558268909884E-5,false
7.899999999999988,0.1,1000.0,1000.0,"youza",2201,0.003953405742441851,8.246558268909884E-5,false
7.999999999999988,0.1,1000.0,1000.0,"youza",2251,0.003969913590470053,7.410196990989669E-5,false
8.099999999999987,0.1,1000.0,1000.0,"youza",2301,0.004079923240660088,9.281188654308242E-5,false
8.199999999999987,0.1,1000.0,1000.0,"youza",2301,0.004079923240660088,9.281188654308242E-5,false
8.299999999999986,0.1,1000.0,1000.0,"youza",2351,0.004077968903136053,1.0178791509817855E-4,false
8.399999999999986,0.1,1000.0,1000.0,"youza",2401,0.004070387570013323,9.65832682992644E-5,false
8.499999999999986,0.1,1000.0,1000.0,"youza",2451,0.004069311592322822,9.455798028542588E-5,false
8.599999999999985,0.1,1000.0,1000.0,"youza",2501,0.004147430107505401,8.401277519744594E-5,false
8.699999999999985,0.1,1000.0,1000.0,"youza",2501,0.004147430107505401,8.401277519744594E-5,false
8.799999999999985,0.1,1000.0,1000.0,"youza",2551,0.004171295048776669,8.605189587826143E-5,false
8.899999999999984,0.1,1000.0,1000.0,"youza",2601,0.004234093892708124,9.675617051971432E-5,false
8.999999999999984,0.1,1000.0,1000.0,"youza",2651,0.004269246710436492,1.0374057580429946E-4,false
9.099999999999984,0.1,1000.0,1000.0,"youza",2651,0.004269246710436492,1.0374057580429946E-4,false
9.199999999999983,0.1,1000.0,1000.0,"youza",2701,0.00428703541756581,1.1453105537307055E-4,false
9.299999999999983,0.1,1000.0,1000.0,"youza",2751,0.0043511311279947895,1.1893306418024676E-4,false
9.399999999999983,0.1,1000.0,1000.0,"youza",2751,0.0043511311279947895,1.1893306418024676E-4,false
9.499999999999982,0.1,1000.0,1000.0,"youza",2801,0.004414928660501527,1.120179663813791E-4,false
9.599999999999982,0.1,1000.0,1000.0,"youza",2851,0.004474869072385701,1.1505229333797332E-4,false
9.699999999999982,0.1,1000.0,1000.0,"youza",2851,0.004474869072385701,1.1505229333797332E-4,false
9.799999999999981,0.1,1000.0,1000.0,"youza",2901,0.004489561369064865,1.165238895208863E-4,false
9.89999999999998,0.1,1000.0,1000.0,"youza",2951,0.004516076110077094,1.280361511587956E-4,false
9.99999999999998,0.1,1000.0,1000.0,"youza",2951,0.004516076110077094,1.280361511587956E-4,false


==> raw_data/rbmqv1/gazebo/outputs_ma2000_la5_f200ms.csv <==
time,step-size,{rbmq}.rbmqInstance.obs_xpos,{rbmq}.rbmqInstance.obs_ypos,{rbmq}.rbmqInstance.obstacles,{rbmq}.rbmqInstance.seqno,{rbmq}.rbmqInstance.xpos,{rbmq}.rbmqInstance.ypos,{sm}.smInstance.command_stop
0.0,0.0,1000.0,1000.0,"youza",1,-7.1583842187195054E-9,-1.351798316408285E-16,false
0.1,0.1,1000.0,1000.0,"youza",1,-7.1583842187195054E-9,-1.351798316408285E-16,false
0.2,0.1,1000.0,1000.0,"youza",1,-7.1583842187195054E-9,-1.351798316408285E-16,false
0.30000000000000004,0.1,1000.0,1000.0,"youza",1,-7.1583842187195054E-9,-1.351798316408285E-16,false
0.4,0.1,1000.0,1000.0,"youza",1,-7.1583842187195054E-9,-1.351798316408285E-16,false
0.5,0.1,1000.0,1000.0,"youza",1,-7.1583842187195054E-9,-1.351798316408285E-16,false
0.6,0.1,1000.0,1000.0,"youza",1,-7.1583842187195054E-9,-1.351798316408285E-16,false
0.7,0.1,1000.0,1000.0,"youza",1,-7.1583842187195054E-9,-1.351798316408285E-16,false
0.7999999999999999,0.1,1000.0,1000.0,"youza",1,-7.1583842187195054E-9,-1.351798316408285E-16,false
0.8999999999999999,0.1,1000.0,1000.0,"youza",1,-7.1583842187195054E-9,-1.351798316408285E-16,false
0.9999999999999999,0.1,1000.0,1000.0,"youza",1,-7.1583842187195054E-9,-1.351798316408285E-16,false
1.0999999999999999,0.1,1000.0,1000.0,"youza",1,-7.1583842187195054E-9,-1.351798316408285E-16,false
1.2,0.1,1000.0,1000.0,"youza",1,-7.1583842187195054E-9,-1.351798316408285E-16,false
1.3,0.1,1000.0,1000.0,"youza",1,-7.1583842187195054E-9,-1.351798316408285E-16,false
1.4000000000000001,0.1,1000.0,1000.0,"youza",1,-7.1583842187195054E-9,-1.351798316408285E-16,false
1.5000000000000002,0.1,1000.0,1000.0,"youza",1,-7.1583842187195054E-9,-1.351798316408285E-16,false
1.6000000000000003,0.1,1000.0,1000.0,"youza",1,-7.1583842187195054E-9,-1.351798316408285E-16,false
1.7000000000000004,0.1,1000.0,1000.0,"youza",1,-7.1583842187195054E-9,-1.351798316408285E-16,false
1.8000000000000005,0.1,1000.0,1000.0,"youza",1,-7.1583842187195054E-9,-1.351798316408285E-16,false
1.9000000000000006,0.1,1000.0,1000.0,"youza",1,-7.1583842187195054E-9,-1.351798316408285E-16,false
2.0000000000000004,0.1,1000.0,1000.0,"youza",1,-7.1583842187195054E-9,-1.351798316408285E-16,false
2.1000000000000005,0.1,1000.0,1000.0,"youza",6,-3.4001864358534917E-6,2.178046876284805E-15,false
2.2000000000000006,0.1,1000.0,1000.0,"youza",6,-3.4001864358534917E-6,2.178046876284805E-15,false
2.3000000000000007,0.1,1000.0,1000.0,"youza",6,-3.4001864358534917E-6,2.178046876284805E-15,false
2.400000000000001,0.1,1000.0,1000.0,"youza",6,-3.4001864358534917E-6,2.178046876284805E-15,false
2.500000000000001,0.1,1000.0,1000.0,"youza",6,-3.4001864358534917E-6,2.178046876284805E-15,false
2.600000000000001,0.1,1000.0,1000.0,"youza",6,-3.4001864358534917E-6,2.178046876284805E-15,false
2.700000000000001,0.1,1000.0,1000.0,"youza",6,-3.4001864358534917E-6,2.178046876284805E-15,false
2.800000000000001,0.1,1000.0,1000.0,"youza",6,-3.4001864358534917E-6,2.178046876284805E-15,false
2.9000000000000012,0.1,1000.0,1000.0,"youza",6,-3.4001864358534917E-6,2.178046876284805E-15,false
3.0000000000000013,0.1,1000.0,1000.0,"youza",6,-3.4001864358534917E-6,2.178046876284805E-15,false
3.1000000000000014,0.1,1000.0,1000.0,"youza",11,0.0021261849879007366,1.880346273278895E-5,false
3.2000000000000015,0.1,1000.0,1000.0,"youza",11,0.0021261849879007366,1.880346273278895E-5,false
3.3000000000000016,0.1,1000.0,1000.0,"youza",11,0.0021261849879007366,1.880346273278895E-5,false
3.4000000000000017,0.1,1000.0,1000.0,"youza",11,0.0021261849879007366,1.880346273278895E-5,false
3.5000000000000018,0.1,1000.0,1000.0,"youza",11,0.0021261849879007366,1.880346273278895E-5,false
3.600000000000002,0.1,1000.0,1000.0,"youza",11,0.0021261849879007366,1.880346273278895E-5,false
3.700000000000002,0.1,1000.0,1000.0,"youza",11,0.0021261849879007366,1.880346273278895E-5,false
3.800000000000002,0.1,1000.0,1000.0,"youza",11,0.0021261849879007366,1.880346273278895E-5,false
3.900000000000002,0.1,1000.0,1000.0,"youza",11,0.0021261849879007366,1.880346273278895E-5,false
4.000000000000002,0.1,1000.0,1000.0,"youza",11,0.0021261849879007366,1.880346273278895E-5,false
4.100000000000001,0.1,1000.0,1000.0,"youza",16,0.002213730841680306,1.4917505296306526E-5,false
4.200000000000001,0.1,1000.0,1000.0,"youza",16,0.002213730841680306,1.4917505296306526E-5,false
4.300000000000001,0.1,1000.0,1000.0,"youza",16,0.002213730841680306,1.4917505296306526E-5,false
4.4,0.1,1000.0,1000.0,"youza",16,0.002213730841680306,1.4917505296306526E-5,false
4.5,0.1,1000.0,1000.0,"youza",16,0.002213730841680306,1.4917505296306526E-5,false
4.6,0.1,1000.0,1000.0,"youza",16,0.002213730841680306,1.4917505296306526E-5,false
4.699999999999999,0.1,1000.0,1000.0,"youza",16,0.002213730841680306,1.4917505296306526E-5,false
4.799999999999999,0.1,1000.0,1000.0,"youza",16,0.002213730841680306,1.4917505296306526E-5,false
4.899999999999999,0.1,1000.0,1000.0,"youza",16,0.002213730841680306,1.4917505296306526E-5,false
4.999999999999998,0.1,1000.0,1000.0,"youza",16,0.002213730841680306,1.4917505296306526E-5,false
5.099999999999998,0.1,1000.0,1000.0,"youza",21,0.002382595790645925,2.395327483718626E-5,false
5.1999999999999975,0.1,1000.0,1000.0,"youza",21,0.002382595790645925,2.395327483718626E-5,false
5.299999999999997,0.1,1000.0,1000.0,"youza",21,0.002382595790645925,2.395327483718626E-5,false
5.399999999999997,0.1,1000.0,1000.0,"youza",21,0.002382595790645925,2.395327483718626E-5,false
5.4999999999999964,0.1,1000.0,1000.0,"youza",21,0.002382595790645925,2.395327483718626E-5,false
5.599999999999996,0.1,1000.0,1000.0,"youza",21,0.002382595790645925,2.395327483718626E-5,false
5.699999999999996,0.1,1000.0,1000.0,"youza",21,0.002382595790645925,2.395327483718626E-5,false
5.799999999999995,0.1,1000.0,1000.0,"youza",21,0.002382595790645925,2.395327483718626E-5,false
5.899999999999995,0.1,1000.0,1000.0,"youza",21,0.002382595790645925,2.395327483718626E-5,false
5.999999999999995,0.1,1000.0,1000.0,"youza",21,0.002382595790645925,2.395327483718626E-5,false
6.099999999999994,0.1,1000.0,1000.0,"youza",26,0.0026650671375999524,4.52176413135682E-5,false
6.199999999999994,0.1,1000.0,1000.0,"youza",26,0.0026650671375999524,4.52176413135682E-5,false
6.299999999999994,0.1,1000.0,1000.0,"youza",26,0.0026650671375999524,4.52176413135682E-5,false
6.399999999999993,0.1,1000.0,1000.0,"youza",26,0.0026650671375999524,4.52176413135682E-5,false
6.499999999999993,0.1,1000.0,1000.0,"youza",26,0.0026650671375999524,4.52176413135682E-5,false
6.5999999999999925,0.1,1000.0,1000.0,"youza",26,0.0026650671375999524,4.52176413135682E-5,false
6.699999999999992,0.1,1000.0,1000.0,"youza",26,0.0026650671375999524,4.52176413135682E-5,false
6.799999999999992,0.1,1000.0,1000.0,"youza",26,0.0026650671375999524,4.52176413135682E-5,false
6.8999999999999915,0.1,1000.0,1000.0,"youza",26,0.0026650671375999524,4.52176413135682E-5,false
6.999999999999991,0.1,1000.0,1000.0,"youza",26,0.0026650671375999524,4.52176413135682E-5,false
7.099999999999991,0.1,1000.0,1000.0,"youza",29,0.0027439699014727426,4.637298968740337E-5,false
7.19999999999999,0.1,1000.0,1000.0,"youza",29,0.0027439699014727426,4.637298968740337E-5,false
7.29999999999999,0.1,1000.0,1000.0,"youza",29,0.0027439699014727426,4.637298968740337E-5,false
7.39999999999999,0.1,1000.0,1000.0,"youza",29,0.0027439699014727426,4.637298968740337E-5,false
7.499999999999989,0.1,1000.0,1000.0,"youza",29,0.0027439699014727426,4.637298968740337E-5,false
7.599999999999989,0.1,1000.0,1000.0,"youza",29,0.0027439699014727426,4.637298968740337E-5,false
7.699999999999989,0.1,1000.0,1000.0,"youza",31,0.00287320959783266,5.373270964178566E-5,false
7.799999999999988,0.1,1000.0,1000.0,"youza",31,0.00287320959783266,5.373270964178566E-5,false
7.899999999999988,0.1,1000.0,1000.0,"youza",31,0.00287320959783266,5.373270964178566E-5,false
7.999999999999988,0.1,1000.0,1000.0,"youza",31,0.00287320959783266,5.373270964178566E-5,false
8.099999999999987,0.1,1000.0,1000.0,"youza",33,0.0029849073584509167,5.151432052528041E-5,false
8.199999999999987,0.1,1000.0,1000.0,"youza",33,0.0029849073584509167,5.151432052528041E-5,false
8.299999999999986,0.1,1000.0,1000.0,"youza",33,0.0029849073584509167,5.151432052528041E-5,false
8.399999999999986,0.1,1000.0,1000.0,"youza",33,0.0029849073584509167,5.151432052528041E-5,false
8.499999999999986,0.1,1000.0,1000.0,"youza",34,0.003020966072800113,5.145840375602165E-5,false
8.599999999999985,0.1,1000.0,1000.0,"youza",34,0.003020966072800113,5.145840375602165E-5,false
8.699999999999985,0.1,1000.0,1000.0,"youza",36,0.003099764642626623,5.375726453451564E-5,false
8.799999999999985,0.1,1000.0,1000.0,"youza",36,0.003099764642626623,5.375726453451564E-5,false
8.899999999999984,0.1,1000.0,1000.0,"youza",36,0.003099764642626623,5.375726453451564E-5,false
8.999999999999984,0.1,1000.0,1000.0,"youza",36,0.003099764642626623,5.375726453451564E-5,false
9.099999999999984,0.1,1000.0,1000.0,"youza",38,0.0031731494317959186,7.13873964885815E-5,false
9.199999999999983,0.1,1000.0,1000.0,"youza",38,0.0031731494317959186,7.13873964885815E-5,false
9.299999999999983,0.1,1000.0,1000.0,"youza",38,0.0031731494317959186,7.13873964885815E-5,false
9.399999999999983,0.1,1000.0,1000.0,"youza",38,0.0031731494317959186,7.13873964885815E-5,false
9.499999999999982,0.1,1000.0,1000.0,"youza",40,0.0032319743951033653,6.86144915043236E-5,false
9.599999999999982,0.1,1000.0,1000.0,"youza",40,0.0032319743951033653,6.86144915043236E-5,false
9.699999999999982,0.1,1000.0,1000.0,"youza",40,0.0032319743951033653,6.86144915043236E-5,false
9.799999999999981,0.1,1000.0,1000.0,"youza",40,0.0032319743951033653,6.86144915043236E-5,false
9.89999999999998,0.1,1000.0,1000.0,"youza",41,0.0032482168966901925,7.203078095212641E-5,false
9.99999999999998,0.1,1000.0,1000.0,"youza",41,0.0032482168966901925,7.203078095212641E-5,false


==> raw_data/rbmqv1/gazebo/outputs_ma200_la200_f2ms.csv <==
time,step-size,{rbmq}.rbmqInstance.obs_xpos,{rbmq}.rbmqInstance.obs_ypos,{rbmq}.rbmqInstance.obstacles,{rbmq}.rbmqInstance.seqno,{rbmq}.rbmqInstance.xpos,{rbmq}.rbmqInstance.ypos,{sm}.smInstance.command_stop
0.0,0.0,1000.0,1000.0,"youza",1,-1.0002173667089664E-7,-4.8008519114242057E-17,false
0.1,0.1,1000.0,1000.0,"youza",1,-1.0002173667089664E-7,-4.8008519114242057E-17,false
0.2,0.1,1000.0,1000.0,"youza",1,-1.0002173667089664E-7,-4.8008519114242057E-17,false
0.30000000000000004,0.1,1000.0,1000.0,"youza",111,-2.0194874353895997E-6,-1.266774370552602E-15,false
0.4,0.1,1000.0,1000.0,"youza",111,-2.0194874353895997E-6,-1.266774370552602E-15,false
0.5,0.1,1000.0,1000.0,"youza",167,-3.0327995278467412E-6,7.930034412457348E-16,false
0.6,0.1,1000.0,1000.0,"youza",167,-3.0327995278467412E-6,7.930034412457348E-16,false
0.7,0.1,1000.0,1000.0,"youza",220,0.001320511134518254,3.1672315633996415E-5,false
0.7999999999999999,0.1,1000.0,1000.0,"youza",220,0.001320511134518254,3.1672315633996415E-5,false
0.8999999999999999,0.1,1000.0,1000.0,"youza",288,0.0020349167921793754,2.313794392346354E-5,false
0.9999999999999999,0.1,1000.0,1000.0,"youza",288,0.0020349167921793754,2.313794392346354E-5,false
1.0999999999999999,0.1,1000.0,1000.0,"youza",376,0.0021257550423965377,1.4294935626473604E-5,false
1.2,0.1,1000.0,1000.0,"youza",376,0.0021257550423965377,1.4294935626473604E-5,false
1.3,0.1,1000.0,1000.0,"youza",455,0.0021392854209882906,1.5395133615698825E-5,false
1.4000000000000001,0.1,1000.0,1000.0,"youza",455,0.0021392854209882906,1.5395133615698825E-5,false
1.5000000000000002,0.1,1000.0,1000.0,"youza",455,0.0021392854209882906,1.5395133615698825E-5,false
1.6000000000000003,0.1,1000.0,1000.0,"youza",570,0.002182361393730181,1.1495203594726757E-5,false
1.7000000000000004,0.1,1000.0,1000.0,"youza",570,0.002182361393730181,1.1495203594726757E-5,false
1.8000000000000005,0.1,1000.0,1000.0,"youza",654,0.0022334318240779805,1.3303950928108288E-5,false
1.9000000000000006,0.1,1000.0,1000.0,"youza",654,0.0022334318240779805,1.3303950928108288E-5,false
2.0000000000000004,0.1,1000.0,1000.0,"youza",722,0.002310085591979094,1.338245166066224E-5,false
2.1000000000000005,0.1,1000.0,1000.0,"youza",722,0.002310085591979094,1.338245166066224E-5,false
2.2000000000000006,0.1,1000.0,1000.0,"youza",793,0.002366602272697693,1.917037060485565E-5,false
2.3000000000000007,0.1,1000.0,1000.0,"youza",793,0.002366602272697693,1.917037060485565E-5,false
2.400000000000001,0.1,1000.0,1000.0,"youza",860,0.0024722225189410807,2.6745406876606045E-5,false
2.500000000000001,0.1,1000.0,1000.0,"youza",860,0.0024722225189410807,2.6745406876606045E-5,false
2.600000000000001,0.1,1000.0,1000.0,"youza",860,0.0024722225189410807,2.6745406876606045E-5,false
2.700000000000001,0.1,1000.0,1000.0,"youza",982,0.002578507934992369,3.087334441670318E-5,false
2.800000000000001,0.1,1000.0,1000.0,"youza",982,0.002578507934992369,3.087334441670318E-5,false
2.9000000000000012,0.1,1000.0,1000.0,"youza",1071,0.0026801674287467714,4.5820213127037074E-5,false
3.0000000000000013,0.1,1000.0,1000.0,"youza",1071,0.0026801674287467714,4.5820213127037074E-5,false
3.1000000000000014,0.1,1000.0,1000.0,"youza",1147,0.002737622316794308,4.9823595277221376E-5,false
3.2000000000000015,0.1,1000.0,1000.0,"youza",1147,0.002737622316794308,4.9823595277221376E-5,false
3.3000000000000016,0.1,1000.0,1000.0,"youza",1224,0.0028701508070625437,5.025050103294325E-5,false
3.4000000000000017,0.1,1000.0,1000.0,"youza",1224,0.0028701508070625437,5.025050103294325E-5,false
3.5000000000000018,0.1,1000.0,1000.0,"youza",1316,0.002991047138309666,5.289038614916568E-5,false
3.600000000000002,0.1,1000.0,1000.0,"youza",1316,0.002991047138309666,5.289038614916568E-5,false
3.700000000000002,0.1,1000.0,1000.0,"youza",1316,0.002991047138309666,5.289038614916568E-5,false
3.800000000000002,0.1,1000.0,1000.0,"youza",1425,0.0031029357265258684,5.133378650917344E-5,false
3.900000000000002,0.1,1000.0,1000.0,"youza",1425,0.0031029357265258684,5.133378650917344E-5,false
4.000000000000002,0.1,1000.0,1000.0,"youza",1494,0.003186121539716535,6.948896516149887E-5,false
4.100000000000001,0.1,1000.0,1000.0,"youza",1494,0.003186121539716535,6.948896516149887E-5,false
4.200000000000001,0.1,1000.0,1000.0,"youza",1543,0.003236532852673557,7.161905627384498E-5,false
4.300000000000001,0.1,1000.0,1000.0,"youza",1543,0.003236532852673557,7.161905627384498E-5,false
4.4,0.1,1000.0,1000.0,"youza",1622,0.0032655428536554343,7.385910672898207E-5,false
4.5,0.1,1000.0,1000.0,"youza",1622,0.0032655428536554343,7.385910672898207E-5,false
4.6,0.1,1000.0,1000.0,"youza",1712,0.0032983419913232837,8.70069974356429E-5,false
4.699999999999999,0.1,1000.0,1000.0,"youza",1712,0.0032983419913232837,8.70069974356429E-5,false
4.799999999999999,0.1,1000.0,1000.0,"youza",1712,0.0032983419913232837,8.70069974356429E-5,false
4.899999999999999,0.1,1000.0,1000.0,"youza",1835,0.003400561179449202,7.77073063010806E-5,false
4.999999999999998,0.1,1000.0,1000.0,"youza",1835,0.003400561179449202,7.77073063010806E-5,false
5.099999999999998,0.1,1000.0,1000.0,"youza",1835,0.003400561179449202,7.77073063010806E-5,false
5.1999999999999975,0.1,1000.0,1000.0,"youza",1943,0.003533901112262816,8.29640297898751E-5,false
5.299999999999997,0.1,1000.0,1000.0,"youza",1943,0.003533901112262816,8.29640297898751E-5,false
5.399999999999997,0.1,1000.0,1000.0,"youza",2021,0.003734659825879394,9.256457048001256E-5,false
5.4999999999999964,0.1,1000.0,1000.0,"youza",2021,0.003734659825879394,9.256457048001256E-5,false
5.599999999999996,0.1,1000.0,1000.0,"youza",2101,0.0038457829617271062,7.860775951758683E-5,false
5.699999999999996,0.1,1000.0,1000.0,"youza",2101,0.0038457829617271062,7.860775951758683E-5,false
5.799999999999995,0.1,1000.0,1000.0,"youza",2171,0.003971598782862684,8.50145112575464E-5,false
5.899999999999995,0.1,1000.0,1000.0,"youza",2171,0.003971598782862684,8.50145112575464E-5,false
5.999999999999995,0.1,1000.0,1000.0,"youza",2236,0.003955014995889461,7.998249696266469E-5,false
6.099999999999994,0.1,1000.0,1000.0,"youza",2236,0.003955014995889461,7.998249696266469E-5,false
6.199999999999994,0.1,1000.0,1000.0,"youza",2297,0.004063335790853828,9.208625213836776E-5,false
6.299999999999994,0.1,1000.0,1000.0,"youza",2297,0.004063335790853828,9.208625213836776E-5,false
6.399999999999993,0.1,1000.0,1000.0,"youza",2370,0.00406159011259577,9.749688598538212E-5,false
6.499999999999993,0.1,1000.0,1000.0,"youza",2370,0.00406159011259577,9.749688598538212E-5,false
6.5999999999999925,0.1,1000.0,1000.0,"youza",2370,0.00406159011259577,9.749688598538212E-5,false
6.699999999999992,0.1,1000.0,1000.0,"youza",2493,0.004139626834005261,8.820870141505907E-5,false
6.799999999999992,0.1,1000.0,1000.0,"youza",2493,0.004139626834005261,8.820870141505907E-5,false
6.8999999999999915,0.1,1000.0,1000.0,"youza",2563,0.004187089754613682,8.700069178086699E-5,false
6.999999999999991,0.1,1000.0,1000.0,"youza",2563,0.004187089754613682,8.700069178086699E-5,false
7.099999999999991,0.1,1000.0,1000.0,"youza",2643,0.004249808294385371,1.041157397129963E-4,false
7.19999999999999,0.1,1000.0,1000.0,"youza",2643,0.004249808294385371,1.041157397129963E-4,false
7.29999999999999,0.1,1000.0,1000.0,"youza",2710,0.0042863884884077885,1.1651287209721104E-4,false
7.39999999999999,0.1,1000.0,1000.0,"youza",2710,0.0042863884884077885,1.1651287209721104E-4,false
7.499999999999989,0.1,1000.0,1000.0,"youza",2768,0.004356025369435468,1.2081403179278508E-4,false
7.599999999999989,0.1,1000.0,1000.0,"youza",2768,0.004356025369435468,1.2081403179278508E-4,false
7.699999999999989,0.1,1000.0,1000.0,"youza",2847,0.004473315011782608,1.1304753335765664E-4,false
7.799999999999988,0.1,1000.0,1000.0,"youza",2847,0.004473315011782608,1.1304753335765664E-4,false
7.899999999999988,0.1,1000.0,1000.0,"youza",2915,0.004492702059290088,1.143234832280554E-4,false
7.999999999999988,0.1,1000.0,1000.0,"youza",2915,0.004492702059290088,1.143234832280554E-4,false
8.099999999999987,0.1,1000.0,1000.0,"youza",2968,0.00453819864932592,1.2691401211416774E-4,false
8.199999999999987,0.1,1000.0,1000.0,"youza",2968,0.00453819864932592,1.2691401211416774E-4,false
8.299999999999986,0.1,1000.0,1000.0,"youza",3055,0.02656147183103441,1.423759274075551E-4,false
8.399999999999986,0.1,1000.0,1000.0,"youza",3055,0.02656147183103441,1.423759274075551E-4,false
8.499999999999986,0.1,1000.0,1000.0,"youza",3123,0.12201066307575836,1.3909620245396726E-4,false
8.599999999999985,0.1,1000.0,1000.0,"youza",3123,0.12201066307575836,1.3909620245396726E-4,false
8.699999999999985,0.1,1000.0,1000.0,"youza",3188,0.2865600016469364,6.865751006971456E-5,false
8.799999999999985,0.1,1000.0,1000.0,"youza",3188,0.2865600016469364,6.865751006971456E-5,false
8.899999999999984,0.1,1000.0,1000.0,"youza",3263,0.5023465612712064,4.351433099824664E-5,false
8.999999999999984,0.1,1000.0,1000.0,"youza",3263,0.5023465612712064,4.351433099824664E-5,false
9.099999999999984,0.1,1000.0,1000.0,"youza",3349,0.7263456402131448,-8.99345157142782E-6,false
9.199999999999983,0.1,1000.0,1000.0,"youza",3349,0.7263456402131448,-8.99345157142782E-6,false
9.299999999999983,0.1,1000.0,1000.0,"youza",3349,0.7263456402131448,-8.99345157142782E-6,false
9.399999999999983,0.1,1000.0,1000.0,"youza",3486,1.0534927744010525,-1.6586003735996396E-4,false
9.499999999999982,0.1,1000.0,1000.0,"youza",3486,1.0534927744010525,-1.6586003735996396E-4,false
9.599999999999982,0.1,1000.0,1000.0,"youza",3486,1.0534927744010525,-1.6586003735996396E-4,false
9.699999999999982,0.1,1000.0,1000.0,"youza",3600,1.3808790355685543,-1.8812605051286737E-5,false
9.799999999999981,0.1,1000.0,1000.0,"youza",3600,1.3808790355685543,-1.8812605051286737E-5,false
9.89999999999998,0.1,1000.0,1000.0,"youza",3683,1.604150365620527,2.2091026367031588E-4,false
9.99999999999998,0.1,1000.0,1000.0,"youza",3683,1.604150365620527,2.2091026367031588E-4,false


==> raw_data/rbmqv1/gazebo/outputs_ma200_la50_f2ms.csv <==
time,step-size,{rbmq}.rbmqInstance.obs_xpos,{rbmq}.rbmqInstance.obs_ypos,{rbmq}.rbmqInstance.obstacles,{rbmq}.rbmqInstance.seqno,{rbmq}.rbmqInstance.xpos,{rbmq}.rbmqInstance.ypos,{sm}.smInstance.command_stop
0.0,0.0,1000.0,1000.0,"youza",1,-1.0002173667089664E-7,-4.8008519114242057E-17,false
0.1,0.1,1000.0,1000.0,"youza",1,-1.0002173667089664E-7,-4.8008519114242057E-17,false
0.2,0.1,1000.0,1000.0,"youza",1,-1.0002173667089664E-7,-4.8008519114242057E-17,false
0.30000000000000004,0.1,1000.0,1000.0,"youza",51,-9.394427941122884E-7,-9.787183257575553E-16,false
0.4,0.1,1000.0,1000.0,"youza",101,-1.78902008107773E-6,-1.480315926624887E-15,false
0.5,0.1,1000.0,1000.0,"youza",151,-2.78216951377086E-6,2.9819547257443615E-16,false
0.6,0.1,1000.0,1000.0,"youza",151,-2.78216951377086E-6,2.9819547257443615E-16,false
0.7,0.1,1000.0,1000.0,"youza",201,-3.4995688691363824E-6,2.0796658621715267E-15,false
0.7999999999999999,0.1,1000.0,1000.0,"youza",201,-3.4995688691363824E-6,2.0796658621715267E-15,false
0.8999999999999999,0.1,1000.0,1000.0,"youza",251,0.001956989008971344,3.028435649992139E-5,false
0.9999999999999999,0.1,1000.0,1000.0,"youza",251,0.001956989008971344,3.028435649992139E-5,false
1.0999999999999999,0.1,1000.0,1000.0,"youza",301,0.0020788427517358654,1.7701429255822116E-5,false
1.2,0.1,1000.0,1000.0,"youza",351,0.002126904473886526,1.145755881032994E-5,false
1.3,0.1,1000.0,1000.0,"youza",401,0.0021344144571245893,1.8070808007498984E-5,false
1.4000000000000001,0.1,1000.0,1000.0,"youza",451,0.002145247136387418,1.434465574821213E-5,false
1.5000000000000002,0.1,1000.0,1000.0,"youza",501,0.002132344904932637,2.0067134133815393E-5,false
1.6000000000000003,0.1,1000.0,1000.0,"youza",501,0.002132344904932637,2.0067134133815393E-5,false
1.7000000000000004,0.1,1000.0,1000.0,"youza",551,0.002148543511921841,1.311797969433281E-5,false
1.8000000000000005,0.1,1000.0,1000.0,"youza",601,0.0022022943731802025,1.1746967551234123E-5,false
1.9000000000000006,0.1,1000.0,1000.0,"youza",651,0.0022298002329126376,1.6644307042269036E-5,false
2.0000000000000004,0.1,1000.0,1000.0,"youza",701,0.0022952719044248004,1.6514672692260007E-5,false
2.1000000000000005,0.1,1000.0,1000.0,"youza",701,0.0022952719044248004,1.6514672692260007E-5,false
2.2000000000000006,0.1,1000.0,1000.0,"youza",751,0.0023533104846190644,1.269608329311618E-5,false
2.3000000000000007,0.1,1000.0,1000.0,"youza",801,0.0023641266650612502,2.4041001677449137E-5,false
2.400000000000001,0.1,1000.0,1000.0,"youza",801,0.0023641266650612502,2.4041001677449137E-5,false
2.500000000000001,0.1,1000.0,1000.0,"youza",851,0.002441279171836342,2.654643487311968E-5,false
2.600000000000001,0.1,1000.0,1000.0,"youza",901,0.002541621320441223,2.6305810683521425E-5,false
2.700000000000001,0.1,1000.0,1000.0,"youza",951,0.0025460680746993702,3.154039480904769E-5,false
2.800000000000001,0.1,1000.0,1000.0,"youza",951,0.0025460680746993702,3.154039480904769E-5,false
2.9000000000000012,0.1,1000.0,1000.0,"youza",1001,0.0026141266627556226,3.6395160682467914E-5,false
3.0000000000000013,0.1,1000.0,1000.0,"youza",1051,0.002670955807294373,4.529194492204001E-5,false
3.1000000000000014,0.1,1000.0,1000.0,"youza",1101,0.002693827556185413,4.66967403038022E-5,false
3.2000000000000015,0.1,1000.0,1000.0,"youza",1151,0.0027484872545469052,4.905643290930117E-5,false
3.3000000000000016,0.1,1000.0,1000.0,"youza",1151,0.0027484872545469052,4.905643290930117E-5,false
3.4000000000000017,0.1,1000.0,1000.0,"youza",1201,0.002819574881802289,4.568153791000312E-5,false
3.5000000000000018,0.1,1000.0,1000.0,"youza",1251,0.0028941737294650993,5.441892924561699E-5,false
3.600000000000002,0.1,1000.0,1000.0,"youza",1301,0.002972344397055404,5.030370774717881E-5,false
3.700000000000002,0.1,1000.0,1000.0,"youza",1351,0.0030215310413599372,5.1319209072363013E-5,false
3.800000000000002,0.1,1000.0,1000.0,"youza",1401,0.0030657240176972245,5.595044127392636E-5,false
3.900000000000002,0.1,1000.0,1000.0,"youza",1401,0.0030657240176972245,5.595044127392636E-5,false
4.000000000000002,0.1,1000.0,1000.0,"youza",1451,0.003141784948355819,6.493962943178803E-5,false
4.100000000000001,0.1,1000.0,1000.0,"youza",1501,0.003214683062004231,6.317283760809032E-5,false
4.200000000000001,0.1,1000.0,1000.0,"youza",1501,0.003214683062004231,6.317283760809032E-5,false
4.300000000000001,0.1,1000.0,1000.0,"youza",1551,0.0032409583573614897,6.496433516418407E-5,false
4.4,0.1,1000.0,1000.0,"youza",1551,0.0032409583573614897,6.496433516418407E-5,false
4.5,0.1,1000.0,1000.0,"youza",1601,0.003260321858117976,7.711017791754707E-5,false
4.6,0.1,1000.0,1000.0,"youza",1651,0.003286934136836339,7.767533461019757E-5,false
4.699999999999999,0.1,1000.0,1000.0,"youza",1701,0.003288684128757935,8.474810219311105E-5,false
4.799999999999999,0.1,1000.0,1000.0,"youza",1751,0.0033479050458616877,7.86302711125217E-5,false
4.899999999999999,0.1,1000.0,1000.0,"youza",1751,0.0033479050458616877,7.86302711125217E-5,false
4.999999999999998,0.1,1000.0,1000.0,"youza",1801,0.003390227457537698,8.250667471295726E-5,false
5.099999999999998,0.1,1000.0,1000.0,"youza",1851,0.0034334337961289263,7.505026233649563E-5,false
5.1999999999999975,0.1,1000.0,1000.0,"youza",1901,0.0035010576010118255,8.435447859203802E-5,false
5.299999999999997,0.1,1000.0,1000.0,"youza",1901,0.0035010576010118255,8.435447859203802E-5,false
5.399999999999997,0.1,1000.0,1000.0,"youza",1951,0.003551152332026297,8.241397748922175E-5,false
5.4999999999999964,0.1,1000.0,1000.0,"youza",2001,0.003688025678456497,8.082733847316337E-5,false
5.599999999999996,0.1,1000.0,1000.0,"youza",2051,0.003790132220663933,9.211188323681124E-5,false
5.699999999999996,0.1,1000.0,1000.0,"youza",2101,0.0038457829617271062,7.860775951758683E-5,false
5.799999999999995,0.1,1000.0,1000.0,"youza",2151,0.00394677697247281,7.88893473873385E-5,false
5.899999999999995,0.1,1000.0,1000.0,"youza",2151,0.00394677697247281,7.88893473873385E-5,false
5.999999999999995,0.1,1000.0,1000.0,"youza",2201,0.003953405742441851,8.246558268909884E-5,false
6.099999999999994,0.1,1000.0,1000.0,"youza",2201,0.003953405742441851,8.246558268909884E-5,false
6.199999999999994,0.1,1000.0,1000.0,"youza",2251,0.003969913590470053,7.410196990989669E-5,false
6.299999999999994,0.1,1000.0,1000.0,"youza",2301,0.004079923240660088,9.281188654308242E-5,false
6.399999999999993,0.1,1000.0,1000.0,"youza",2301,0.004079923240660088,9.281188654308242E-5,false
6.499999999999993,0.1,1000.0,1000.0,"youza",2351,0.004077968903136053,1.0178791509817855E-4,false
6.5999999999999925,0.1,1000.0,1000.0,"youza",2401,0.004070387570013323,9.65832682992644E-5,false
6.699999999999992,0.1,1000.0,1000.0,"youza",2451,0.004069311592322822,9.455798028542588E-5,false
6.799999999999992,0.1,1000.0,1000.0,"youza",2501,0.004147430107505401,8.401277519744594E-5,false
6.8999999999999915,0.1,1000.0,1000.0,"youza",2501,0.004147430107505401,8.401277519744594E-5,false
6.999999999999991,0.1,1000.0,1000.0,"youza",2551,0.004171295048776669,8.605189587826143E-5,false
7.099999999999991,0.1,1000.0,1000.0,"youza",2601,0.004234093892708124,9.675617051971432E-5,false
7.19999999999999,0.1,1000.0,1000.0,"youza",2651,0.004269246710436492,1.0374057580429946E-4,false
7.29999999999999,0.1,1000.0,1000.0,"youza",2651,0.004269246710436492,1.0374057580429946E-4,false
7.39999999999999,0.1,1000.0,1000.0,"youza",2701,0.00428703541756581,1.1453105537307055E-4,false
7.499999999999989,0.1,1000.0,1000.0,"youza",2751,0.0043511311279947895,1.1893306418024676E-4,false
7.599999999999989,0.1,1000.0,1000.0,"youza",2751,0.0043511311279947895,1.1893306418024676E-4,false
7.699999999999989,0.1,1000.0,1000.0,"youza",2801,0.004414928660501527,1.120179663813791E-4,false
7.799999999999988,0.1,1000.0,1000.0,"youza",2851,0.004474869072385701,1.1505229333797332E-4,false
7.899999999999988,0.1,1000.0,1000.0,"youza",2851,0.004474869072385701,1.1505229333797332E-4,false
7.999999999999988,0.1,1000.0,1000.0,"youza",2901,0.004489561369064865,1.165238895208863E-4,false
8.099999999999987,0.1,1000.0,1000.0,"youza",2951,0.004516076110077094,1.280361511587956E-4,false
8.199999999999987,0.1,1000.0,1000.0,"youza",2951,0.004516076110077094,1.280361511587956E-4,false
8.299999999999986,0.1,1000.0,1000.0,"youza",3001,0.006534556686662363,1.6102821688512536E-4,false
8.399999999999986,0.1,1000.0,1000.0,"youza",3051,0.02442019439002596,1.4238072811370713E-4,false
8.499999999999986,0.1,1000.0,1000.0,"youza",3101,0.08018634957723181,1.41524376823662E-4,false
8.599999999999985,0.1,1000.0,1000.0,"youza",3101,0.08018634957723181,1.41524376823662E-4,false
8.699999999999985,0.1,1000.0,1000.0,"youza",3151,0.17987965984714793,1.1993937024314886E-4,false
8.799999999999985,0.1,1000.0,1000.0,"youza",3201,0.334257816605263,1.3488094523630008E-4,false
8.899999999999984,0.1,1000.0,1000.0,"youza",3201,0.334257816605263,1.3488094523630008E-4,false
8.999999999999984,0.1,1000.0,1000.0,"youza",3251,0.46703909719781367,5.152323942835205E-5,false
9.099999999999984,0.1,1000.0,1000.0,"youza",3301,0.6048228742550172,3.282499415993887E-5,false
9.199999999999983,0.1,1000.0,1000.0,"youza",3351,0.7307141188953026,-9.810109956245568E-6,false
9.299999999999983,0.1,1000.0,1000.0,"youza",3351,0.7307141188953026,-9.810109956245568E-6,false
9.399999999999983,0.1,1000.0,1000.0,"youza",3401,0.8508735301754167,-6.367602566552155E-5,false
9.499999999999982,0.1,1000.0,1000.0,"youza",3451,0.9734695269484822,-1.3919454950440117E-4,false
9.599999999999982,0.1,1000.0,1000.0,"youza",3501,1.097354542689167,-1.5600767485044457E-4,false
9.699999999999982,0.1,1000.0,1000.0,"youza",3551,1.2247634318420455,-1.3498197277419366E-4,false
9.799999999999981,0.1,1000.0,1000.0,"youza",3601,1.3962789783497969,-3.867220499297161E-6,false
9.89999999999998,0.1,1000.0,1000.0,"youza",3601,1.3962789783497969,-3.867220499297161E-6,false
9.99999999999998,0.1,1000.0,1000.0,"youza",3651,1.5194128257816275,1.1973575581746866E-4,false


==> raw_data/rbmqv1/gazebo/outputs_ma400_la2_f200ms.csv <==
time,step-size,{rbmq}.rbmqInstance.obs_xpos,{rbmq}.rbmqInstance.obs_ypos,{rbmq}.rbmqInstance.obstacles,{rbmq}.rbmqInstance.seqno,{rbmq}.rbmqInstance.xpos,{rbmq}.rbmqInstance.ypos,{sm}.smInstance.command_stop
0.0,0.0,1000.0,1000.0,"youza",1,-7.1583842187195054E-9,-1.351798316408285E-16,false
0.1,0.1,1000.0,1000.0,"youza",1,-7.1583842187195054E-9,-1.351798316408285E-16,false
0.2,0.1,1000.0,1000.0,"youza",1,-7.1583842187195054E-9,-1.351798316408285E-16,false
0.30000000000000004,0.1,1000.0,1000.0,"youza",1,-7.1583842187195054E-9,-1.351798316408285E-16,false
0.4,0.1,1000.0,1000.0,"youza",1,-7.1583842187195054E-9,-1.351798316408285E-16,false
0.5,0.1,1000.0,1000.0,"youza",3,-1.7284464325362237E-6,-1.1924768304517177E-15,false
0.6,0.1,1000.0,1000.0,"youza",3,-1.7284464325362237E-6,-1.1924768304517177E-15,false
0.7,0.1,1000.0,1000.0,"youza",3,-1.7284464325362237E-6,-1.1924768304517177E-15,false
0.7999999999999999,0.1,1000.0,1000.0,"youza",3,-1.7284464325362237E-6,-1.1924768304517177E-15,false
0.8999999999999999,0.1,1000.0,1000.0,"youza",5,-2.997840472751534E-6,4.775789163382725E-16,false
0.9999999999999999,0.1,1000.0,1000.0,"youza",5,-2.997840472751534E-6,4.775789163382725E-16,false
1.0999999999999999,0.1,1000.0,1000.0,"youza",5,-2.997840472751534E-6,4.775789163382725E-16,false
1.2,0.1,1000.0,1000.0,"youza",5,-2.997840472751534E-6,4.775789163382725E-16,false
1.3,0.1,1000.0,1000.0,"youza",7,0.0015967287933756902,3.303469806160819E-5,false
1.4000000000000001,0.1,1000.0,1000.0,"youza",7,0.0015967287933756902,3.303469806160819E-5,false
1.5000000000000002,0.1,1000.0,1000.0,"youza",7,0.0015967287933756902,3.303469806160819E-5,false
1.6000000000000003,0.1,1000.0,1000.0,"youza",7,0.0015967287933756902,3.303469806160819E-5,false
1.7000000000000004,0.1,1000.0,1000.0,"youza",9,0.0021085199135583155,1.72301412469266E-5,false
1.8000000000000005,0.1,1000.0,1000.0,"youza",9,0.0021085199135583155,1.72301412469266E-5,false
1.9000000000000006,0.1,1000.0,1000.0,"youza",9,0.0021085199135583155,1.72301412469266E-5,false
2.0000000000000004,0.1,1000.0,1000.0,"youza",9,0.0021085199135583155,1.72301412469266E-5,false
2.1000000000000005,0.1,1000.0,1000.0,"youza",11,0.0021261849879007366,1.880346273278895E-5,false
2.2000000000000006,0.1,1000.0,1000.0,"youza",11,0.0021261849879007366,1.880346273278895E-5,false
2.3000000000000007,0.1,1000.0,1000.0,"youza",11,0.0021261849879007366,1.880346273278895E-5,false
2.400000000000001,0.1,1000.0,1000.0,"youza",11,0.0021261849879007366,1.880346273278895E-5,false
2.500000000000001,0.1,1000.0,1000.0,"youza",13,0.002134454234288486,2.000586882751076E-5,false
2.600000000000001,0.1,1000.0,1000.0,"youza",13,0.002134454234288486,2.000586882751076E-5,false
2.700000000000001,0.1,1000.0,1000.0,"youza",13,0.002134454234288486,2.000586882751076E-5,false
2.800000000000001,0.1,1000.0,1000.0,"youza",13,0.002134454234288486,2.000586882751076E-5,false
2.9000000000000012,0.1,1000.0,1000.0,"youza",15,0.002208949547376826,1.276835817809818E-5,false
3.0000000000000013,0.1,1000.0,1000.0,"youza",15,0.002208949547376826,1.276835817809818E-5,false
3.1000000000000014,0.1,1000.0,1000.0,"youza",15,0.002208949547376826,1.276835817809818E-5,false
3.2000000000000015,0.1,1000.0,1000.0,"youza",15,0.002208949547376826,1.276835817809818E-5,false
3.3000000000000016,0.1,1000.0,1000.0,"youza",17,0.002272988959196698,1.731245270711561E-5,false
3.4000000000000017,0.1,1000.0,1000.0,"youza",17,0.002272988959196698,1.731245270711561E-5,false
3.5000000000000018,0.1,1000.0,1000.0,"youza",17,0.002272988959196698,1.731245270711561E-5,false
3.600000000000002,0.1,1000.0,1000.0,"youza",17,0.002272988959196698,1.731245270711561E-5,false
3.700000000000002,0.1,1000.0,1000.0,"youza",19,0.00235782461675782,1.3090548194006084E-5,false
3.800000000000002,0.1,1000.0,1000.0,"youza",19,0.00235782461675782,1.3090548194006084E-5,false
3.900000000000002,0.1,1000.0,1000.0,"youza",19,0.00235782461675782,1.3090548194006084E-5,false
4.000000000000002,0.1,1000.0,1000.0,"youza",19,0.00235782461675782,1.3090548194006084E-5,false
4.100000000000001,0.1,1000.0,1000.0,"youza",20,0.0023619825564890062,1.849036055850896E-5,false
4.200000000000001,0.1,1000.0,1000.0,"youza",20,0.0023619825564890062,1.849036055850896E-5,false
4.300000000000001,0.1,1000.0,1000.0,"youza",21,0.002382595790645925,2.395327483718626E-5,false
4.4,0.1,1000.0,1000.0,"youza",21,0.002382595790645925,2.395327483718626E-5,false
4.5,0.1,1000.0,1000.0,"youza",22,0.002458539539616944,2.6643299124900165E-5,false
4.6,0.1,1000.0,1000.0,"youza",22,0.002458539539616944,2.6643299124900165E-5,false
4.699999999999999,0.1,1000.0,1000.0,"youza",23,0.002547505263016947,2.6667019753775995E-5,false
4.799999999999999,0.1,1000.0,1000.0,"youza",23,0.002547505263016947,2.6667019753775995E-5,false
4.899999999999999,0.1,1000.0,1000.0,"youza",24,0.0025490612316465544,3.126331700788216E-5,false
4.999999999999998,0.1,1000.0,1000.0,"youza",24,0.0025490612316465544,3.126331700788216E-5,false
5.099999999999998,0.1,1000.0,1000.0,"youza",25,0.002584738835597178,2.810834912525942E-5,false
5.1999999999999975,0.1,1000.0,1000.0,"youza",25,0.002584738835597178,2.810834912525942E-5,false
5.299999999999997,0.1,1000.0,1000.0,"youza",26,0.0026650671375999524,4.52176413135682E-5,false
5.399999999999997,0.1,1000.0,1000.0,"youza",26,0.0026650671375999524,4.52176413135682E-5,false
5.4999999999999964,0.1,1000.0,1000.0,"youza",27,0.002683551158835451,4.750358013653453E-5,false
5.599999999999996,0.1,1000.0,1000.0,"youza",27,0.002683551158835451,4.750358013653453E-5,false
5.699999999999996,0.1,1000.0,1000.0,"youza",28,0.0027072882779302088,5.1336812977744394E-5,false
5.799999999999995,0.1,1000.0,1000.0,"youza",28,0.0027072882779302088,5.1336812977744394E-5,false
5.899999999999995,0.1,1000.0,1000.0,"youza",29,0.0027439699014727426,4.637298968740337E-5,false
5.999999999999995,0.1,1000.0,1000.0,"youza",29,0.0027439699014727426,4.637298968740337E-5,false
6.099999999999994,0.1,1000.0,1000.0,"youza",30,0.002810844901824594,4.238340903994342E-5,false
6.199999999999994,0.1,1000.0,1000.0,"youza",30,0.002810844901824594,4.238340903994342E-5,false
6.299999999999994,0.1,1000.0,1000.0,"youza",31,0.00287320959783266,5.373270964178566E-5,false
6.399999999999993,0.1,1000.0,1000.0,"youza",31,0.00287320959783266,5.373270964178566E-5,false
6.499999999999993,0.1,1000.0,1000.0,"youza",32,0.0029183220636244123,5.239343562831773E-5,false
6.5999999999999925,0.1,1000.0,1000.0,"youza",32,0.0029183220636244123,5.239343562831773E-5,false
6.699999999999992,0.1,1000.0,1000.0,"youza",33,0.0029849073584509167,5.151432052528041E-5,false
6.799999999999992,0.1,1000.0,1000.0,"youza",33,0.0029849073584509167,5.151432052528041E-5,false
6.8999999999999915,0.1,1000.0,1000.0,"youza",34,0.003020966072800113,5.145840375602165E-5,false
6.999999999999991,0.1,1000.0,1000.0,"youza",34,0.003020966072800113,5.145840375602165E-5,false
7.099999999999991,0.1,1000.0,1000.0,"youza",35,0.0030555757393678773,5.2907855265779E-5,false
7.19999999999999,0.1,1000.0,1000.0,"youza",35,0.0030555757393678773,5.2907855265779E-5,false
7.29999999999999,0.1,1000.0,1000.0,"youza",36,0.003099764642626623,5.375726453451564E-5,false
7.39999999999999,0.1,1000.0,1000.0,"youza",36,0.003099764642626623,5.375726453451564E-5,false
7.499999999999989,0.1,1000.0,1000.0,"youza",37,0.003140726759935042,6.291211593895972E-5,false
7.599999999999989,0.1,1000.0,1000.0,"youza",37,0.003140726759935042,6.291211593895972E-5,false
7.699999999999989,0.1,1000.0,1000.0,"youza",38,0.0031731494317959186,7.13873964885815E-5,false
7.799999999999988,0.1,1000.0,1000.0,"youza",38,0.0031731494317959186,7.13873964885815E-5,false
7.899999999999988,0.1,1000.0,1000.0,"youza",39,0.0031993889398360675,6.720968258620226E-5,false
7.999999999999988,0.1,1000.0,1000.0,"youza",39,0.0031993889398360675,6.720968258620226E-5,false
8.099999999999987,0.1,1000.0,1000.0,"youza",40,0.0032319743951033653,6.86144915043236E-5,false
8.199999999999987,0.1,1000.0,1000.0,"youza",40,0.0032319743951033653,6.86144915043236E-5,false
8.299999999999986,0.1,1000.0,1000.0,"youza",41,0.0032482168966901925,7.203078095212641E-5,false
8.399999999999986,0.1,1000.0,1000.0,"youza",41,0.0032482168966901925,7.203078095212641E-5,false
8.499999999999986,0.1,1000.0,1000.0,"youza",42,0.003262642253517245,7.519111279357344E-5,false
8.599999999999985,0.1,1000.0,1000.0,"youza",42,0.003262642253517245,7.519111279357344E-5,false
8.699999999999985,0.1,1000.0,1000.0,"youza",43,0.003285843402361821,7.70835638533011E-5,false
8.799999999999985,0.1,1000.0,1000.0,"youza",43,0.003285843402361821,7.70835638533011E-5,false
8.899999999999984,0.1,1000.0,1000.0,"youza",44,0.003279393641954287,8.422345568880212E-5,false
8.999999999999984,0.1,1000.0,1000.0,"youza",44,0.003279393641954287,8.422345568880212E-5,false
9.099999999999984,0.1,1000.0,1000.0,"youza",45,0.0033166105947365354,8.025812140529289E-5,false
9.199999999999983,0.1,1000.0,1000.0,"youza",45,0.0033166105947365354,8.025812140529289E-5,false
9.299999999999983,0.1,1000.0,1000.0,"youza",46,0.003383390822209176,7.565448438668726E-5,false
9.399999999999983,0.1,1000.0,1000.0,"youza",46,0.003383390822209176,7.565448438668726E-5,false
9.499999999999982,0.1,1000.0,1000.0,"youza",47,0.0033886776334696167,8.019244952592012E-5,false
9.599999999999982,0.1,1000.0,1000.0,"youza",47,0.0033886776334696167,8.019244952592012E-5,false
9.699999999999982,0.1,1000.0,1000.0,"youza",48,0.0034454948082520698,7.296456060942665E-5,false
9.799999999999981,0.1,1000.0,1000.0,"youza",48,0.0034454948082520698,7.296456060942665E-5,false
9.89999999999998,0.1,1000.0,1000.0,"youza",49,0.003490008508565623,8.527329005086577E-5,false
9.99999999999998,0.1,1000.0,1000.0,"youza",49,0.003490008508565623,8.527329005086577E-5,false


==> raw_data/rbmqv1/gazebo/outputs_ma400_la5_f200ms.csv <==
time,step-size,{rbmq}.rbmqInstance.obs_xpos,{rbmq}.rbmqInstance.obs_ypos,{rbmq}.rbmqInstance.obstacles,{rbmq}.rbmqInstance.seqno,{rbmq}.rbmqInstance.xpos,{rbmq}.rbmqInstance.ypos,{sm}.smInstance.command_stop
0.0,0.0,1000.0,1000.0,"youza",1,-7.1583842187195054E-9,-1.351798316408285E-16,false
0.1,0.1,1000.0,1000.0,"youza",1,-7.1583842187195054E-9,-1.351798316408285E-16,false
0.2,0.1,1000.0,1000.0,"youza",1,-7.1583842187195054E-9,-1.351798316408285E-16,false
0.30000000000000004,0.1,1000.0,1000.0,"youza",1,-7.1583842187195054E-9,-1.351798316408285E-16,false
0.4,0.1,1000.0,1000.0,"youza",1,-7.1583842187195054E-9,-1.351798316408285E-16,false
0.5,0.1,1000.0,1000.0,"youza",3,-1.7284464325362237E-6,-1.1924768304517177E-15,false
0.6,0.1,1000.0,1000.0,"youza",3,-1.7284464325362237E-6,-1.1924768304517177E-15,false
0.7,0.1,1000.0,1000.0,"youza",3,-1.7284464325362237E-6,-1.1924768304517177E-15,false
0.7999999999999999,0.1,1000.0,1000.0,"youza",3,-1.7284464325362237E-6,-1.1924768304517177E-15,false
0.8999999999999999,0.1,1000.0,1000.0,"youza",5,-2.997840472751534E-6,4.775789163382725E-16,false
0.9999999999999999,0.1,1000.0,1000.0,"youza",5,-2.997840472751534E-6,4.775789163382725E-16,false
1.0999999999999999,0.1,1000.0,1000.0,"youza",5,-2.997840472751534E-6,4.775789163382725E-16,false
1.2,0.1,1000.0,1000.0,"youza",5,-2.997840472751534E-6,4.775789163382725E-16,false
1.3,0.1,1000.0,1000.0,"youza",7,0.0015967287933756902,3.303469806160819E-5,false
1.4000000000000001,0.1,1000.0,1000.0,"youza",7,0.0015967287933756902,3.303469806160819E-5,false
1.5000000000000002,0.1,1000.0,1000.0,"youza",7,0.0015967287933756902,3.303469806160819E-5,false
1.6000000000000003,0.1,1000.0,1000.0,"youza",7,0.0015967287933756902,3.303469806160819E-5,false
1.7000000000000004,0.1,1000.0,1000.0,"youza",9,0.0021085199135583155,1.72301412469266E-5,false
1.8000000000000005,0.1,1000.0,1000.0,"youza",9,0.0021085199135583155,1.72301412469266E-5,false
1.9000000000000006,0.1,1000.0,1000.0,"youza",9,0.0021085199135583155,1.72301412469266E-5,false
2.0000000000000004,0.1,1000.0,1000.0,"youza",9,0.0021085199135583155,1.72301412469266E-5,false
2.1000000000000005,0.1,1000.0,1000.0,"youza",11,0.0021261849879007366,1.880346273278895E-5,false
2.2000000000000006,0.1,1000.0,1000.0,"youza",11,0.0021261849879007366,1.880346273278895E-5,false
2.3000000000000007,0.1,1000.0,1000.0,"youza",11,0.0021261849879007366,1.880346273278895E-5,false
2.400000000000001,0.1,1000.0,1000.0,"youza",11,0.0021261849879007366,1.880346273278895E-5,false
2.500000000000001,0.1,1000.0,1000.0,"youza",13,0.002134454234288486,2.000586882751076E-5,false
2.600000000000001,0.1,1000.0,1000.0,"youza",13,0.002134454234288486,2.000586882751076E-5,false
2.700000000000001,0.1,1000.0,1000.0,"youza",13,0.002134454234288486,2.000586882751076E-5,false
2.800000000000001,0.1,1000.0,1000.0,"youza",13,0.002134454234288486,2.000586882751076E-5,false
2.9000000000000012,0.1,1000.0,1000.0,"youza",15,0.002208949547376826,1.276835817809818E-5,false
3.0000000000000013,0.1,1000.0,1000.0,"youza",15,0.002208949547376826,1.276835817809818E-5,false
3.1000000000000014,0.1,1000.0,1000.0,"youza",15,0.002208949547376826,1.276835817809818E-5,false
3.2000000000000015,0.1,1000.0,1000.0,"youza",15,0.002208949547376826,1.276835817809818E-5,false
3.3000000000000016,0.1,1000.0,1000.0,"youza",17,0.002272988959196698,1.731245270711561E-5,false
3.4000000000000017,0.1,1000.0,1000.0,"youza",17,0.002272988959196698,1.731245270711561E-5,false
3.5000000000000018,0.1,1000.0,1000.0,"youza",17,0.002272988959196698,1.731245270711561E-5,false
3.600000000000002,0.1,1000.0,1000.0,"youza",17,0.002272988959196698,1.731245270711561E-5,false
3.700000000000002,0.1,1000.0,1000.0,"youza",19,0.00235782461675782,1.3090548194006084E-5,false
3.800000000000002,0.1,1000.0,1000.0,"youza",19,0.00235782461675782,1.3090548194006084E-5,false
3.900000000000002,0.1,1000.0,1000.0,"youza",19,0.00235782461675782,1.3090548194006084E-5,false
4.000000000000002,0.1,1000.0,1000.0,"youza",19,0.00235782461675782,1.3090548194006084E-5,false
4.100000000000001,0.1,1000.0,1000.0,"youza",21,0.002382595790645925,2.395327483718626E-5,false
4.200000000000001,0.1,1000.0,1000.0,"youza",21,0.002382595790645925,2.395327483718626E-5,false
4.300000000000001,0.1,1000.0,1000.0,"youza",21,0.002382595790645925,2.395327483718626E-5,false
4.4,0.1,1000.0,1000.0,"youza",21,0.002382595790645925,2.395327483718626E-5,false
4.5,0.1,1000.0,1000.0,"youza",23,0.002547505263016947,2.6667019753775995E-5,false
4.6,0.1,1000.0,1000.0,"youza",23,0.002547505263016947,2.6667019753775995E-5,false
4.699999999999999,0.1,1000.0,1000.0,"youza",23,0.002547505263016947,2.6667019753775995E-5,false
4.799999999999999,0.1,1000.0,1000.0,"youza",23,0.002547505263016947,2.6667019753775995E-5,false
4.899999999999999,0.1,1000.0,1000.0,"youza",25,0.002584738835597178,2.810834912525942E-5,false
4.999999999999998,0.1,1000.0,1000.0,"youza",25,0.002584738835597178,2.810834912525942E-5,false
5.099999999999998,0.1,1000.0,1000.0,"youza",25,0.002584738835597178,2.810834912525942E-5,false
5.1999999999999975,0.1,1000.0,1000.0,"youza",25,0.002584738835597178,2.810834912525942E-5,false
5.299999999999997,0.1,1000.0,1000.0,"youza",27,0.002683551158835451,4.750358013653453E-5,false
5.399999999999997,0.1,1000.0,1000.0,"youza",27,0.002683551158835451,4.750358013653453E-5,false
5.4999999999999964,0.1,1000.0,1000.0,"youza",27,0.002683551158835451,4.750358013653453E-5,false
5.599999999999996,0.1,1000.0,1000.0,"youza",27,0.002683551158835451,4.750358013653453E-5,false
5.699999999999996,0.1,1000.0,1000.0,"youza",29,0.0027439699014727426,4.637298968740337E-5,false
5.799999999999995,0.1,1000.0,1000.0,"youza",29,0.0027439699014727426,4.637298968740337E-5,false
5.899999999999995,0.1,1000.0,1000.0,"youza",29,0.0027439699014727426,4.637298968740337E-5,false
5.999999999999995,0.1,1000.0,1000.0,"youza",29,0.0027439699014727426,4.637298968740337E-5,false
6.099999999999994,0.1,1000.0,1000.0,"youza",30,0.002810844901824594,4.238340903994342E-5,false
6.199999999999994,0.1,1000.0,1000.0,"youza",30,0.002810844901824594,4.238340903994342E-5,false
6.299999999999994,0.1,1000.0,1000.0,"youza",32,0.0029183220636244123,5.239343562831773E-5,false
6.399999999999993,0.1,1000.0,1000.0,"youza",32,0.0029183220636244123,5.239343562831773E-5,false
6.499999999999993,0.1,1000.0,1000.0,"youza",32,0.0029183220636244123,5.239343562831773E-5,false
6.5999999999999925,0.1,1000.0,1000.0,"youza",32,0.0029183220636244123,5.239343562831773E-5,false
6.699999999999992,0.1,1000.0,1000.0,"youza",33,0.0029849073584509167,5.151432052528041E-5,false
6.799999999999992,0.1,1000.0,1000.0,"youza",33,0.0029849073584509167,5.151432052528041E-5,false
6.8999999999999915,0.1,1000.0,1000.0,"youza",34,0.003020966072800113,5.145840375602165E-5,false
6.999999999999991,0.1,1000.0,1000.0,"youza",34,0.003020966072800113,5.145840375602165E-5,false
7.099999999999991,0.1,1000.0,1000.0,"youza",35,0.0030555757393678773,5.2907855265779E-5,false
7.19999999999999,0.1,1000.0,1000.0,"youza",35,0.0030555757393678773,5.2907855265779E-5,false
7.29999999999999,0.1,1000.0,1000.0,"youza",36,0.003099764642626623,5.375726453451564E-5,false
7.39999999999999,0.1,1000.0,1000.0,"youza",36,0.003099764642626623,5.375726453451564E-5,false
7.499999999999989,0.1,1000.0,1000.0,"youza",37,0.003140726759935042,6.291211593895972E-5,false
7.599999999999989,0.1,1000.0,1000.0,"youza",37,0.003140726759935042,6.291211593895972E-5,false
7.699999999999989,0.1,1000.0,1000.0,"youza",38,0.0031731494317959186,7.13873964885815E-5,false
7.799999999999988,0.1,1000.0,1000.0,"youza",38,0.0031731494317959186,7.13873964885815E-5,false
7.899999999999988,0.1,1000.0,1000.0,"youza",39,0.0031993889398360675,6.720968258620226E-5,false
7.999999999999988,0.1,1000.0,1000.0,"youza",39,0.0031993889398360675,6.720968258620226E-5,false
8.099999999999987,0.1,1000.0,1000.0,"youza",40,0.0032319743951033653,6.86144915043236E-5,false
8.199999999999987,0.1,1000.0,1000.0,"youza",40,0.0032319743951033653,6.86144915043236E-5,false
8.299999999999986,0.1,1000.0,1000.0,"youza",41,0.0032482168966901925,7.203078095212641E-5,false
8.399999999999986,0.1,1000.0,1000.0,"youza",41,0.0032482168966901925,7.203078095212641E-5,false
8.499999999999986,0.1,1000.0,1000.0,"youza",42,0.003262642253517245,7.519111279357344E-5,false
8.599999999999985,0.1,1000.0,1000.0,"youza",42,0.003262642253517245,7.519111279357344E-5,false
8.699999999999985,0.1,1000.0,1000.0,"youza",43,0.003285843402361821,7.70835638533011E-5,false
8.799999999999985,0.1,1000.0,1000.0,"youza",43,0.003285843402361821,7.70835638533011E-5,false
8.899999999999984,0.1,1000.0,1000.0,"youza",44,0.003279393641954287,8.422345568880212E-5,false
8.999999999999984,0.1,1000.0,1000.0,"youza",44,0.003279393641954287,8.422345568880212E-5,false
9.099999999999984,0.1,1000.0,1000.0,"youza",45,0.0033166105947365354,8.025812140529289E-5,false
9.199999999999983,0.1,1000.0,1000.0,"youza",45,0.0033166105947365354,8.025812140529289E-5,false
9.299999999999983,0.1,1000.0,1000.0,"youza",46,0.003383390822209176,7.565448438668726E-5,false
9.399999999999983,0.1,1000.0,1000.0,"youza",46,0.003383390822209176,7.565448438668726E-5,false
9.499999999999982,0.1,1000.0,1000.0,"youza",47,0.0033886776334696167,8.019244952592012E-5,false
9.599999999999982,0.1,1000.0,1000.0,"youza",47,0.0033886776334696167,8.019244952592012E-5,false
9.699999999999982,0.1,1000.0,1000.0,"youza",48,0.0034454948082520698,7.296456060942665E-5,false
9.799999999999981,0.1,1000.0,1000.0,"youza",48,0.0034454948082520698,7.296456060942665E-5,false
9.89999999999998,0.1,1000.0,1000.0,"youza",49,0.003490008508565623,8.527329005086577E-5,false
9.99999999999998,0.1,1000.0,1000.0,"youza",49,0.003490008508565623,8.527329005086577E-5,false


==> raw_data/rbmqv1/urdata/ctoff_s100_z100.csv <==
0,269.8,104.645220732828,1,0,0,0
0.1,203.2,52.782151865527,1,0,0,0
0.2,178.8,28.0309352918045,1,0,0,0
0.3,12931.1,928.63333871759,45,0,0,0
0.4,13079.9,795.572672845025,92,0,0,0
0.5,11283.8,645.175049459017,132,0,0,0
0.6,13210.1,808.809749639006,180,0,0,0
0.7,14553.1,2180.94034000627,229,0,0,0
0.8,13910.2,1430.33825059358,278,0,0,0
0.9,6720,446.952147575355,302,0,0,0
1,13379.4,1077.7697342197,349,0,0,0
1.1,13427.1,1100.26910344697,396,0,0,0
1.2,13410,694.090291916933,445,0,0,0
1.3,13732.9,588.113452773641,494,0,0,0
1.4,13700.2,791.710777718452,544,0,0,0
1.5,13750.1,914.670487115442,592,0,0,0
1.6,10904.4,998.581683077443,630,0,0,0
1.7,13846.4,2368.47406103123,677,0,0,0
1.8,13829.2,1119.27553950461,727,0,0,0
1.9,15121.1,1532.77123392748,777,0,0,0
2,14465.8,2044.44215700355,827,0,0,0
2.1,7036.8,627.597323130047,852,0,0,0
2.2,8576.6,754.000029472443,882,0,0,0
2.3,13607.6,982.657869702822,930,0,0,0
2.4,13367.7,1856.70024206625,976,0,0,0
2.5,13653.7,1235.7466523883,1024,0,0,0
2.6,14122.8,1626.75401404829,1074,0,0,0
2.7,13846.7,1458.19851186318,1122,0,0,0
2.8,12330.1,992.703318105555,1166,0,0,0
2.9,12969.8,1087.67037490429,1213,0,0,0
3,12629.7,1059.0527266278,1259,0,0,0
3.1,11540.6,861.873824227705,1300,0,0,0
3.2,13310.6,1057.4481022201,1348,0,0,0
3.3,13370.6,1282.08642454399,1396,0,0,0
3.4,9392.6,732.490455000382,1429,0,0,0
3.5,173.1,23.5629181365787,1429,0,0,0
3.6,6234.4,910.974594108481,1450,0,0,0
3.7,11973.9,1390.98146405095,1492,0,0,0
3.8,9475.3,535.017144065912,1526,0,0,0
3.9,176.5,28.5238691469287,1526,0,0,0
4,8324.4,572.954758733668,1556,0,0,0
4.1,10383.1,662.795166950796,1594,0,0,0
4.2,7247.5,510.162991383908,1620,0,0,0
4.3,13988.2,1426.62677514322,1670,0,0,0
4.4,13998,1238.0656058725,1720,0,0,0
4.5,12344.6,1186.78212921421,1764,0,0,0
4.6,13808.4,1148.94127110329,1814,0,0,0
4.7,11941.6,807.922328500017,1857,0,0,0
4.8,14259.8,955.193848854194,1907,0,0,0
4.9,13938.1,1355.2450741881,1956,0,0,0
5,13808,1143.6416493912,2006,0,0,0
5.1,12267.7,1569.15511944769,2049,0,0,0
5.2,14131.4,1041.48635239365,2099,0,0,0
5.3,13628.9,1050.97673618401,2148,0,0,0
5.4,12606.8,1101.5305311752,2194,0,0,0
5.5,11913.3,522.35812534229,2236,0,0,0
5.6,13466.6,1046.34147814606,2284,0,0,0
5.7,13434.2,852.929565934049,2333,0,0,0
5.8,13189.2,1056.79397760922,2381,0,0,0
5.9,10140.1,455.255349593317,2419,0,0,0
6,8001.3,948.38588606584,2447,0,0,0
6.1,9522.7,620.162711624045,2482,0,0,0
6.2,13908.1,1076.19127275571,2532,0,0,0
6.3,12682.5,881.410265174825,2578,0,0,0
6.4,13825.1,915.692627953774,2628,0,0,0
6.5,13614.1,1075.80754681206,2678,0,0,0
6.6,8357.3,730.928640687843,2707,0,0,0
6.7,184.7,25.7382119727761,2707,0,0,0
6.8,10210.9,433.430617284935,2745,0,0,0
6.9,10664,570.322520840426,2784,0,0,0
7,13435.2,606.112530805955,2834,0,0,0
7.1,14254.4,1580.12413014506,2884,0,0,0
7.2,10882.9,711.069374643259,2923,0,0,0
7.3,13445.5,510.790291824563,2971,0,0,0
7.4,14049.9,1044.36577777031,3021,0,0,0
7.5,12662.6,821.57507265009,3066,0,0,0
7.6,13754.9,683.34999166687,3116,0,0,0
7.7,12760.7,1040.87100812519,3162,0,0,0
7.8,13151.8,868.673420285847,3210,0,0,0
7.9,14235.3,1501.85263739304,3260,0,0,0
8,13874.9,913.669092785299,3310,0,0,0
8.1,14103.1,938.502169535171,3360,0,0,0
8.2,14779.2,1941.71709805751,3410,0,0,0
8.3,13081.6,886.694260222266,3457,0,0,0
8.4,14546.7,1765.4638704255,3507,0,0,0
8.5,12735.3,413.240325557256,3554,0,0,0
8.6,8835.7,471.265447727947,3587,0,0,0
8.7,6942.4,384.219323939972,3612,0,0,0
8.8,13363.2,733.778168113497,3661,0,0,0
8.9,6185.8,710.486343601652,3683,0,0,0
9,12801.9,770.552968833277,3729,0,0,0
9.1,11572.2,802.666500553693,3770,0,0,0
9.2,13210,853.64642693695,3817,0,0,0
9.3,13633.3,1293.97965379848,3865,0,0,0
9.4,13305.6,749.116398016876,3914,0,0,0
9.5,13995.4,1631.04841538605,3962,0,0,0
9.6,14788.2,1486.29358547436,4012,0,0,0
9.7,10421,568.201450973938,4050,0,0,0
9.8,12773.1,759.534572397246,4096,0,0,0
9.9,13523.7,1087.19180051687,4146,0,0,0
10,11694,820.554690438121,4188,0,0,0
10.1,183.1,15.8706577613462,4188,0,0,0
10.2,2891.4,176.358977341356,4198,0,0,0
10.3,12905.2,377.84441242395,4246,0,0,0
10.4,3724.8,273.999513381563,4259,0,0,0
10.5,11007.7,954.956549331492,4299,0,0,0
10.6,13886.2,1446.23916878687,4349,0,0,0
10.7,11204.1,293.998280418252,4391,0,0,0
10.8,12335.4,947.350715299132,4436,0,0,0
10.9,13815.7,1091.47169251225,4486,0,0,0
11,13116.6,706.844505924433,4534,0,0,0
11.1,13520,518.023379995751,4584,0,0,0
11.2,13481.1,692.471331135408,4634,0,0,0
11.3,13500.4,1059.40310238046,4682,0,0,0
11.4,14015.2,1089.25874897667,4732,0,0,0
11.5,8022.5,393.040922381712,4761,0,0,0
11.6,9778.5,632.621046827316,4797,0,0,0
11.7,8489.3,518.96051016538,4828,0,0,0
11.8,12651.8,642.184258777979,4875,0,0,0
11.9,8815,790.310346917238,4907,0,0,0
12,8007.4,438.156035118896,4936,0,0,0
12.1,8917.3,473.366442503996,4969,0,0,0
12.2,9584.6,840.311741095067,5003,0,0,0
12.3,13968,1504.10711793483,5053,0,0,0
12.4,13484.2,1035.40778869433,5103,0,0,0
12.5,14196.5,2076.51648734659,5153,0,0,0
12.6,13666.9,1062.44690847747,5203,0,0,0
12.7,13822.3,879.358737313099,5253,0,0,0
12.8,8917.6,613.106697257682,5285,0,0,0
12.9,13970.3,1222.32347509887,5335,0,0,0
13,13269.3,670.619456588873,5385,0,0,0
13.1,9725.2,735.753702750527,5420,0,0,0
13.2,13706.1,994.085559697957,5470,0,0,0
13.3,13036.2,899.440048029884,5518,0,0,0
13.4,4654.7,350.283393205495,5535,0,0,0
13.5,12004.1,1335.08347221355,5579,0,0,0
13.6,13013.1,576.834744291831,5628,0,0,0
13.7,10682.7,334.84459081789,5668,0,0,0
13.8,180.6,28.2654087770429,5668,0,0,0
13.9,5149.8,265.059657855024,5687,0,0,0
14,10181,870.709799850418,5724,0,0,0
14.1,13198.9,492.352956052194,5774,0,0,0
14.2,8031.7,254.313476725958,5804,0,0,0
14.3,13414.9,536.922185547714,5854,0,0,0
14.4,12300.7,1862.96561965056,5897,0,0,0
14.5,13812.7,625.928119763852,5947,0,0,0
14.6,11397.7,632.718657856713,5989,0,0,0
14.7,12815.9,548.952629002621,6037,0,0,0
14.8,4607.8,175.489030996242,6054,0,0,0
14.9,12670.9,1160.14620247239,6099,0,0,0
15,13365,715.271199538251,6148,0,0,0
15.1,13678.1,985.439039210443,6198,0,0,0
15.2,10730.2,516.710492764888,6237,0,0,0
15.3,12876.1,385.103002094533,6286,0,0,0
15.4,5865.9,939.578209150846,6306,0,0,0
15.5,10401.2,1287.77334099514,6344,0,0,0
15.6,12904.9,2341.20469701676,6389,0,0,0
15.7,13838.2,1114.9783057182,6439,0,0,0
15.8,7400.5,616.692296764674,6466,0,0,0
15.9,510.8,48.6593601821205,6467,0,0,0
16,12014.5,979.209913938557,6511,0,0,0
16.1,9475.1,406.380076611375,6546,0,0,0
16.2,13245.8,2175.62025894022,6594,0,0,0
16.3,13608.7,898.305447928363,6644,0,0,0
16.4,4005.7,325.293388941259,6658,0,0,0
16.5,8491.9,2423.35169410743,6686,0,0,0
16.6,13408.9,1826.40870745479,6734,0,0,0
16.7,14230.1,3139.6513766128,6784,0,0,0
16.8,14100.3,1645.17111909707,6834,0,0,0
16.9,6320.2,816.965224338085,6856,0,0,0
17,14253.3,2602.19266730536,6905,0,0,0
17.1,14582.6,2400.62826036112,6955,0,0,0
17.2,13147.9,1266.69521459058,7000,0,0,0
17.3,10885.5,1511.45957787681,7038,0,0,0
17.4,12430.2,1579.75812494614,7081,0,0,0
17.5,15025.8,3509.09022080906,7131,0,0,0
17.6,9887.1,1424.19064344943,7165,0,0,0
17.7,11927.3,845.58671938483,7209,0,0,0
17.8,13813.2,1511.83051666221,7259,0,0,0
17.9,13749,852.465574410812,7309,0,0,0
18,8728.8,478.093854105377,7340,0,0,0
18.1,13657.9,987.550105620525,7390,0,0,0
18.2,9856.4,797.690722579177,7425,0,0,0
18.3,10558.6,796.265896405075,7463,0,0,0
18.4,3778.7,238.322400681654,7476,0,0,0
18.5,12062,819.43544251176,7520,0,0,0
18.6,9668.1,1995.38609185179,7551,0,0,0
18.7,14496.8,1716.93698842509,7601,0,0,0
18.8,12098.3,1018.26170506408,7644,0,0,0
18.9,13920.7,923.552086000327,7694,0,0,0
19,13774.4,904.361432171894,7744,0,0,0
19.1,11122.8,519.008627631136,7785,0,0,0
19.2,12569.6,972.504578681024,7831,0,0,0
19.3,10906.2,1804.74755390701,7869,0,0,0
19.4,7002.4,635.327946811723,7894,0,0,0
19.5,1878,135.038266181603,7900,0,0,0
19.6,13044.1,499.554790677548,7949,0,0,0
19.7,12552.1,608.724066296782,7995,0,0,0
19.8,13331.9,554.108182377573,8045,0,0,0
19.9,14226.8,1394.73763363102,8095,0,0,0
20,13530.3,673.841235834608,8145,0,0,0


==> raw_data/rbmqv1/urdata/ctoff_s2_z2_cut.csv <==
0.002,358.2,101.06081777271,1,0,0,0
0.022,295.4,94.9891221842445,1,0,0,0
0.042,232.2,53.3204151021601,1,0,0,0
0.062,238.9,101.320668068158,1,0,0,0
0.082,183.7,43.2564702931506,1,0,0,0
0.102,179.3,35.3429232268954,1,0,0,0
0.122,171.6,36.0160458067728,1,0,0,0
0.142,194.7,39.7185934628439,1,0,0,0
0.162,192.3,40.8059091581381,1,0,0,0
0.182,178.1,43.775817779023,1,0,0,0
0.202,164.6,35.5002347410079,1,0,0,0
0.222,177.2,30.2574141510988,1,0,0,0
0.242,170.4,25.7906098329519,1,0,0,0
0.262,167.6,35.0719894566083,1,0,0,0
0.282,189.9,69.7622151788966,1,0,0,0
0.302,688.1,149.852853752532,2,0,0,0
0.322,587.8,114.526852746419,12,0,0,0
0.342,501.9,80.61492831149,22,0,0,0
0.362,189,45.4361578970366,29,0,0,0
0.382,517.3,129.846105490735,39,0,0,0
0.402,549.2,126.770834360449,46,0,0,0
0.422,637.2,163.581308359007,56,0,0,0
0.442,496.5,85.2815598147949,66,0,0,0
0.462,600.1,125.041726368974,76,0,0,0
0.482,549.7,129.982092783754,86,0,0,0
0.502,505.7,79.2451190224918,93,0,0,0
0.522,596.1,179.986697039284,101,0,0,0
0.542,594.7,135.735076937066,111,0,0,0
0.562,193.4,49.232329035119,119,0,0,0
0.582,175,40.5736641458745,123,0,0,0
0.602,529.7,114.014667672385,133,0,0,0
0.622,577.2,135.191058218442,143,0,0,0
0.642,554.6,128.268988197979,151,0,0,0
0.662,504.6,80.5318432533229,161,0,0,0
0.682,554.5,115.236230799558,171,0,0,0
0.702,544.9,112.427211020188,181,0,0,0
0.722,587.3,147.51802149794,190,0,0,0
0.742,504,73.5949877520353,200,0,0,0
0.762,596.3,199.252519850231,210,0,0,0
0.782,466.4,35.1637439543756,220,0,0,0
0.802,516.3,73.702178469236,230,0,0,0
0.822,541.7,120.771639422875,240,0,0,0
0.842,559.5,93.3443445885538,250,0,0,0
0.862,517.1,89.9486890769769,260,0,0,0
0.882,534.6,63.2353628210601,270,0,0,0
0.902,601.9,223.516069519248,279,0,0,0
0.922,516.5,95.0441417915323,289,0,0,0
0.942,172.9,34.5653969551438,298,0,0,0
0.962,174.9,50.9955335734851,301,0,0,0
0.982,207.6,47.9425582221985,301,0,0,0
1.002,176.1,43.5722898691869,302,0,0,0
1.022,511.7,76.1154824373246,310,0,0,0
1.042,546.5,111.934752820064,320,0,0,0
1.062,606,128.443675507118,330,0,0,0
1.082,665.2,285.807549857514,340,0,0,0
1.102,499.5,74.3150201656585,350,0,0,0
1.122,479.2,73.831339325971,360,0,0,0
1.142,613,180.341034955689,370,0,0,0
1.162,557.6,85.2437029280691,380,0,0,0
1.182,538,80.3160423991787,390,0,0,0
1.202,505.7,89.6834556772999,397,0,0,0
1.222,546.2,121.413709641411,407,0,0,0
1.242,488.7,45.3334558821873,417,0,0,0
1.262,514.2,81.4340905954694,426,0,0,0
1.282,549.9,112.712466036371,436,0,0,0
1.302,593,119.937946918859,446,0,0,0
1.322,534.7,69.7870570617026,456,0,0,0
1.342,497.2,92.9394067838467,466,0,0,0
1.362,554,102.832117766992,475,0,0,0
1.382,503.2,93.0994689088564,485,0,0,0
1.402,547.6,95.659349313651,495,0,0,0
1.422,536.6,90.7844822765555,505,0,0,0
1.442,539.3,109.483687267911,515,0,0,0
1.462,547.4,97.4955269629216,525,0,0,0
1.482,586.5,119.621857906024,535,0,0,0
1.502,571.6,134.300823195955,545,0,0,0
1.522,535.4,100.90061116432,555,0,0,0
1.542,555.2,219.849847749676,563,0,0,0
1.562,612.9,164.696657187961,573,0,0,0
1.582,519.7,110.94948800643,583,0,0,0
1.602,499.4,60.1002865587548,593,0,0,0
1.622,540.6,121.945525178709,603,0,0,0
1.642,200.5,65.2316385404097,611,0,0,0
1.662,551.9,86.9028192868333,616,0,0,0
1.682,533.6,118.346196483969,624,0,0,0
1.702,559.3,146.247924961538,631,0,0,0
1.722,491.2,85.8173771576726,641,0,0,0
1.742,210,48.8535225614967,650,0,0,0
1.762,562.1,132.708075614611,660,0,0,0
1.782,581.8,112.565832589941,669,0,0,0
1.802,603.9,87.9664708852185,678,0,0,0
1.822,540.9,100.257945099406,688,0,0,0
1.842,520.1,97.0800929359075,698,0,0,0
1.862,531.1,145.689510031894,708,0,0,0
1.882,557,120.379954034438,718,0,0,0
1.902,550.9,119.961521608667,728,0,0,0
1.922,565.9,117.342281855737,738,0,0,0
1.942,540.9,88.4966414930847,748,0,0,0
1.962,547,106.123617645754,758,0,0,0
1.982,547.2,110.704611968568,768,0,0,0
2.002,541.1,116.189930716909,778,0,0,0
2.022,552.6,129.991623661766,788,0,0,0
2.042,580.9,143.208821888411,798,0,0,0
2.062,522.7,62.2361988270849,808,0,0,0
2.082,583.8,73.2101996536912,818,0,0,0
2.102,574.1,125.097695155959,828,0,0,0
2.122,495,62.0429958442799,838,0,0,0
2.142,200.4,57.2056718244694,847,0,0,0
2.162,189.7,43.8230025848932,850,0,0,0
2.182,181.5,38.3094128264988,850,0,0,0
2.202,501.2,73.4223701908652,853,0,0,0
2.222,552.2,89.7562130316213,863,0,0,0
2.242,207.2,104.04571644768,869,0,0,0
2.262,169.2,19.4753405333229,871,0,0,0
2.282,621.1,100.759835472496,874,0,0,0
2.302,548.4,73.5832106454243,883,0,0,0
2.322,539.2,34.0385402481103,893,0,0,0
2.342,529.2,76.0713115730526,903,0,0,0
2.362,558.5,114.726970577009,912,0,0,0
2.382,590.3,174.489127327623,921,0,0,0
2.402,555.5,120.819654398152,931,0,0,0
2.422,502.9,75.4622054040593,941,0,0,0
2.442,519.7,64.5291493134003,950,0,0,0
2.462,639.7,167.138033440095,957,0,0,0
2.482,548.8,172.289033635664,967,0,0,0
2.502,571.2,71.0880518168216,977,0,0,0
2.522,549.1,124.789110992194,987,0,0,0
2.542,663.8,234.732377163631,997,0,0,0
2.562,503.6,40.773629822336,1007,0,0,0
2.582,605.9,151.913315925746,1017,0,0,0
2.602,588,41.8807831827438,1025,0,0,0
2.622,538.5,101.733038444308,1035,0,0,0
2.642,636.6,160.868614437718,1045,0,0,0
2.662,640.9,121.471029925292,1055,0,0,0
2.682,573.3,108.051479500385,1065,0,0,0
2.702,624,191.153806600281,1075,0,0,0
2.722,562.7,103.265622977295,1085,0,0,0
2.742,604.4,146.064825790925,1095,0,0,0
2.762,600,183.823586928096,1105,0,0,0
2.782,508.2,43.0111096759379,1115,0,0,0
2.802,519.4,97.5205961152139,1123,0,0,0
2.822,520.6,89.9520860112637,1133,0,0,0
2.842,546.8,81.9251691077494,1143,0,0,0
2.862,637.4,129.714387105757,1149,0,0,0
2.882,577.8,134.767948711851,1157,0,0,0
2.902,580.3,161.283084461246,1167,0,0,0
2.922,598.7,110.317773323754,1177,0,0,0
2.942,626,223.916651159905,1187,0,0,0
2.962,494.7,84.5656221194194,1197,0,0,0
2.982,618.7,148.039071419226,1204,0,0,0
3.002,576.2,116.174963835683,1214,0,0,0
3.022,619.2,229.595199330377,1224,0,0,0
3.042,610.3,54.7053724763645,1234,0,0,0
3.062,183.8,25.3105160402198,1242,0,0,0
3.082,550.8,104.087356474155,1250,0,0,0
3.102,558.3,108.254894680205,1260,0,0,0
3.122,594.7,153.452164099001,1270,0,0,0
3.142,642.7,127.546984806907,1280,0,0,0
3.162,576.4,146.484887350956,1289,0,0,0
3.182,599,132.828209855186,1293,0,0,0
3.202,548,73.6131026984252,1301,0,0,0
3.222,565,137.867085750491,1311,0,0,0
3.242,541.4,101.952276417286,1321,0,0,0
3.262,542.2,81.5513471514862,1331,0,0,0
3.282,189.1,38.3041918216677,1340,0,0,0
3.302,550.1,111.541173265003,1349,0,0,0
3.322,661.6,189.469551936746,1359,0,0,0
3.342,604.1,142.244273464113,1369,0,0,0
3.362,605.1,122.744042625294,1377,0,0,0
3.382,538.1,96.1473984162974,1387,0,0,0
3.402,600.7,138.697152097655,1397,0,0,0
3.422,580.6,129.817136345279,1407,0,0,0
3.442,581.8,155.175742663314,1417,0,0,0
3.462,194.5,47.8754170274845,1426,0,0,0
3.482,190,41.8754767800386,1429,0,0,0
3.502,185.9,39.0425693598951,1429,0,0,0
3.522,222.1,52.5747087485989,1429,0,0,0
3.542,179.7,27.1704496343607,1429,0,0,0
3.562,236.2,59.130364450086,1429,0,0,0
3.582,221.8,60.7395166995004,1429,0,0,0
3.602,192.2,35.2350835263819,1429,0,0,0
3.622,209,55.5117605157282,1429,0,0,0
3.642,210.3,49.4773797922961,1430,0,0,0
3.662,199.9,56.5183352746896,1433,0,0,0
3.682,620.5,173.921597917631,1441,0,0,0
3.702,580.6,100.723162954484,1451,0,0,0
3.722,191.9,36.2719665245153,1460,0,0,0
3.742,566.4,112.385447851975,1464,0,0,0
3.762,531.2,50.2809882339019,1473,0,0,0
3.782,539.3,95.7532128848833,1483,0,0,0
3.802,582.7,132.49155109331,1493,0,0,0
3.822,559.3,99.4407137723556,1503,0,0,0
3.842,583.7,153.054855816106,1513,0,0,0
3.862,560.6,113.117637881986,1522,0,0,0
3.882,168.6,17.557524502807,1525,0,0,0
3.902,193.6,41.460020903677,1526,0,0,0
3.922,188.2,29.6303148068925,1526,0,0,0
3.942,196.4,30.746996239922,1526,0,0,0
3.962,188.4,38.7217997745169,1526,0,0,0
3.982,184.5,25.8983053928674,1526,0,0,0
4.002,478.5,76.794458712129,1527,0,0,0
4.022,611.2,113.08384303496,1531,0,0,0
4.042,596.1,175.961138386356,1535,0,0,0
4.062,206.9,51.6450492410561,1538,0,0,0
4.082,552.7,84.9523395793194,1547,0,0,0
4.102,559.9,68.6253111711221,1557,0,0,0
4.122,540.2,98.6067385572045,1567,0,0,0
4.142,613,116.656190005789,1574,0,0,0
4.162,584.8,127.816535184876,1581,0,0,0
4.182,552,72.024687125704,1589,0,0,0
4.202,210.3,54.7540967518515,1594,0,0,0
4.222,189.9,50.8624506771831,1598,0,0,0
4.242,194.4,30.1485212462126,1601,0,0,0
4.262,184.4,39.9282690166587,1604,0,0,0
4.282,612.1,125.57463473524,1611,0,0,0
4.302,591.2,146.957136607924,1621,0,0,0
4.322,609.9,134.719832739405,1631,0,0,0
4.342,598.2,165.938275003421,1641,0,0,0
4.362,534.6,91.4186949030546,1651,0,0,0
4.382,535.2,104.221772090949,1661,0,0,0
4.402,594.1,134.165279495934,1671,0,0,0
4.422,557.3,84.4749140935409,1681,0,0,0
4.442,546.4,108.075282403826,1691,0,0,0
4.462,589.4,115.137791845732,1701,0,0,0
4.482,586.2,110.544912943915,1711,0,0,0
4.502,498.8,45.8398177231202,1721,0,0,0
4.522,655.3,200.71043265804,1730,0,0,0
4.542,612.4,108.858930119061,1740,0,0,0
4.562,528.1,117.716656047949,1750,0,0,0
4.582,202.7,54.2198200742947,1756,0,0,0
4.602,587,108.635987489311,1765,0,0,0
4.622,588,120.907678278373,1775,0,0,0
4.642,625.8,117.494018760295,1785,0,0,0
4.662,538.7,93.2774237303849,1795,0,0,0
4.682,600.5,121.302422802588,1805,0,0,0
4.702,565.7,130.610574695245,1815,0,0,0
4.722,208.8,71.0114231812194,1822,0,0,0
4.742,568.7,70.7892804188757,1828,0,0,0
4.762,535.5,84.3633016581657,1838,0,0,0
4.782,535.4,97.3632374153612,1848,0,0,0
4.802,527.3,93.9255615426978,1858,0,0,0
4.822,546.4,79.5545934144178,1868,0,0,0
4.842,662.8,145.151109001773,1878,0,0,0
4.862,559.6,83.3669265623031,1888,0,0,0
4.882,592.1,97.1613206076483,1898,0,0,0
4.902,581.9,95.5585335453267,1908,0,0,0
4.922,613.9,126.82748562954,1917,0,0,0
4.942,610.4,120.531415913953,1927,0,0,0
4.962,537.9,145.521628785705,1937,0,0,0
4.982,584.2,109.232473803962,1947,0,0,0
5.002,629.3,170.534486574156,1957,0,0,0
5.022,576.7,144.791842925552,1967,0,0,0
5.042,551.8,116.203652648653,1977,0,0,0
5.062,516.4,79.8543117878497,1987,0,0,0
5.082,565.2,125.956606284334,1997,0,0,0
5.102,575.9,127.789279675566,2007,0,0,0
5.122,547.8,84.2678269962307,2017,0,0,0
5.142,588.8,142.514560659604,2027,0,0,0
5.162,614.8,130.929837020529,2037,0,0,0
5.182,569.6,93.0748802488262,2044,0,0,0
5.202,559.9,117.246606205325,2050,0,0,0
5.222,601.7,106.288966710776,2060,0,0,0
5.242,580.7,111.11960523088,2070,0,0,0
5.262,644.1,177.016916956795,2080,0,0,0
5.282,578.3,111.151598179144,2090,0,0,0
5.302,568.7,113.162665614101,2100,0,0,0
5.322,650.5,104.659500816271,2110,0,0,0
5.342,545.8,98.1300724095886,2120,0,0,0
5.362,561.2,115.199151231441,2129,0,0,0
5.382,588.5,103.74354062891,2139,0,0,0
5.402,525.9,57.7397417536464,2149,0,0,0
5.422,526,99.6516153629455,2159,0,0,0
5.442,216,61.5358973824764,2168,0,0,0
5.462,587.2,100.591362562708,2175,0,0,0
5.482,588.8,104.98761831759,2185,0,0,0
5.502,560,113.818569076696,2195,0,0,0
5.522,584.8,102.428077747809,2205,0,0,0
5.542,542.6,96.4321292700496,2209,0,0,0
5.562,573.5,117.230305145233,2218,0,0,0
5.582,573.2,68.1335290277685,2227,0,0,0
5.602,655.3,304.510919344447,2237,0,0,0
5.622,541.1,45.5081189337561,2247,0,0,0
5.642,636,130.900301332307,2256,0,0,0
5.662,622.8,131.222288079765,2266,0,0,0
5.682,614.5,124.875271104143,2275,0,0,0
5.702,532.9,66.6224019714423,2285,0,0,0
5.722,600.4,107.634360478221,2294,0,0,0
5.742,624.8,126.179589826916,2304,0,0,0
5.762,539.6,103.849463701606,2314,0,0,0
5.782,526.3,112.346735105605,2324,0,0,0
5.802,603.6,117.509526800549,2334,0,0,0
5.822,565.4,115.368202821324,2344,0,0,0
5.842,544.4,100.392784158579,2354,0,0,0
5.862,569.7,166.954451539601,2364,0,0,0
5.882,580.4,120.60974716461,2374,0,0,0
5.902,584.2,134.329445766742,2382,0,0,0
5.922,181.2,19.6965874088776,2384,0,0,0
5.942,604.7,71.927509804432,2391,0,0,0
5.962,556.9,115.826930278661,2400,0,0,0
5.982,608.5,127.528863835255,2410,0,0,0
6.002,583.6,179.791360563664,2420,0,0,0
6.022,540.7,132.162400099272,2430,0,0,0
6.042,649.3,161.324414354017,2438,0,0,0
6.062,615,111.636314282883,2441,0,0,0
6.082,192,39.0754256392543,2441,0,0,0
6.102,622.6,177.043748516825,2448,0,0,0
6.122,619.2,144.160250338912,2458,0,0,0
6.142,172.3,21.385613024752,2461,0,0,0
6.162,627.5,128.881728728319,2464,0,0,0
6.182,499.4,84.4948387641386,2473,0,0,0
6.202,576.1,149.887698702136,2483,0,0,0
6.222,601.9,150.770944739952,2493,0,0,0
6.242,546.9,94.0359860195376,2503,0,0,0
6.262,591.6,124.98995515196,2513,0,0,0
6.282,548.2,95.6507536126437,2523,0,0,0
6.302,523.8,86.7842791703147,2533,0,0,0
6.322,525.7,80.7741020102084,2543,0,0,0
6.342,570.5,121.194288460948,2553,0,0,0
6.362,602.6,128.066128751256,2562,0,0,0
6.382,649.9,155.916965080776,2570,0,0,0
6.402,558.5,98.0501572325783,2579,0,0,0
6.422,591.4,122.727521137048,2589,0,0,0
6.442,546.1,68.8677476520517,2599,0,0,0
6.462,539.3,82.2652214891972,2609,0,0,0
6.482,512.4,63.323157077188,2619,0,0,0
6.502,638.4,160.720737789358,2629,0,0,0
6.522,547.8,92.4551542941525,2639,0,0,0
6.542,625.9,168.411829882715,2649,0,0,0
6.562,558.1,85.6276824397344,2659,0,0,0
6.582,599.4,187.709113020948,2669,0,0,0
6.602,555.8,112.974726770587,2679,0,0,0
6.622,538.5,76.6003336227141,2689,0,0,0
6.642,671.7,148.341235744557,2699,0,0,0
6.662,574.9,157.558772103195,2706,0,0,0
6.682,193.7,30.2179122743816,2707,0,0,0
6.702,185.3,33.2032461599097,2707,0,0,0
6.722,200.4,64.0974951842027,2707,0,0,0
6.742,191.5,41.2263400159547,2707,0,0,0
6.762,204.3,68.3569877757774,2707,0,0,0
6.782,260.9,114.118310927252,2707,0,0,0
6.802,170.1,32.5455236724056,2707,0,0,0
6.822,206.6,67.0608347364955,2710,0,0,0
6.842,593.3,155.271840474841,2716,0,0,0
6.862,585.7,106.777078272654,2726,0,0,0
6.882,619.5,106.554367969283,2736,0,0,0
6.902,626.8,135.965518504591,2746,0,0,0
6.922,625.9,142.366857878589,2756,0,0,0
6.942,200.6,49.2481246117837,2759,0,0,0
6.962,560.8,115.17696528965,2765,0,0,0
6.982,643.5,219.053646397407,2775,0,0,0
7.002,593.5,92.1848987391946,2785,0,0,0
7.022,611.2,123.037302383374,2795,0,0,0
7.042,563.2,170.191917813064,2805,0,0,0
7.062,627.3,112.255710075009,2815,0,0,0
7.082,560.6,112.462536972195,2825,0,0,0
7.102,528.5,47.8127133255953,2835,0,0,0
7.122,583.7,94.6678990530112,2845,0,0,0
7.142,600,113.043747677122,2855,0,0,0
7.162,579.3,122.150226269859,2865,0,0,0
7.182,504.7,44.454846005057,2875,0,0,0
7.202,548.5,85.7519031210905,2885,0,0,0
7.222,196.6,53.2795562210414,2888,0,0,0
7.242,584.4,80.1126983969735,2894,0,0,0
7.262,568.8,141.927837689127,2904,0,0,0
7.282,525.9,87.6818111126817,2914,0,0,0
7.302,568.4,96.9561183674805,2924,0,0,0
7.322,577.8,117.483615878981,2934,0,0,0
7.342,532.5,116.099813379121,2944,0,0,0
7.362,658.9,184.929686337507,2952,0,0,0
7.382,622.4,117.731521314859,2962,0,0,0
7.402,621.2,229.111714623626,2972,0,0,0
7.422,625.8,146.319133707417,2982,0,0,0
7.442,629,155.775479456813,2992,0,0,0
7.462,710.2,310.58074634465,3002,0,0,0
7.482,595.1,116.241558833319,3012,0,0,0
7.502,520.3,70.0936674901679,3022,0,0,0
7.522,696.3,156.731227832164,3030,0,0,0
7.542,605,167.251640084966,3037,0,0,0
7.562,631.9,200.691831201748,3047,0,0,0
7.582,585.4,119.492631107064,3057,0,0,0
7.602,517.4,70.7455534527318,3067,0,0,0
7.622,577.4,128.137252801656,3077,0,0,0
7.642,566.1,120.901658843504,3087,0,0,0
7.662,540.6,99.9090697695771,3097,0,0,0
7.682,600.7,126.529794471061,3107,0,0,0
7.702,548.9,90.3406516100772,3117,0,0,0
7.722,586.8,149.378564578575,3127,0,0,0
7.742,598.6,140.748949078374,3137,0,0,0
7.762,495.4,60.1926536676658,3143,0,0,0
7.782,558.3,97.2020232985576,3153,0,0,0
7.802,541.7,116.693377894568,3163,0,0,0
7.822,545.1,106.945936497528,3173,0,0,0
7.842,542.4,129.091010100971,3183,0,0,0
7.862,621.9,122.190607022162,3193,0,0,0
7.882,588.4,132.581379621055,3203,0,0,0
7.902,627.4,126.011639674013,3211,0,0,0
7.922,520.7,65.557523510951,3221,0,0,0
7.942,570.4,84.7403878521531,3231,0,0,0
7.962,648.5,139.768260583963,3241,0,0,0
7.982,543.3,131.781005206871,3251,0,0,0
8.002,539.6,87.2699515551856,3261,0,0,0
8.022,506.6,53.8974334577569,3271,0,0,0
8.042,616.4,165.819312640128,3281,0,0,0
8.062,603.1,185.811403788298,3291,0,0,0
8.082,532.1,150.438950334605,3301,0,0,0
8.102,559,175.797863721061,3311,0,0,0
8.122,638.4,192.727326091092,3321,0,0,0
8.142,555.3,100.505444849742,3331,0,0,0
8.162,606.9,99.3338366877627,3341,0,0,0
8.182,551.6,152.148465505097,3351,0,0,0
8.202,595.9,120.540864440239,3361,0,0,0
8.222,546.9,86.007041055434,3371,0,0,0
8.242,567.1,144.319437360322,3381,0,0,0
8.262,513.8,76.7373587128344,3391,0,0,0
8.282,551.6,144.393136186516,3401,0,0,0
8.302,569.4,137.907537462203,3411,0,0,0
8.322,539,93.5093578204877,3420,0,0,0
8.342,552.7,103.393584584989,3430,0,0,0
8.362,538.3,94.6913700162563,3438,0,0,0
8.382,535.3,74.0931095911684,3448,0,0,0
8.402,570.8,68.9521573266566,3458,0,0,0
8.422,554.3,94.1878147344148,3468,0,0,0
8.442,580.9,125.193583435148,3478,0,0,0
8.462,557.5,132.774872120694,3488,0,0,0
8.482,578.1,121.348396500874,3498,0,0,0
8.502,626.2,125.972483767951,3508,0,0,0
8.522,644.8,197.315764983721,3517,0,0,0
8.542,631.6,204.316856323157,3527,0,0,0
8.562,538.4,110.202036682127,3537,0,0,0
8.582,604.1,157.75399272989,3547,0,0,0
8.602,603.2,135.017529726082,3555,0,0,0
8.622,569.8,112.594454175644,3559,0,0,0
8.642,226.4,77.0313067669387,3563,0,0,0
8.662,609.2,89.0178508939515,3569,0,0,0
8.682,567.3,107.548490355643,3579,0,0,0
8.702,668.3,153.815943401341,3588,0,0,0
8.722,174.2,28.720105230386,3592,0,0,0
8.742,193.8,49.8125374668756,3592,0,0,0
8.762,186.2,29.9102360776745,3595,0,0,0
8.782,631.7,136.219634740697,3603,0,0,0
8.802,570.3,153.750194218486,3613,0,0,0
8.822,626.5,145.605440985028,3623,0,0,0
8.842,637,118.322534718549,3633,0,0,0
8.862,589.2,87.949227777546,3643,0,0,0
8.882,585,98.2129206254339,3652,0,0,0
8.902,538.4,109.066951914867,3662,0,0,0
8.922,538.1,78.7548234854362,3672,0,0,0
8.942,595.2,147.235110546968,3680,0,0,0
8.962,204.4,61.6300792362517,3682,0,0,0
8.982,211.3,42.8149766112539,3682,0,0,0
9.002,183.1,35.8653345477527,3683,0,0,0
9.022,579.7,99.2863983075672,3692,0,0,0
9.042,624.6,141.467075085807,3700,0,0,0
9.062,536.5,103.911554271463,3710,0,0,0
9.082,571.8,107.225411581812,3720,0,0,0
9.102,613.1,90.9413119666866,3730,0,0,0
9.122,601.7,98.1077072518883,3736,0,0,0
9.142,620.7,112.095247198284,3746,0,0,0
9.162,593.9,139.073481776122,3756,0,0,0
9.182,644,195.115350498109,3766,0,0,0
9.202,186.4,47.8845834620427,3770,0,0,0
9.222,614.8,145.151874485542,3779,0,0,0
9.242,580.6,97.3255704666901,3789,0,0,0
9.262,575.9,67.6008711317967,3799,0,0,0
9.282,650.4,131.277653171521,3808,0,0,0
9.302,565.3,130.767860475475,3818,0,0,0
9.322,563.7,202.035227951299,3828,0,0,0
9.342,653.1,140.667812001656,3838,0,0,0
9.362,566.3,116.034525513362,3847,0,0,0
9.382,643,127.411843161371,3856,0,0,0
9.402,562.5,79.0629144697085,3866,0,0,0
9.422,194.2,37.9321030849127,3875,0,0,0
9.442,581.3,99.6226770257544,3885,0,0,0
9.462,643.5,142.645831811986,3895,0,0,0
9.482,561.5,102.912314347917,3905,0,0,0
9.502,583.1,104.565184348223,3915,0,0,0
9.522,634.3,115.493193642646,3925,0,0,0
9.542,599,116.764720699362,3934,0,0,0
9.562,622.2,121.470435360489,3944,0,0,0
9.582,568.7,109.919212757977,3954,0,0,0
9.602,648.3,114.719028742208,3963,0,0,0
9.622,626.6,99.947986472965,3973,0,0,0
9.642,546.2,118.379615362331,3983,0,0,0
9.662,571,144.482986310961,3993,0,0,0
9.682,601.2,120.65359045171,4003,0,0,0
9.702,571.7,123.057394016866,4013,0,0,0
9.722,628.9,170.881667958984,4023,0,0,0
9.742,592,136.461634820113,4033,0,0,0
9.762,607,122.349226942116,4043,0,0,0
9.782,567.3,56.6530375766972,4048,0,0,0
9.802,177.1,49.4535696947708,4050,0,0,0
9.822,579.7,115.864911762698,4057,0,0,0
9.842,561.5,67.7466686347831,4067,0,0,0
9.862,557.3,150.755910147644,4077,0,0,0
9.882,543.7,108.910819786955,4087,0,0,0
9.902,592.5,175.340462465963,4097,0,0,0
9.922,693.6,152.946032602643,4107,0,0,0
9.942,603.3,171.031543549396,4117,0,0,0
9.962,588.8,96.4719878744314,4127,0,0,0
9.982,571.6,68.2531236566422,4137,0,0,0
10.002,596.5,81.1298684551846,4147,0,0,0
10.022,573.4,116.440924459096,4157,0,0,0
10.042,572.3,94.3057085582133,4167,0,0,0
10.062,601.8,123.188022505798,4177,0,0,0
10.082,632.5,139.67203649184,4186,0,0,0
10.102,184.4,24.3091203735004,4188,0,0,0
10.122,205.6,57.300765944076,4188,0,0,0
10.142,207.4,63.2968315864932,4188,0,0,0
10.162,201.5,45.4758788321408,4188,0,0,0
10.182,209.2,43.4327065700493,4188,0,0,0
10.202,219.5,43.6100141404854,4188,0,0,0
10.222,205.1,62.0581268740131,4188,0,0,0
10.242,181.5,19.3864213647938,4188,0,0,0
10.262,181,31.4960314960472,4188,0,0,0
10.282,635.4,178.338130776592,4190,0,0,0
10.302,566.8,149.519824029383,4200,0,0,0
10.322,622.3,118.385481467206,4210,0,0,0
10.342,566.3,99.5345277892161,4220,0,0,0
10.362,681.7,166.687365381356,4228,0,0,0
10.382,600.6,123.492869789672,4238,0,0,0
10.402,530.5,108.887556681193,4248,0,0,0
10.422,187.7,33.4864815178371,4252,0,0,0
10.442,583.8,82.9374597044196,4255,0,0,0
10.462,179.9,32.8986659641728,4257,0,0,0
10.482,196,45.9226402647854,4259,0,0,0
10.502,195.2,32.299982800133,4259,0,0,0
10.522,601.2,58.3872132120267,4262,0,0,0
10.542,585.5,107.187530369286,4271,0,0,0
10.562,538.7,96.8974830541136,4281,0,0,0
10.582,557.7,124.855516498071,4291,0,0,0
10.602,533,71.4935894562116,4301,0,0,0
10.622,604,117.553770202784,4311,0,0,0
10.642,608.2,110.971267552562,4321,0,0,0
10.662,604.6,113.094061146758,4331,0,0,0
10.682,542.7,70.4557386669894,4341,0,0,0
10.702,585.2,111.167341327288,4351,0,0,0
10.722,532,75.6409647978895,4361,0,0,0
10.742,578.1,86.6120982054791,4371,0,0,0
10.762,582.3,109.836292322306,4381,0,0,0
10.782,196.5,57.5967784592931,4385,0,0,0
10.802,597.5,181.29426662504,4393,0,0,0
10.822,580.9,113.96534560997,4403,0,0,0
10.842,584.3,149.552703456377,4413,0,0,0
10.862,556.3,92.2123756456921,4423,0,0,0
10.882,607.8,117.505366307719,4431,0,0,0
10.902,626.7,167.348638078314,4438,0,0,0
10.922,564.9,97.8461944981908,4448,0,0,0
10.942,588.7,108.644220585665,4458,0,0,0
10.962,614.8,105.394286161801,4468,0,0,0
10.982,678.5,125.909358931998,4478,0,0,0
11.002,548.8,68.2345627637164,4488,0,0,0
11.022,612.2,118.245319381173,4498,0,0,0
11.042,604.8,186.816487495082,4508,0,0,0
11.062,582.1,136.129391062735,4518,0,0,0
11.082,193.4,37.8570410301116,4526,0,0,0
11.102,586,153.854910007232,4536,0,0,0
11.122,501.9,43.6868909908275,4546,0,0,0
11.142,547.3,61.3624025315538,4556,0,0,0
11.162,624,160.366247487847,4566,0,0,0
11.182,560.2,96.5790407444136,4576,0,0,0
11.202,603.9,124.397615196862,4586,0,0,0
11.222,551,83.1197262320376,4596,0,0,0
11.242,585.5,103.82276564736,4606,0,0,0
11.262,576.9,65.5887016015546,4616,0,0,0
11.282,608,116.738073385583,4626,0,0,0
11.302,543.6,95.3685249731564,4636,0,0,0
11.322,572.5,110.964709104592,4645,0,0,0
11.342,589.2,140.866997948814,4655,0,0,0
11.362,559.8,99.9897772552552,4665,0,0,0
11.382,576,136.363077439932,4674,0,0,0
11.402,569.3,133.817495949604,4684,0,0,0
11.422,552.1,107.569564055597,4694,0,0,0
11.442,582.3,140.187216091752,4704,0,0,0
11.462,558.7,71.9136055740961,4714,0,0,0
11.482,577.5,99.1085263738696,4724,0,0,0
11.502,567.7,75.5543218853532,4734,0,0,0
11.522,563.5,124.913525644299,4744,0,0,0
11.542,206,61.9282739232341,4753,0,0,0
11.562,202.9,33.8672244048562,4757,0,0,0
11.582,593.7,95.0602732773031,4760,0,0,0
11.602,184.7,26.9404693516815,4761,0,0,0
11.622,541.3,106.377785901631,4766,0,0,0
11.642,637.9,120.971484243188,4776,0,0,0
11.662,214.5,49.0175705458994,4784,0,0,0
11.682,529.8,53.259949513891,4790,0,0,0
11.702,582.2,81.0360687869571,4799,0,0,0
11.722,516.2,38.8838726923587,4809,0,0,0
11.742,184.3,29.9223068035278,4816,0,0,0
11.762,187.6,51.042901345611,4821,0,0,0
11.782,173.5,16.1812648866933,4825,0,0,0
11.802,172.8,16.0679114317256,4829,0,0,0
11.822,608.9,131.794832136081,4839,0,0,0
11.842,606.6,158.639493471484,4849,0,0,0
11.862,649.4,135.326108181517,4859,0,0,0
11.882,208.5,30.0305400106847,4868,0,0,0
11.902,180.5,43.7626172282539,4876,0,0,0
11.922,182.7,30.8402694901037,4878,0,0,0
11.942,568,80.6749307061645,4880,0,0,0
11.962,546.5,80.6766522745101,4889,0,0,0
11.982,606.6,107.185405308331,4899,0,0,0
12.002,546.5,113.932972497966,4909,0,0,0
12.022,544,121.487996663594,4919,0,0,0
12.042,562.1,46.2516065787029,4929,0,0,0
12.062,194.7,27.4713992686535,4934,0,0,0
12.082,188.1,35.8436419280556,4936,0,0,0
12.102,659.7,136.185372032225,4937,0,0,0
12.122,567.8,46.6280792846733,4940,0,0,0
12.142,549.4,124.111240425676,4950,0,0,0
12.162,561.1,176.45235428674,4955,0,0,0
12.182,623.9,151.687141475106,4964,0,0,0
12.202,582.9,107.424857458598,4970,0,0,0
12.222,180.9,21.3512945222948,4974,0,0,0
12.242,196.4,36.5762521620548,4977,0,0,0
12.262,638.9,181.128836896712,4985,0,0,0
12.282,654.9,98.7335921671151,4995,0,0,0
12.302,565,101.603805703002,5005,0,0,0
12.322,556.2,106.038567407231,5015,0,0,0
12.342,651.7,173.716275703932,5025,0,0,0
12.362,624.5,182.3599919573,5035,0,0,0
12.382,583.3,108.405668158491,5045,0,0,0
12.402,557.7,121.763021206495,5055,0,0,0
12.422,546.3,57.348931986568,5065,0,0,0
12.442,659.6,151.098349134301,5075,0,0,0
12.462,590.6,90.0397443108073,5085,0,0,0
12.482,613.4,136.530989563216,5095,0,0,0
12.502,645.4,79.7540664236697,5105,0,0,0
12.522,563.7,141.020132526451,5115,0,0,0
12.542,549.7,81.1117884294399,5125,0,0,0
12.562,567.1,84.8088700811681,5135,0,0,0
12.582,692.8,172.4540518515,5145,0,0,0
12.602,638.2,98.6450426754657,5155,0,0,0
12.622,561.1,106.572302009272,5165,0,0,0
12.642,590.4,122.846968940132,5175,0,0,0
12.662,662.4,179.074906735205,5185,0,0,0
12.682,573.5,93.0474789198146,5195,0,0,0
12.702,610.1,99.0605314385547,5205,0,0,0
12.722,614.2,135.7348722899,5215,0,0,0
12.742,680.7,289.288418172745,5225,0,0,0
12.762,651.3,193.818385780778,5235,0,0,0
12.782,615.1,113.653909352521,5245,0,0,0
12.802,554.8,95.6089256642217,5255,0,0,0
12.822,611.8,127.477056759246,5265,0,0,0
12.842,185,39.5165225640561,5268,0,0,0
12.862,623.7,126.495542301783,5269,0,0,0
12.882,573.8,83.5235163159321,5277,0,0,0
12.902,660.7,136.243287296414,5287,0,0,0
12.922,558.1,91.0865888408753,5297,0,0,0
12.942,540.5,104.56815958981,5307,0,0,0
12.962,570.9,65.318790898519,5317,0,0,0
12.982,592.4,107.415289621378,5327,0,0,0
13.002,541.2,72.8602924933892,5337,0,0,0
13.022,572.1,75.9333772314769,5347,0,0,0
13.042,590.9,80.3235817041159,5357,0,0,0
13.062,601.8,95.4460871673405,5367,0,0,0
13.082,629.4,137.676916486873,5377,0,0,0
13.102,635.3,128.728870973928,5387,0,0,0
13.122,215.7,40.6804621409344,5393,0,0,0
13.142,599.8,82.6300994392076,5400,0,0,0
13.162,622.7,128.753899617319,5410,0,0,0
13.182,195.6,42.5576732864422,5415,0,0,0
13.202,610.6,90.9544452520662,5422,0,0,0
13.222,652.9,170.457195669633,5432,0,0,0
13.242,559.4,100.999669966457,5442,0,0,0
13.262,620.4,144.015585576315,5452,0,0,0
13.282,608.4,130.680441450807,5462,0,0,0
13.302,600.8,120.207043609488,5472,0,0,0
13.322,599.1,113.508149487162,5482,0,0,0
13.342,558.3,95.9954281318763,5492,0,0,0
13.362,678.8,205.713284830017,5500,0,0,0
13.382,640.7,162.903550196632,5510,0,0,0
13.402,604.9,125.342597175368,5520,0,0,0
13.422,191.3,41.6974552913937,5529,0,0,0
13.442,206.5,45.9957727526249,5532,0,0,0
13.462,205.8,49.6001792111458,5533,0,0,0
13.482,205.4,39.5030237942476,5534,0,0,0
13.502,181.6,22.0363336333429,5536,0,0,0
13.522,555.6,78.3527635476602,5541,0,0,0
13.542,553.4,81.9229990770466,5551,0,0,0
13.562,573.5,118.668773389539,5561,0,0,0
13.582,652.8,114.003703643542,5571,0,0,0
13.602,676.1,207.381800337231,5581,0,0,0
13.622,601.8,89.3529829135858,5591,0,0,0
13.642,604.4,148.288157914844,5601,0,0,0
13.662,603.3,137.750216777406,5611,0,0,0
13.682,516.7,106.062926814436,5621,0,0,0
13.702,606.5,143.431942823843,5630,0,0,0
13.722,604.6,126.575581285561,5638,0,0,0
13.742,604.9,153.279302074496,5648,0,0,0
13.762,578.8,112.588533065218,5658,0,0,0
13.782,191.8,47.9671183671111,5666,0,0,0
13.802,248.7,120.409532660648,5668,0,0,0
13.822,210.2,49.7835314135106,5668,0,0,0
13.842,209.9,36.6073763058758,5668,0,0,0
13.862,203.8,41.9597690916218,5668,0,0,0
13.882,210.2,51.9589581625087,5668,0,0,0
13.902,193.5,56.3387571353465,5668,0,0,0
13.922,196.2,44.8622583272646,5668,0,0,0
13.942,216.1,52.267368192571,5668,0,0,0
13.962,221.8,55.9936504336776,5671,0,0,0
13.982,708.3,119.311031435581,5679,0,0,0
14.002,562.3,112.855906161599,5689,0,0,0
14.022,573.1,93.6760967969477,5699,0,0,0
14.042,619.9,262.95646027432,5709,0,0,0
14.062,209.3,54.1418917700928,5718,0,0,0
14.082,193.2,32.4304383771378,5721,0,0,0
14.102,583.9,118.248749112482,5726,0,0,0
14.122,554.9,102.32350658573,5736,0,0,0
14.142,550.9,112.578318417792,5746,0,0,0
14.162,561.7,65.0863528962357,5756,0,0,0
14.182,510.8,55.6393146375235,5766,0,0,0
14.202,579.5,99.6931402967236,5776,0,0,0
14.222,596.9,110.471162652422,5785,0,0,0
14.242,192.3,35.534177600977,5791,0,0,0
14.262,222.7,51.1751893010666,5792,0,0,0
14.282,608.8,164.899161105608,5796,0,0,0
14.302,508.5,57.6796709807229,5806,0,0,0
14.322,572.9,174.480466910578,5816,0,0,0
14.342,571.2,47.5366525255337,5826,0,0,0
14.362,627.8,154.801521669237,5836,0,0,0
14.382,574.6,105.370457592882,5846,0,0,0
14.402,579,81.793778627853,5856,0,0,0
14.422,572.9,77.3540920414399,5861,0,0,0
14.442,553.9,109.25449393249,5869,0,0,0
14.462,592.5,122.724850331499,5879,0,0,0
14.482,587.3,98.0907176489646,5889,0,0,0
14.502,563.1,114.491581446944,5899,0,0,0
14.522,602.1,123.511088121225,5909,0,0,0
14.542,571.7,105.035496645446,5919,0,0,0
14.562,579.7,138.629041369805,5929,0,0,0
14.582,595.6,135.301474082468,5939,0,0,0
14.602,549.5,99.1443952581845,5949,0,0,0
14.622,565,90.6850471565063,5959,0,0,0
14.642,202.2,38.1307691445577,5968,0,0,0
14.662,199.2,50.1748055413383,5972,0,0,0
14.682,584.8,136.264285693484,5981,0,0,0
14.702,200.6,28.0483709172407,5990,0,0,0
14.722,541.4,42.680206185069,5999,0,0,0
14.742,574.6,114.966855126936,6009,0,0,0
14.762,609.7,122.153864722598,6019,0,0,0
14.782,602.2,111.949194826145,6029,0,0,0
14.802,187.4,36.2098820152117,6038,0,0,0
14.822,222.4,49.3382880394797,6041,0,0,0
14.842,210.6,41.1560715110447,6041,0,0,0
14.862,196.9,35.2150535992777,6042,0,0,0
14.882,634.4,122.505510080159,6047,0,0,0
14.902,628.1,95.1460281181861,6056,0,0,0
14.922,634.1,121.447245062757,6062,0,0,0
14.942,572.5,96.0789605827762,6071,0,0,0
14.962,669.6,260.000085470071,6081,0,0,0
14.982,546.9,62.2815292754512,6091,0,0,0
15.002,638.8,116.572152191965,6101,0,0,0
15.022,691.7,183.666999394738,6110,0,0,0
15.042,603.9,125.677232093433,6120,0,0,0
15.062,545.1,110.455068793706,6130,0,0,0
15.082,589.8,118.248138345693,6140,0,0,0
15.102,593.7,89.6846945941416,6150,0,0,0
15.122,616.4,74.8037432218469,6160,0,0,0
15.142,552.7,82.4109620540051,6170,0,0,0
15.162,591.5,88.0911775125952,6180,0,0,0
15.182,634.6,131.272574778165,6190,0,0,0
15.202,572.4,81.0708880479848,6200,0,0,0
15.222,623.5,148.097753002686,6210,0,0,0
15.242,581.7,82.0732058050075,6220,0,0,0
15.262,221.9,83.5882102266156,6227,0,0,0
15.282,184.6,26.1372446052669,6231,0,0,0
15.302,568.5,115.671229496938,6239,0,0,0
15.322,654.2,165.597101423908,6249,0,0,0
15.342,646,152.650654182097,6259,0,0,0
15.362,549,71.9227981163754,6268,0,0,0
15.382,630.5,101.095389498126,6278,0,0,0
15.402,643.5,131.985899920324,6288,0,0,0
15.422,559.8,97.6123853708011,6298,0,0,0
15.442,212.1,44.1825757510809,6304,0,0,0
15.462,220.8,61.4234844700661,6305,0,0,0
15.482,210.4,47.3619631725244,6305,0,0,0
15.502,214.4,42.2037386442902,6307,0,0,0
15.522,210.1,47.6712119045074,6310,0,0,0
15.542,598.3,115.70369244084,6317,0,0,0
15.562,555.5,78.8461934542323,6327,0,0,0
15.582,612.8,137.361485787603,6337,0,0,0
15.602,207.9,31.3384747554823,6345,0,0,0
15.622,584.5,123.859463371463,6355,0,0,0
15.642,210.6,41.0398180632744,6363,0,0,0
15.662,569.4,83.1614226803644,6371,0,0,0
15.682,558.9,77.590735414882,6381,0,0,0
15.702,617.5,138.023548715428,6391,0,0,0
15.722,589.9,130.459401943883,6401,0,0,0
15.742,548.8,69.7213501494819,6411,0,0,0
15.762,582.4,102.162397953237,6421,0,0,0
15.782,557.3,143.776871884489,6431,0,0,0
15.802,605.5,100.700049652421,6441,0,0,0
15.822,574.2,87.8683358465633,6451,0,0,0
15.842,519.6,66.3780418846808,6461,0,0,0
15.862,552.1,87.8312143956932,6465,0,0,0
15.882,195.5,34.2580079851574,6466,0,0,0
15.902,203.7,50.3544105979473,6466,0,0,0
15.922,208.6,59.6195344571634,6467,0,0,0
15.942,194.6,36.9329723207386,6467,0,0,0
15.962,222.6,56.2518147855397,6467,0,0,0
15.982,220.8,59.1040513745791,6467,0,0,0
16.002,193.3,37.1813872193542,6467,0,0,0
16.022,534.8,73.1221200762426,6473,0,0,0
16.042,590.5,76.907231273933,6483,0,0,0
16.062,597,124.029566367594,6493,0,0,0
16.082,599.7,107.22463440004,6503,0,0,0
16.102,596.3,104.659288487294,6513,0,0,0
16.122,656.8,152.077319515801,6523,0,0,0
16.142,543,93.6482781475452,6533,0,0,0
16.162,199,31.6719293872525,6540,0,0,0
16.182,188.9,34.7577329525388,6543,0,0,0
16.202,566.5,100.038048317183,6547,0,0,0
16.222,566,110.39726244593,6556,0,0,0
16.242,671.5,137.489595565951,6566,0,0,0
16.262,540.6,57.4479474539053,6576,0,0,0
16.282,596.5,86.0997483542587,6586,0,0,0
16.302,625.3,141.859124172931,6596,0,0,0
16.322,629,136.491757992928,6606,0,0,0
16.342,628.1,214.769876844962,6616,0,0,0
16.362,574.3,113.705320895726,6626,0,0,0
16.382,564.2,83.2383458642843,6636,0,0,0
16.402,558.7,138.339397457445,6646,0,0,0
16.422,207.2,51.2267291340934,6655,0,0,0
16.442,188.6,27.6935612251898,6658,0,0,0
16.462,198.3,41.2931256049021,6658,0,0,0
16.482,188.2,43.9540163757029,6658,0,0,0
16.502,195.3,36.2523562452613,6658,0,0,0
16.522,189.7,32.1802216690107,6658,0,0,0
16.542,191.3,27.8330339305254,6660,0,0,0
16.562,589.6,237.099697736346,6668,0,0,0
16.582,571.1,97.2641877682748,6678,0,0,0
16.602,540.8,123.934391245261,6688,0,0,0
16.622,561.7,80.5371549865857,6698,0,0,0
16.642,623.9,152.987617509101,6706,0,0,0
16.662,562.1,97.3190057948029,6716,0,0,0
16.682,585.2,143.833082270928,6726,0,0,0
16.702,548.9,119.649905975726,6736,0,0,0
16.722,542.2,53.1492656999553,6746,0,0,0
16.742,540.8,65.8327848078414,6756,0,0,0
16.762,627.7,126.142820291569,6766,0,0,0
16.782,553.1,59.289215807861,6776,0,0,0
16.802,596.6,124.380420038239,6786,0,0,0
16.822,546.4,70.3312795908683,6796,0,0,0
16.842,565.2,126.040381536148,6806,0,0,0
16.862,605.3,181.084418619236,6816,0,0,0
16.882,556.5,103.804570655096,6826,0,0,0
16.902,634.1,120.631164206343,6836,0,0,0
16.922,561.1,114.35757760444,6846,0,0,0
16.942,191.2,39.1855982614928,6852,0,0,0
16.962,179.5,23.4200768572607,6853,0,0,0
16.982,217.7,47.5489221749558,6853,0,0,0
17.002,592.1,133.709843400635,6857,0,0,0
17.022,566.5,131.656328708076,6867,0,0,0
17.042,577,75.6174583016383,6877,0,0,0
17.062,587.9,120.303735972283,6887,0,0,0
17.082,569.5,99.2664763821771,6897,0,0,0
17.102,625.6,128.493147244859,6907,0,0,0
17.122,543.2,79.7980785065238,6917,0,0,0
17.142,526,54.0904592121178,6927,0,0,0
17.162,550,113.035884174501,6937,0,0,0
17.182,559.6,87.3513976228581,6947,0,0,0
17.202,591.5,51.534777901271,6957,0,0,0
17.222,581.3,102.614759605472,6967,0,0,0
17.242,623.3,150.416495844778,6977,0,0,0
17.262,582.3,182.31294828155,6987,0,0,0
17.282,217.4,68.6977276027219,6996,0,0,0
17.302,588.5,98.9413406463086,7002,0,0,0
17.322,189.5,36.0285380713061,7008,0,0,0
17.342,167.1,12.1513602347867,7015,0,0,0
17.362,564.3,98.0805224745917,7022,0,0,0
17.382,659,122.74182480131,7032,0,0,0
17.402,642.6,206.834985220371,7039,0,0,0
17.422,555.5,74.6089806926753,7045,0,0,0
17.442,576.4,124.045869652229,7053,0,0,0
17.462,571.1,96.7430158260074,7063,0,0,0
17.482,530.9,71.1406275547868,7073,0,0,0
17.502,629.6,139.483332337595,7083,0,0,0
17.522,566.6,99.7276290703835,7093,0,0,0
17.542,581.8,96.5479731072129,7103,0,0,0
17.562,592.6,108.207824732472,7113,0,0,0
17.582,583.5,79.7346293094231,7123,0,0,0
17.602,588.9,155.286437842388,7133,0,0,0
17.622,202.3,48.899102468473,7140,0,0,0
17.642,200.5,40.0728503270398,7142,0,0,0
17.662,569.8,63.6008385688952,7147,0,0,0
17.682,543.1,79.566115065816,7157,0,0,0
17.702,570.2,107.446937808597,7167,0,0,0
17.722,582.2,110.874102777279,7177,0,0,0
17.742,530.9,59.9637853671327,7187,0,0,0
17.762,561,140.755895870199,7192,0,0,0
17.782,589.2,112.055343469198,7202,0,0,0
17.802,560.7,86.3121595656654,7211,0,0,0
17.822,561.9,61.8806198345743,7221,0,0,0
17.842,558.5,130.661777119401,7231,0,0,0
17.862,722.4,145.975035917485,7241,0,0,0
17.882,575.3,75.8317582254002,7251,0,0,0
17.902,617.2,147.861647044346,7261,0,0,0
17.922,543,64.9837586546738,7271,0,0,0
17.942,630.6,147.179557759297,7281,0,0,0
17.962,601.4,133.450948125353,7291,0,0,0
17.982,514.8,64.90642837535,7301,0,0,0
18.002,603.9,125.108353038476,7311,0,0,0
18.022,624,151.774686807635,7321,0,0,0
18.042,204.5,30.6422003851624,7324,0,0,0
18.062,183.2,28.9052090653417,7326,0,0,0
18.082,199.2,43.0240242965098,7332,0,0,0
18.102,609.8,157.2604350892,7342,0,0,0
18.122,559.8,116.870108334947,7352,0,0,0
18.142,597.9,127.672715261415,7362,0,0,0
18.162,556.1,50.8340437108834,7372,0,0,0
18.182,581.1,123.872201168068,7382,0,0,0
18.202,552.2,46.9841580866478,7392,0,0,0
18.222,562.5,84.9578326779428,7402,0,0,0
18.242,579.4,96.2175775117116,7412,0,0,0
18.262,538,102.783483325116,7422,0,0,0
18.282,179.4,35.637682927548,7425,0,0,0
18.302,211.1,34.9108388135643,7425,0,0,0
18.322,619,199.141490737951,7426,0,0,0
18.342,603.5,108.772188030254,7435,0,0,0
18.362,638,163.222411315222,7445,0,0,0
18.382,578.7,134.344540475434,7455,0,0,0
18.402,188.2,33.2325141991996,7464,0,0,0
18.422,190.1,34.2878339291877,7467,0,0,0
18.442,229.5,56.0243002832005,7467,0,0,0
18.462,644.9,136.606856831322,7468,0,0,0
18.482,588.3,123.42253530949,7471,0,0,0
18.502,639.6,157.620641626237,7478,0,0,0
18.522,569.1,92.065737383676,7488,0,0,0
18.542,562.9,97.7257500468644,7498,0,0,0
18.562,548,84.0885776362574,7508,0,0,0
18.582,218.1,52.9915087537617,7517,0,0,0
18.602,203.8,55.44727225031,7520,0,0,0
18.622,197.5,31.5709078460253,7521,0,0,0
18.642,568.5,93.7256635079208,7526,0,0,0
18.662,551.2,95.2724747471401,7534,0,0,0
18.682,621.9,158.962923699557,7543,0,0,0
18.702,572.5,50.0649578048359,7553,0,0,0
18.722,609,117.645418289215,7563,0,0,0
18.742,591.4,91.8285842692181,7573,0,0,0
18.762,573.9,116.672809362098,7583,0,0,0
18.782,570,82.6801064343775,7593,0,0,0
18.802,658.3,155.392013236774,7603,0,0,0
18.822,578.5,124.349194698728,7613,0,0,0
18.842,556.7,50.6974687073559,7618,0,0,0
18.862,601.1,136.237904661906,7626,0,0,0
18.882,575.6,103.221660086975,7636,0,0,0
18.902,571.9,84.0508444005439,7646,0,0,0
18.922,587.2,126.308088946565,7656,0,0,0
18.942,601.6,150.62403526662,7666,0,0,0
18.962,585.6,138.573045318665,7676,0,0,0
18.982,580.3,109.539490595858,7686,0,0,0
19.002,562.8,96.8168947607344,7696,0,0,0
19.022,562.1,120.967810226982,7706,0,0,0
19.042,607.3,123.205384081487,7716,0,0,0
19.062,560.6,75.438274989115,7726,0,0,0
19.082,547.6,73.6541467490686,7736,0,0,0
19.102,594.7,57.3857318697098,7746,0,0,0
19.122,600.2,116.223730604191,7756,0,0,0
19.142,211.9,44.2830541955824,7763,0,0,0
19.162,621.8,146.87167490326,7769,0,0,0
19.182,553.2,65.321087287678,7779,0,0,0
19.202,205,45.0998891351187,7786,0,0,0
19.222,583.9,84.8952949880682,7793,0,0,0
19.242,592.9,129.671765109706,7803,0,0,0
19.262,587.7,127.103675967473,7813,0,0,0
19.282,556.7,50.1687153513023,7823,0,0,0
19.302,577.3,115.037240347057,7833,0,0,0
19.322,518.1,53.7720497408582,7843,0,0,0
19.342,195.3,20.2980568309164,7852,0,0,0
19.362,217.3,54.3037751910491,7855,0,0,0
19.382,543.7,88.3176715675358,7861,0,0,0
19.402,529.8,67.6343108192876,7871,0,0,0
19.422,557.7,57.6715797521718,7881,0,0,0
19.442,210.7,54.7439494373579,7890,0,0,0
19.462,207,50.559096335103,7893,0,0,0
19.482,533.1,88.1053031573267,7894,0,0,0
19.502,190.5,27.5610433603503,7894,0,0,0
19.522,201.8,50.0462008770119,7895,0,0,0
19.542,185,39.4377146058609,7896,0,0,0
19.562,522.5,93.2073554560535,7897,0,0,0
19.582,209.4,30.1264003823889,7897,0,0,0
19.602,546.3,142.063405249597,7901,0,0,0
19.622,517,54.2074205662329,7910,0,0,0
19.642,596.7,119.611454300999,7920,0,0,0
19.662,544.2,79.8398396791978,7930,0,0,0
19.682,547.3,77.0801170500178,7940,0,0,0
19.702,609.6,91.5292303037669,7950,0,0,0
19.722,564.8,93.5661382243717,7960,0,0,0
19.742,671,248.10257735237,7968,0,0,0
19.762,538.3,66.6100593003789,7978,0,0,0
19.782,536.4,83.452181916752,7988,0,0,0
19.802,537.8,66.7296369272638,7996,0,0,0
19.822,591.8,61.3076032986303,8006,0,0,0
19.842,606.5,110.572500097347,8016,0,0,0
19.862,537.8,86.2667697062754,8026,0,0,0
19.882,539,71.2366946641032,8036,0,0,0
19.902,574.7,108.26105281012,8046,0,0,0
19.922,548.5,105.665352252603,8056,0,0,0
19.942,589,111.618397527767,8066,0,0,0
19.962,546.1,76.1933942893564,8076,0,0,0
19.982,560.8,98.9408352950837,8086,0,0,0
20.002,591.9,108.701885908203,8096,0,0,0


==> raw_data/rbmqv1/urdata/cton_s100_z100.csv <==
0,346.3,122.250244262424,1,0,0,0
0.1,305.2,70.0472856163765,1,0,41.3,0.823272602348564
0.2,289.6,49.701777298872,1,0,83.5,0.849836585598797
0.3,5295,492.762958564596,45,0,83.6,0.843274042711568
0.4,5598.2,382.953957197642,92,0,80.9,1.19721899973786
0.5,4597.2,291.001641843402,132,0,85,1.24721912892465
0.6,5504.1,342.681403703855,180,0,81.2,1.22927259430572
0.7,5729.7,409.913012452371,229,0,76.6,1.64654520469713
0.8,5614.4,442.907615147398,278,0,72.7,1.49443411809733
0.9,2765.2,170.010980037565,302,0,92,1.24721912892465
1,5708.6,599.691253896536,349,0,89.5,1.50923085635624
1.1,5531.1,607.918205389873,396,0,87,1.24721912892465
1.2,5535.4,734.934645620502,445,0,82.2,1.31656117720877
1.3,5867.6,443.007950768882,494,0,77.9,1.72884033065199
1.4,5825.4,378.009758839342,544,0,72.3,1.94650684275419
1.5,5817.2,551.273434876015,592,0,68.9,2.13177026070926
1.6,4768.4,351.63465889092,630,0,74.9,2.60128173535022
1.7,5537.5,456.732416191363,677,0,71.9,2.7264140062238
1.8,5861.8,518.197259738027,727,0,66.1,2.42441287279576
1.9,6007.5,343.504568949074,777,0,60.6,2.63312235441753
2,5869.6,620.505385418478,827,0,55.2,3.32665998663324
2.1,3192,344.919636372816,852,0,73.7,3.59165699921359
2.2,3813.2,488.147245545167,882,0,86.9,4.14862761779255
2.3,5750.5,473.028129302171,930,0,83.1,4.01248052954778
2.4,5615.2,546.852773199108,976,0,81.9,4.06748625620843
2.5,5777.7,381.864155601614,1024,0,78,4.32049379893857
2.6,5979.5,480.122958788221,1074,0,72.7,4.3728963196287
2.7,5685.9,393.786024807043,1122,0,69.3,4.57165178026499
2.8,5212.6,480.896200396255,1166,0,69.4,4.78887599895146
2.9,5687.8,435.626700538686,1213,0,66.9,5.1950831455222
3,5525.2,428.759139844272,1259,0,65.1,5.76290821643995
3.1,4965,267.041819446568,1300,0,67.7,5.90762219509677
3.2,6016.5,564.527580273,1348,0,63.8,6.33859430613585
3.3,5617.6,361.467441287747,1396,0,60.1,6.80604306643899
3.4,4092.9,335.894973664884,1429,0,71,6.46357314322177
3.5,249.6,41.0749991546629,1429,0,113.3,6.4126610874287
3.6,2683.6,294.151586015706,1450,0,135.2,6.81175454637056
3.7,5042.5,437.068835158338,1492,0,137.5,6.96419413859206
3.8,4207.6,271.3166252022,1526,0,147.2,7.11492953037641
3.9,254.1,30.7153598926227,1526,0,189.4,7.57481206220839
4,3750.4,272.285063041577,1556,0,203,7.67390962214756
4.1,4780.1,554.509683313907,1594,0,208.8,7.91342038705276
4.2,3134.4,148.46638227783,1620,0,226.4,7.83439709089205
4.3,5875.2,280.277957273371,1670,0,220.9,8.51730265074833
4.4,5895.6,369.15254299544,1720,0,215.3,8.74388675335835
4.5,5346.7,410.277155645357,1764,0,215.8,8.39047078536121
4.6,6279.9,535.098215283886,1814,0,210.4,8.78382351573366
4.7,5239.5,522.241163959079,1857,0,211.1,9.03634636097773
4.8,5860.5,431.716277715405,1907,0,206,9.29755045398757
4.9,5974.5,416.989808028925,1956,0,201.5,9.39562545963694
5,6332.9,852.635841246295,2006,0,196.1,9.90454441153151
5.1,5283.2,577.014307544545,2049,0,197.3,10.0780289078106
5.2,6508.6,733.741431901517,2099,0,191.8,10.6123617645754
5.3,5940.6,461.455475160449,2148,0,187.5,10.9468412491153
5.4,5596.7,575.225569281787,2194,0,185.7,10.9448110485695
5.5,5233.5,384.802185833478,2236,0,188,11.1654228162962
5.6,5621.7,275.345863314567,2284,0,184.3,11.6242084557282
5.7,5944.6,592.380545858075,2333,0,179.5,12.3939949617188
5.8,5845.3,455.727269805576,2381,0,176.1,12.1330586049483
5.9,4425.8,256.670476162206,2419,0,182.1,12.3238702434656
6,3365.6,343.944504567557,2447,0,197.8,12.4525767079214
6.1,4174.6,208.823263923241,2482,0,206.3,12.3742564310839
6.2,5932.4,319.494461784725,2532,0,201.2,12.7610518549391
6.3,5424.8,434.68041900535,2578,0,199.4,12.9030573465706
6.4,5919.5,377.305137344652,2628,0,193.5,13.4101951265943
6.5,6002.4,505.205612707451,2678,0,188.1,13.641847382228
6.6,3654.6,280.594685940019,2707,0,202.8,13.8226866660091
6.7,260.5,51.6295565651218,2707,0,245,13.9283882771841
6.8,4552.7,416.813854003066,2745,0,251.1,14.2318110036792
6.9,4952.4,1050.37424018511,2784,0,256,14.5983256269721
7,6098.1,941.758455703419,2834,0,250.4,14.5005747012547
7.1,6352.6,785.644279132314,2884,0,245,14.8174071805952
7.2,4771.5,283.626221166756,2923,0,250.1,15.1029798384292
7.3,5623.9,321.802717342301,2971,0,246.4,15.5220273589932
7.4,6019.7,507.802684776938,3021,0,240.9,15.8004922567481
7.5,5290.9,424.836556807439,3066,0,240.1,16.0654909666652
7.6,5873.1,208.682880094282,3116,0,234.8,16.2330253221977
7.7,5578,487.96038090539,3162,0,232.9,16.2443152449642
7.8,5733.8,404.882095320491,3210,0,229.1,15.9753282004193
7.9,6125.2,476.102416619692,3260,0,224.3,16.6336339318195
8,6049.7,520.302273256187,3310,0,218.9,16.9079205633862
8.1,5836.1,411.092433509654,3360,0,213.2,16.9167898189278
8.2,6190.7,322.17353846784,3410,0,207.8,17.4406931564596
8.3,5687,461.835949709899,3457,0,205.4,17.449609992458
8.4,5877.3,367.757483495124,3507,0,199.7,17.8515483299846
8.5,5897.4,778.832202724053,3554,0,197.3,18.2211720564598
8.6,3952.7,452.937829925673,3587,0,208,18.3605858052272
8.7,3139.6,317.646624061673,3612,0,226,19.1601438175999
8.8,5836.4,465.543935150653,3661,0,221.3,19.2356728790836
8.9,2894.4,206.886012630681,3683,0,242.4,19.3459728798183
9,5501.2,433.467107556425,3729,0,240.8,19.9543924432135
9.1,4753,372.80796367269,3770,0,243.9,20.1132902441258
9.2,5814.4,356.809379547866,3817,0,241.3,20.330874168231
9.3,5559.9,360.69884329667,3865,0,237.6,20.5545345091756
9.4,5786.4,421.309914960999,3914,0,233.2,20.8155924462622
9.5,5628.4,710.072328084338,3962,0,229.3,20.7955657666618
9.6,5938.1,580.75132371782,4012,0,224.1,20.6044763205582
9.7,4437.3,281.061104467417,4050,0,229.3,20.6346526234121
9.8,5420.4,273.692122242818,4096,0,227.5,21.0145452273208
9.9,5819.9,420.317459388337,4146,0,221.5,21.3762588973011
10,4946.9,372.0087961923,4188,0,223.6,21.5210491276693
10.1,255.1,26.4594028655221,4188,0,265.8,22.0242290822327
10.2,1404.2,163.795129489385,4198,0,298.4,22.3268647348634
10.3,5881.8,600.6540509219,4246,0,294.5,22.8339415977375
10.4,1749.9,138.379871689812,4259,0,324,23.0603074085706
10.5,4785,354.845819413947,4299,0,327.6,23.5853061601215
10.6,6045.4,709.213053712039,4349,0,322.1,23.5440485520698
10.7,5054.6,261.146702066099,4391,0,324.1,23.6476449379449
10.8,5342,505.582831987005,4436,0,323.1,23.9046717888645
10.9,5835,357.802552627377,4486,0,317.7,24.3951270179563
11,5627,416.669599989675,4534,0,313.9,24.564880079767
11.1,5840.6,542.95123578867,4584,0,308.2,25.0235444687154
11.2,5857,379.600960073719,4634,0,302.6,25.0874027706691
11.3,5840.7,352.221221519784,4682,0,298.8,25.0900600061281
11.4,5965.8,404.490296546159,4732,0,293.2,25.1917093946048
11.5,3627.4,439.538697575841,4761,0,307.4,25.3122719468465
11.6,4421.8,474.355422301323,4797,0,314.7,25.2368777783624
11.7,3890.3,242.015173996269,4828,0,327,25.5821118057999
11.8,5511.5,371.536524299952,4875,0,324.2,25.4287676111569
11.9,3811.2,355.442697366413,4907,0,335.7,26.1578541423667
12,3555,335.640680887563,4936,0,350.1,26.3837070935833
12.1,4111.4,500.963338645321,4969,0,360.8,26.5405350360538
12.2,4174.1,427.126431971716,5003,0,370.4,26.6299747569455
12.3,5837.6,391.024921058606,5053,0,364.6,27.2568034320485
12.4,6027.5,435.115374227214,5103,0,358.9,27.5537857854617
12.5,5947.8,558.91995053953,5153,0,353.1,27.8505934506889
12.6,6081.7,926.430071714956,5203,0,347.9,27.6744968839142
12.7,6284.4,963.369572559427,5253,0,342.1,28.0572826751115
12.8,3850.9,181.699049101652,5285,0,354,28.4526897771644
12.9,6136.9,644.55677277749,5335,0,348.3,28.759732652134
13,6053.5,665.904772971832,5385,0,342.7,28.0636182034082
13.1,4088,336.109109268602,5420,0,351.1,28.3879865044666
13.2,6002.3,441.711331074945,5470,0,345.6,28.7255209797065
13.3,6242.9,1159.12576731106,5518,0,341.6,28.5002923961609
13.4,2123.9,119.659191967112,5535,0,367.2,29.6640448279657
13.5,5468.6,404.171910618902,5579,0,366.9,29.942352019246
13.6,5976.9,642.17433596943,5628,0,362.2,29.5213670264626
13.7,4917.3,267.328366537402,5668,0,366,29.7806797922561
13.8,279.7,50.1376992779773,5668,0,407.8,29.8358471939005
13.9,2440.9,193.35485512394,5687,0,431.6,30.2405173383143
14,4431.2,215.776015555225,5724,0,437.9,31.0249003937876
14.1,5939.7,424.525107227672,5774,0,432.1,31.8274863740272
14.2,3677.1,374.577228352178,5804,0,445.5,31.5603478364158
14.3,5980.9,307.463981630369,5854,0,439.7,32.2905214850702
14.4,5161.7,305.877626220393,5897,0,440.5,32.5106820052186
14.5,5815,350.595049721026,5947,0,434.3,33.3001501498116
14.6,4924.4,220.796135231877,5989,0,436.4,33.1468114772916
14.7,5673.6,433.526931112705,6037,0,432.9,33.6136546328687
14.8,2153.1,139.959875202383,6054,0,458.8,33.4125724840216
14.9,5307.5,538.999330034628,6099,0,458.2,33.7928329021933
15,5832.9,367.937932567739,6148,0,453.5,33.7976001777904
15.1,6122.2,620.357925358865,6198,0,447.8,33.8847720632407
15.2,4780.5,309.057078511038,6237,0,452.7,34.3156912602189
15.3,5833.1,435.054900750085,6286,0,447.9,34.6167910445527
15.4,2680.2,330.383884460352,6306,0,470.8,34.7268707999376
15.5,4481.4,256.549843543554,6344,0,476.7,35.1790657446537
15.6,5420.3,500.020899563208,6389,0,475.7,35.3963274931171
15.7,6238.7,638.87784434898,6439,0,469.7,35.5247957222995
15.8,3417.8,265.623292151372,6466,0,486.2,35.6925139988143
15.9,308.5,30.1265847900341,6467,0,527.6,35.8304650014791
16,5153.3,355.797710941359,6511,0,527.6,35.988269693826
16.1,4331.7,482.388513314504,6546,0,536.4,36.0961678483095
16.2,5713.2,430.764127259146,6594,0,532.8,36.4319761869829
16.3,6054.1,698.420670751756,6644,0,527.1,36.4309087329854
16.4,1932.7,172.253076089289,6658,0,555.9,36.6619693960922
16.5,3502.8,384.262294677882,6686,0,571.3,37.127557899161
16.6,5856.3,585.548375456717,6734,0,567.7,37.1006139511943
16.7,5821.9,422.450115398256,6784,0,561.9,36.7980977769232
16.8,6004.9,415.991305998895,6834,0,556.1,36.743706944183
16.9,2852.7,489.031707674575,6856,0,577.5,37.509258116423
17,5699.1,389.37626760985,6905,0,572.7,37.5708220121235
17.1,5986.3,493.527675684623,6955,0,567.2,37.7824180156738
17.2,5674.9,698.863275453631,7000,0,566.4,37.6185533421416
17.3,4544.1,366.409136834162,7038,0,572.2,37.8734735666007
17.4,5255.8,731.139871099307,7081,0,573.3,37.8272388630204
17.5,6362.7,1062.76202520706,7131,0,567.7,38.3378258237069
17.6,4044.7,252.389932005573,7165,0,577.7,38.4333477883754
17.7,5290.1,378.875367956858,7209,0,577.3,39.0414309847031
17.8,5969.6,493.471647277396,7259,0,571.7,39.2741079536577
17.9,5867.1,359.093132456996,7309,0,566,39.2230091202147
18,3777.4,187.205294322095,7340,0,578.2,39.6534992150756
18.1,5943.1,353.430316878574,7390,0,572.5,40.0506623610092
18.2,4400.7,802.93296385467,7425,0,581.4,39.9533060793055
18.3,4563.9,399.366846117423,7463,0,587.1,40.0844940926871
18.4,1716.5,192.556629477033,7476,0,616.8,40.1657676247932
18.5,5430.5,442.114175801279,7520,0,616.8,39.7374718202689
18.6,3737.2,254.551370061133,7551,0,629.5,39.8225229403328
18.7,5729.8,370.540086300464,7601,0,623.9,40.1675656884175
18.8,5034.9,240.779036555188,7644,0,624.8,40.1685338431852
18.9,6072.2,545.691976607072,7694,0,619,40.5654478042035
19,5352.1,645.6372304424,7744,0,613.1,40.9266281153101
19.1,4956.3,367.989145371315,7785,0,616.2,40.9872608935454
19.2,5566.4,442.565550700308,7831,0,614.2,41.2035597167688
19.3,4539.6,275.909888671404,7869,0,619.5,41.1292002245498
19.4,3083.4,185.889572954841,7894,0,638.1,40.9429141881989
19.5,986.1,129.270990128833,7900,0,674.3,40.789568383214
19.6,5756.3,346.40536626585,7949,0,669.6,41.5189381153013
19.7,5597,419.276095722669,7995,0,667.7,41.4997991963013
19.8,5881.9,324.288434713434,8045,0,662,41.7825056426464
19.9,5953.5,320.865236509037,8095,0,656.3,41.6040863377625
20,6116.6,772.301639401486,8145,0,650.7,41.7773197374418


==> raw_data/rbmqv1/urdata/cton_s100_z100_clean.csv <==
0,364.8,118.364690680963,1,0,0,0
0.1,296.4,48.6703194976158,1,0,42,0.707106781186548
0.2,272.4,57.2564406857429,1,0,84.6,1.14017542509914
0.3,5734,310.690360326805,51,0,78.8,0.836660026534076
0.4,5512.6,761.121081037702,101,0,73.2,0.836660026534076
0.5,6059,954.392738865924,151,0,68.4,1.14017542509914
0.6,5498.2,343.44388187883,201,0,63.2,1.48323969741913
0.7,5756.6,388.438283386177,251,0,58.2,1.48323969741913
0.8,5653.4,317.580383525179,301,0,53.2,1.48323969741913
0.9,5785.8,389.547429718128,351,0,47.8,1.92353840616713
1,5650.4,237.460101911879,401,0,42.4,1.94935886896179
1.1,5421.8,248.953208454922,451,0,37.4,1.94935886896179
1.2,5625.6,395.399544764533,501,0,32.4,1.94935886896179
1.3,6014.4,489.049384009427,551,0,27.4,1.14017542509914
1.4,5732.8,427.635007921475,601,0,22.4,1.14017542509914
1.5,6050.2,489.036501705139,651,0,17.2,1.09544511501033
1.6,5989.2,326.965900362714,701,0,12,1.4142135623731
1.7,5762.4,353.98559292717,751,0,6.8,1.48323969741913
1.8,6588.4,1720.20748748516,801,0,1.8,1.48323969741913
1.9,12235.2,4023.36248677645,851,0,0,0
2,18194.2,853.308971006399,901,0,0,0
2.1,18240.6,696.385884406053,951,0,0,0
2.2,18220,536.84820945962,1001,0,0,0
2.3,17666,306.974754662334,1051,0,0,0
2.4,17646.2,491.875695679305,1101,0,0,0
2.5,17824.4,932.115765342481,1151,0,0,0
2.6,17916.4,335.098194563922,1201,0,0,0
2.7,16964.8,480.200166597222,1251,0,0,0
2.8,17784.8,225.843308512783,1301,0,0,0
2.9,17911.2,622.260154597737,1351,0,0,0
3,18399.6,354.384395819003,1401,0,0,0
3.1,17707.2,1112.56784062816,1451,0,0,0
3.2,18442.2,1326.39462453676,1501,0,0,0
3.3,17313,865.085255914121,1551,0,0,0
3.4,17408.4,509.29146861105,1601,0,0,0
3.5,17599.4,771.329242282438,1651,0,0,0
3.6,17526.6,577.15361906515,1701,0,0,0
3.7,17888.2,619.021162804633,1751,0,0,0
3.8,17632.6,622.03319847095,1801,0,0,0
3.9,17929.6,591.957177505265,1851,0,0,0
4,17982.6,914.970108801375,1901,0,0,0
4.1,17923.6,283.130358668935,1951,0,0,0
4.2,18194.8,1207.35193709208,2001,0,0,0
4.3,17504,1581.14183424511,2051,0,0,0
4.4,17967.6,974.654964590034,2101,0,0,0
4.5,18556.2,797.326282020102,2151,0,0,0
4.6,18574,1391.76003678795,2201,0,0,0
4.7,18745.6,1167.16999618736,2251,0,0,0
4.8,18984.2,1617.16409185957,2301,0,0,0
4.9,18189.8,1238.73855191481,2351,0,0,0
5,19973,1625.85731231249,2401,0,0,0
5.1,19127.4,1886.30294491632,2451,0,0,0
5.2,18821.8,1947.08042977171,2501,0,0,0
5.3,18262.2,1482.73386013809,2551,0,0,0
5.4,18096,1572.59753274638,2601,0,0,0
5.5,19075.4,1647.94092733933,2651,0,0,0
5.6,18804,1735.0278095754,2701,0,0,0
5.7,18684.2,1536.98786592478,2751,0,0,0
5.8,18224,1452.48648874955,2801,0,0,0
5.9,18007,1103.19717186004,2851,0,0,0
6,18114.8,1275.6648070712,2901,0,0,0
6.1,17684.6,1171.57300242025,2951,0,0,0
6.2,19178.4,1661.7770006833,3001,0,0,0
6.3,18791.8,1197.3511180936,3051,0,0,0
6.4,18951.4,947.842180956302,3101,0,0,0
6.5,18437.4,1040.12946309582,3151,0,0,0
6.6,18868,1037.22393917611,3201,0,0,0
6.7,18659,1185.92917157813,3251,0,0,0
6.8,18567,637.764454951826,3301,0,0,0
6.9,18432.4,1017.25626073276,3351,0,0,0
7,18363.8,1171.84883837464,3401,0,0,0
7.1,18474,945.538735325,3451,0,0,0
7.2,18493.8,989.878376367521,3501,0,0,0
7.3,18645,701.587841969913,3551,0,0,0
7.4,18692.6,509.962547644432,3601,0,0,0
7.5,18168,1424.13535171345,3651,0,0,0
7.6,17997.4,379.230536745131,3701,0,0,0
7.7,17726,837.453282279077,3751,0,0,0
7.8,18150,1000.10124487474,3801,0,0,0
7.9,18604.6,1427.68214249531,3851,0,0,0
8,18488.2,1799.30422663873,3901,0,0,0
8.1,18322.2,803.626592392263,3951,0,0,0
8.2,18142,481.075877591051,4001,0,0,0
8.3,18671.4,589.667109477882,4051,0,0,0
8.4,18048.4,586.558010771313,4101,0,0,0
8.5,18454.8,822.604218321302,4151,0,0,0
8.6,18829,409.247480138852,4201,0,0,0
8.7,18847.4,924.048321247325,4251,0,0,0
8.8,18525.6,1036.72672387664,4301,0,0,0
8.9,18630,979.143247946898,4351,0,0,0
9,19089.6,748.11449658458,4401,0,0,0
9.1,18873.4,990.743306815645,4451,0,0,0
9.2,18852.8,501.008682559494,4501,0,0,0
9.3,18364.4,620.614050759407,4551,0,0,0
9.4,18565,827.353008092676,4601,0,0,0
9.5,18495.6,817.125021034113,4651,0,0,0
9.6,18607,618.032766121668,4701,0,0,0
9.7,18674.8,679.750468922236,4751,0,0,0
9.8,18772.4,807.662862833249,4801,0,0,0
9.9,18543.8,530.063864076773,4851,0,0,0
10,18221.2,638.41812317634,4901,0,0,0
10.1,18425.8,463.553341051491,4951,0,0,0
10.2,18948.6,517.401488208142,5001,0,0,0
10.3,18181.2,576.515567873063,5051,0,0,0
10.4,18423,573.917241420747,5101,0,0,0
10.5,18911.4,844.64329749309,5151,0,0,0
10.6,21223.6,7084.23184262062,5201,0,0.4,0.894427190999916
10.7,16368.4,5954.30603009284,5251,0,0,0
10.8,18164.6,1083.45941317615,5301,0,0,0
10.9,18323.8,895.46647061741,5351,0,0,0
11,18661.2,989.321838432772,5401,0,0,0
11.1,18098,704.17682438433,5451,0,0,0
11.2,18789.4,519.795440534062,5501,0,0,0
11.3,17925.8,523.280708606767,5551,0,0,0
11.4,18255.2,425.719038803763,5601,0,0,0
11.5,18914.6,550.935840184681,5651,0,0,0
11.6,18076.8,759.17830580174,5701,0,0,0
11.7,18728.6,818.841437642234,5751,0,0,0
11.8,18519.8,568.825280732142,5801,0,0,0
11.9,18138.8,366.227661434797,5851,0,0,0
12,18567.2,965.107610580292,5901,0,0,0
12.1,18038.8,987.645280452451,5951,0,0,0
12.2,18181.2,453.079132161259,6001,0,0,0
12.3,18441.8,170.665462235333,6051,0,0,0
12.4,18401.2,873.004982803649,6101,0,0,0
12.5,18297.4,806.216968315602,6151,0,0,0
12.6,18078.2,569.471421583208,6201,0,0,0
12.7,18005,288.987889019592,6251,0,0,0
12.8,18420.4,825.268017070818,6301,0,0,0
12.9,19175.4,3691.30936118879,6351,0,0,0
13,20015.2,2902.47880267884,6401,0,0,0
13.1,19459.2,1942.74077014922,6451,0,0,0
13.2,18868.6,1301.71052849702,6501,0,0,0
13.3,18527.8,617.069445038401,6551,0,0,0
13.4,18416.2,757.173493989323,6601,0,0,0
13.5,17928.8,618.82768199233,6651,0,0,0
13.6,18202.8,951.685189545366,6701,0,0,0
13.7,18337.6,455.517068834967,6751,0,0,0
13.8,18819.6,1043.42407486122,6801,0,0,0
13.9,18295.2,602.091936501395,6851,0,0,0
14,18049.2,335.324022402213,6901,0,0,0
14.1,18692,978.861583677692,6951,0,0,0
14.2,18225.2,424.727795181808,7001,0,0,0
14.3,18178.4,938.978327758421,7051,0,0,0
14.4,18604,997.498621552932,7101,0,0,0
14.5,18413.2,940.499707602294,7151,0,0,0
14.6,18488.8,339.34746205033,7201,0,0,0
14.7,18706,564.401009921138,7251,0,0,0
14.8,18411,503.500744785944,7301,0,0,0
14.9,18880.4,906.87088386385,7351,0,0,0
15,18557.8,943.849140488034,7401,0,0,0
15.1,18331.4,960.335253960824,7451,0,0,0
15.2,18174,324.848426192894,7501,0,0,0
15.3,18200.8,624.943357433296,7551,0,0,0
15.4,19113.8,2720.46176227493,7601,0,0,0
15.5,18689.2,2574.56068097064,7651,0,0,0
15.6,19987,2073.21308600925,7701,0,0.2,0.447213595499958
15.7,17916.8,2214.58634963733,7751,0,0,0
15.8,20040.6,1351.80538540132,7801,0,0.2,0.447213595499958
15.9,17827.8,812.085709762215,7851,0,0,0
16,18210.6,1098.13969967395,7901,0,0,0
16.1,18515.2,483.343252771775,7951,0,0,0
16.2,18202.6,1019.22853178274,8001,0,0,0
16.3,18679.6,1504.49336987572,8051,0,0,0
16.4,18901,992.487027623032,8101,0,0,0
16.5,18555.6,1067.69485341084,8151,0,0,0
16.6,18799.2,446.79995523724,8201,0,0,0
16.7,17884.8,801.566715875853,8251,0,0,0
16.8,18246.2,647.974690863771,8301,0,0,0
16.9,19206.8,2444.76199250561,8351,0,0,0
17,19007.6,1493.38635322545,8401,0,0,0
17.1,18876.8,773.228426792497,8451,0,0,0
17.2,19255.6,1111.4786547658,8501,0,0,0
17.3,18276.6,784.18320563501,8551,0,0,0
17.4,19027.4,926.381562856256,8601,0,0,0
17.5,18025,446.112653933959,8651,0,0,0
17.6,18459,706.823528187906,8701,0,0,0
17.7,18167.6,369.684054295016,8751,0,0,0
17.8,18250.6,1330.5282033839,8801,0,0,0
17.9,18569.6,406.186902792298,8851,0,0,0
18,18202.4,695.776400864531,8901,0,0,0
18.1,18026,477.92101857943,8951,0,0,0
18.2,18590.6,213.052340986904,9001,0,0,0
18.3,18296.4,246.653197830476,9051,0,0,0
18.4,18544,763.44023996643,9101,0,0,0
18.5,18337.8,641.806590804426,9151,0,0,0
18.6,18743,1072.55792384374,9201,0,0,0
18.7,19538,1682.21357145875,9251,0,0,0
18.8,18839,1963.31518101399,9301,0,0,0
18.9,18744.8,979.056535650521,9351,0,0,0
19,19119,674.998888887974,9401,0,0,0
19.1,18614.8,893.630068876378,9451,0,0,0
19.2,18729.8,1238.92663221032,9501,0,0,0
19.3,18328.8,743.372517651816,9551,0,0,0
19.4,18364,792.195367317936,9601,0,0,0
19.5,18410.8,738.994722579262,9651,0,0,0
19.6,18589.8,1261.66623954198,9701,0,0,0
19.7,18370.8,960.946772719488,9751,0,0,0
19.8,18321.4,640.528141458281,9801,0,0,0
19.9,18802.6,1213.82754129242,9851,0,0,0
20,18479,427.777395382224,9901,0,0,0


==> raw_data/rbmqv1/urdata/cton_s100_z113.csv <==
0,428.5,129.526702523714,1,0,0,0
0.1,353.6,74.0423302352557,1,0,44,3.33333333333333
0.2,275.9,67.5827887359891,1,0,91.7,3.49761823721991
0.3,6125.5,437.047734489291,51,0,91.4,3.9214509786274
0.4,6036,271.274768454422,101,0,91.5,3.77859468291821
0.5,6501.1,1507.33108137824,151,0,91.8,3.15524255098646
0.6,6000.5,477.99657134986,201,0,92.4,2.7968235951204
0.7,6248.9,754.004045081988,251,0,92.4,2.59058123036339
0.8,6092.8,324.945739060129,301,0,92.8,2.69979423084221
0.9,6056.8,531.32743618643,351,0,93.2,2.57336787541584
1,6472.6,881.479841579551,401,0,92.9,3.34829973435938
1.1,6797.6,1656.80430011782,451,0,93.9,2.46981780704569
1.2,6377.9,726.185077419432,501,0,94,2.78886675511359
1.3,6495.5,568.166104429173,551,0,94.2,2.39443799947573
1.4,6087.4,174.957899697803,601,0,94.2,2.39443799947573
1.5,6438.1,731.953922350611,651,0,93.9,2.64365067451978
1.6,6223,466.892564372862,701,0,94.6,2.63312235441753
1.7,6257,607.085752683351,751,0,94.3,2.94580681270476
1.8,6000.2,462.076184194771,801,0,94.7,2.86937856222098
1.9,6150.9,560.767618735446,851,0,94.9,2.80673792466945
2,5791.9,698.768829998718,901,0,94.7,3.71333931776897
2.1,6151.9,356.553081602165,951,0,94.9,3.41402336775183
2.2,6239.9,658.234920914343,1001,0,95.2,3.73571352696584
2.3,6522.7,539.89979522953,1051,0,95.4,3.71782493162632
2.4,6251.4,411.745930290891,1101,0,95.8,3.8528488738133
2.5,6048.6,640.991627610429,1151,0,95.7,3.8020462326957
2.6,6185,669.10952433481,1201,0,95.8,4.04969134626332
2.7,6652.9,754.98350975369,1251,0,96.2,4.49196814077947
2.8,6211.9,583.933871826825,1301,0,96.3,4.92273636642603
2.9,6163.8,393.624129793329,1351,0,96.2,5.02880591083896
3,6501.6,473.019426427475,1401,0,96.1,5.36345659688476
3.1,6194.5,551.36159742143,1451,0,96.3,5.77446486217073
3.2,6345.3,544.159504802284,1501,0,96.4,5.89161362540952
3.3,6084.2,456.082058893402,1551,0,96.3,6.1472667819844
3.4,6431.8,967.14916693916,1601,0,96.7,6.4299645756757
3.5,6441.3,508.419129371733,1651,0,96.7,6.92900505924993
3.6,6259.7,681.13533489641,1701,0,96.7,7.36432843736164
3.7,6329.3,291.565525320734,1751,0,97,7.55718936583642
3.8,6258.5,395.114680961251,1801,0,96.9,7.86624292644066
3.9,6294.1,496.658937300035,1851,0,97.1,8.17108723895827
4,6126.1,544.494556650681,1901,0,97.3,8.45970842681157
4.1,6115.8,563.201128471092,1951,0,97.4,8.64355893779357
4.2,6336,533.497683010693,2001,0,97.4,9.10677403548223
4.3,6353.6,498.49979382588,2051,0,98.1,9.31486267567411
4.4,6439.4,292.484453527971,2101,0,97.9,9.64307465951026
4.5,6470.6,456.307206459274,2151,0,98.4,9.93534655213954
4.6,6209.5,296.97296921512,2201,0,98.5,10.0471112487344
4.7,6116.8,526.556486365265,2251,0,98.6,10.3301070232167
4.8,6657.6,1337.6227004985,2301,0,98.8,10.4328540890997
4.9,6260.9,522.044580897498,2351,0,98.6,10.9666160079884
5,6183.4,389.515995963081,2401,0,98.8,11.3998050665595
5.1,6380.2,497.906461541166,2451,0,99.3,11.4896088319451
5.2,6205.5,515.298241582268,2501,0,99.2,11.8490505948789
5.3,6209.9,631.821256369236,2551,0,99.2,12.19107141404
5.4,6077.3,349.703699977249,2601,0,99.6,12.3845782236529
5.5,6634.1,843.518879456767,2651,0,99.5,11.7497044880097
5.6,7118.6,1619.18561148636,2701,0,100.2,11.6409239801277
5.7,6438.7,696.569219660026,2751,0,99.7,12.0466685113446
5.8,6392.9,765.479871279012,2801,0,99.9,12.3328828746567
5.9,6390.3,701.95679670792,2851,0,100.6,12.2945335639688
6,6144.4,461.441991057501,2901,0,100.3,12.4190713555134
6.1,6285.5,390.209416709655,2951,0,100.6,12.6420814038758
6.2,6234.4,319.126307282869,3001,0,100.8,12.8996123972777
6.3,6566.1,733.280369299492,3051,0,101,13.1064021675583
6.4,6066.9,338.699621100074,3101,0,100.8,13.5219985373629
6.5,6088.1,459.712820984773,3151,0,101.2,13.9586691501892
6.6,6719.5,1468.94847122393,3201,0,101.3,14.0558410159857
6.7,6655.6,1141.5627884615,3251,0,101.2,14.0380435483961
6.8,7306,2575.88556509105,3301,0,101.5,13.8263034346374
6.9,6368.4,643.686983970729,3351,0,101.6,14.2688471853896
7,6475.1,587.841711498749,3401,0,101.8,14.242346872775
7.1,6385.6,475.402566253065,3451,0,102.2,14.1562706953491
7.2,6327.4,523.34335446881,3501,0,102.4,14.4006172707206
7.3,6396.3,921.882379819802,3551,0,102.5,14.3081173542232
7.4,6536,703.852888669848,3601,0,102.8,14.7105404387466
7.5,6287,433.408711392735,3651,0,102.9,15.0956211458084
7.6,6672.7,871.639840250038,3701,0,103,15.0923085635624
7.7,6382.7,612.356477515798,3751,0,103,15.0259035594462
7.8,5983.1,303.346318403387,3801,0,103.5,15.277070690708
7.9,6023.4,457.471844913858,3851,0,103.5,15.2260741274083
8,6333.1,583.870885651195,3901,0,104,15.6418242755334
8.1,6296.1,544.843188449668,3951,0,104.1,15.8706577613462
8.2,6109.8,486.881185597563,4001,0,104.1,15.8776572579206
8.3,6228,990.017283799744,4051,0,103.9,16.2443152449642
8.4,6257.3,517.981992393987,4101,0,103.8,16.1575575712008
8.5,6646.2,885.480384373991,4151,0,103.9,16.2784793174574
8.6,6754.8,1127.22232845955,4201,0,103.9,16.5492530882145
8.7,6365.2,848.763388046921,4251,0,103.7,16.398170629677
8.8,6466.5,1167.34097180063,4301,0,103.8,16.6319638714802
8.9,6200.9,359.57890495535,4351,0,103.5,16.7348604880816
9,6748.3,736.851417255278,4401,0,103.7,17.2436783907739
9.1,6416.6,557.477094696375,4451,0,103.5,17.3669545721497
9.2,6227.8,385.466470656009,4501,0,103.3,17.9879589355398
9.3,6272.8,557.62548164317,4551,0,103.3,18.0926627240007
9.4,6505.7,699.154576772706,4601,0,103.3,18.2150731233473
9.5,6057.4,413.408111515324,4651,0,103.3,18.3608883832516
9.6,6487.3,575.419856375422,4701,0,103,18.6547581061776
9.7,6452.9,653.703373098227,4751,0,102.7,19.3106188404204
9.8,6436.3,673.058863200934,4801,0,102.9,18.8175450045961
9.9,6181.5,558.318955038744,4851,0,102.9,18.8941495942233
10,6311.1,981.027177106844,4901,0,102.8,19.3436753947583
10.1,6546.7,1043.25687153261,4951,0,102.6,19.5970519324832
10.2,6641.9,562.949464872292,5001,0,102.7,19.4539341922285
10.3,6864.1,661.388346166187,5051,0,102,19.5959179422654
10.4,6454.9,579.974031985724,5101,0,101.8,19.5834397160231
10.5,6163.1,428.731837969714,5151,0,102.2,19.8203038433936
10.6,6409.2,737.25056798893,5201,0,102.3,20.0834370675053
10.7,6972.4,1509.06396300635,5251,0,102.3,20.6023191790525
10.8,6257,587.373059572118,5301,0,101.9,20.7977028646061
10.9,6422.9,742.623345534823,5351,0,101.8,20.6494551986245
11,6394.6,678.178639199633,5401,0,101.5,21.1463156759438
11.1,6148.4,509.274036687955,5451,0,101.5,21.0462453764192
11.2,6176.1,547.411169861274,5501,0,101.6,21.1302836916329
11.3,6346.7,803.257264724903,5551,0,101.6,21.2561102326419
11.4,6187.6,603.288985478767,5601,0,100.9,21.4240259729326
11.5,6327.1,682.210207096513,5651,0,100.5,21.7523945042073
11.6,6576.5,661.714985641267,5701,0,100.9,21.8756587202407
11.7,6296.1,530.199847017875,5751,0,100.7,21.9040838404369
11.8,6617.7,908.657868629454,5801,0,100.7,21.8278619098517
11.9,6462.9,825.186369521725,5851,0,100.7,22.0557374747605
12,6048.4,628.413734908955,5901,0,100.6,22.0161556842041
12.1,6515.5,970.767994940089,5951,0,100.6,22.5644755213933
12.2,6307.4,541.592548775266,6001,0,100.8,22.6852864699175
12.3,6436.8,627.437965061089,6051,0,100.4,22.8482919371327
12.4,6249.9,492.394703915918,6101,0,100.2,22.6852864699175
12.5,6398.5,659.728942655829,6151,0,100.2,22.5230745878286
12.6,6207.9,406.39238017791,6201,0,100.1,22.9126360091738
12.7,6093.4,362.5132028247,6251,0,100.2,22.9917859728691
12.8,6308.6,385.522214376523,6301,0,100.4,22.9501876051398
12.9,6274.2,257.725866420548,6351,0,100,23.0891990140652
13,6294.7,564.560212318698,6401,0,100,23.1900361745681
13.1,6301.4,557.873581856439,6451,0,99.9,23.5959035992832
13.2,6276,644.228220431238,6501,0,100,23.6455304679576
13.3,6184.3,455.225475268392,6551,0,100,23.8140947993223
13.4,6282.4,643.1480216698,6601,0,99.7,23.7535962189588
13.5,6192,650.240810093546,6651,0,99.3,24.0788058027986
13.6,6781.5,2615.77879841209,6701,0,99.3,24.5811580958533
13.7,6401.8,945.674926529548,6751,0,98.7,24.7433492747715
13.8,6192.9,741.069714819208,6801,0,98.8,25.2093457096988
13.9,6137.2,284.611548137691,6851,0,99.4,25.0475104107729
14,6247.8,198.985649957199,6901,0,98.9,25.3922560373565
14.1,6362.6,588.045576464954,6951,0,98.9,26.1383073497714
14.2,6056.3,577.742935915274,7001,0,99.1,26.0829872181509
14.3,6399.1,578.367328491735,7051,0,98.5,25.7692754177442
14.4,6257.5,434.653437937757,7101,0,98.6,26.454153213101
14.5,6387.9,664.888704136932,7151,0,98.8,26.3767574453975
14.6,6257.3,476.693017919639,7201,0,98.5,26.5340452165808
14.7,6183.7,470.670455603257,7251,0,98.4,26.6674999869796
14.8,6026.5,464.493332089445,7301,0,98.3,26.8123106053917
14.9,6438.1,986.167491971938,7351,0,98.1,26.8760529509491
15,6227.8,574.188277290453,7401,0,97.6,26.9039443617887
15.1,6139.9,490.921684181907,7451,0,97,27.3901847788988
15.2,6254.4,537.081661492097,7501,0,97.1,27.3676613704732
15.3,6366,766.864612127417,7551,0,97,26.9155056509151
15.4,6371.6,501.203928334344,7601,0,96.8,26.9064221990876
15.5,6224,681.135326740093,7651,0,96.8,26.8857665772141
15.6,6271.8,614.115949963848,7701,0,96.7,26.9033248668058
15.7,6162.3,461.447252312403,7751,0,96.1,26.7807974323229
15.8,6414.4,816.577437302251,7801,0,95.8,27.3690823131991
15.9,6532.4,745.983794879099,7851,0,95.5,27.3993106158206
16,6430,583.755656646397,7901,0,95.6,27.1506087511046
16.1,6214.3,679.189230709021,7951,0,95.5,27.3099493469566
16.2,6204.5,746.108757338887,8001,0,95.4,27.6453733320183
16.3,6060.2,519.638079179474,8051,0,95.1,27.9143531379667
16.4,6234.4,431.975616595814,8101,0,95.2,28.0903304834006
16.5,6816.4,1428.04794504013,8151,0,95,28.011902232206
16.6,6383.8,614.390899816866,8201,0,94.9,28.5674640106538
16.7,6396.7,499.458606893504,8251,0,94.1,28.0889460266648
16.8,6147.5,556.728788948842,8301,0,94,28.4761108455647
16.9,6499.7,1156.55657977559,8351,0,93.4,28.4261225714033
17,6661.6,478.939847765643,8401,0,93.5,28.2223315833402
17.1,6162.5,325.263739141024,8451,0,93.3,28.8446028073037
17.2,6464.7,592.009769063541,8501,0,92.9,29.3577549853148
17.3,6158.2,369.611447634164,8551,0,92.6,29.8112581269411
17.4,6369,311.487470766393,8601,0,92.9,29.4106934445431
17.5,6419.1,592.845764090459,8651,0,92.9,29.4106934445431
17.6,6180.8,595.335908915668,8701,0,92.8,29.8134943346875
17.7,6190.6,326.906782499912,8751,0,92.5,30.045336114316
17.8,6171.5,386.070589400436,8801,0,92.6,30.1448355628474
17.9,6292.3,564.441523395766,8851,0,92.7,29.8851505303591
18,6398.8,583.84316767814,8901,0,92.5,29.8486925081224
18.1,6316.2,530.272424744531,8951,0,92.2,29.9510712106707
18.2,6142.4,433.510271568686,9001,0,92.6,30.5657760684506
18.3,6111.7,408.977600581961,9051,0,92.2,30.7816684263721
18.4,6410.2,880.570623074732,9101,0,91.9,30.8345044822625
18.5,6861.9,1163.28733910988,9151,0,92,30.8112533554436
18.6,6246.1,514.803835347882,9201,0,91.8,30.629687849826
18.7,6277.5,412.662425934053,9251,0,91.8,30.6333151976733
18.8,6004,386.392431487874,9301,0,91.9,30.8200872448113
18.9,6359.7,579.738456355776,9351,0,91.6,31.0597989547761
19,6010,378.255645474504,9401,0,91.7,31.2020298484997
19.1,6764.3,871.073163147365,9451,0,91.6,31.6936726948596
19.2,6154,572.126248693804,9501,0,91.6,31.9068087474201
19.3,6274.5,584.018502370525,9551,0,91.8,31.9854133421262
19.4,6140.9,765.491628519433,9601,0,91.4,31.574251112787
19.5,6155.4,609.190756477622,9651,0,91.5,31.927870096342
19.6,6210.5,514.096888836249,9701,0,91.6,32.1392802242573
19.7,6801.7,1215.55383353524,9751,0,91.3,32.3352233124602
19.8,6220.3,793.202377146659,9801,0,91.5,32.2877685819259
19.9,6205.1,377.187972590149,9851,0,91.4,32.5753826616903
20,6174.2,530.361260525942,9901,0,91.3,32.8127685174198


==> raw_data/rbmqv1/urdata/cton_s100_z120.csv <==
0.1,405.3,84.7401911727841,1,0,0,0
0.2,425.5,305.6124088522,1,0,44.6,7.83439709089205
0.3,339.8,94.0600281144381,1,0,92.2,13.4230316165082
0.4,6523.4,1169.18216430689,51,0,93.1,16.9079205633862
0.5,6682.2,482.690791293971,101,0,96.7,17.1597073272115
0.6,6156,452.77735514636,151,0,99.6,17.3602355334764
0.7,6364.2,547.30162311715,201,0,102.7,17.7767013563009
0.8,6253.3,519.319651082067,251,0,105.6,18.069003538903
0.9,6109.3,545.843496088597,301,0,108.6,18.2220867203634
1,6527.1,866.359105683088,351,0,111.5,18.2467653145549
1.1,6201.1,542.462789302435,401,0,114.6,18.2403703666102
1.2,6210,781.046449038439,451,0,117.9,18.4176847380747
1.3,6293.2,825.816336858397,501,0,121.1,18.9645868806983
1.4,6378.6,425.066060225414,551,0,123.7,18.9329225307546
1.5,6708.9,1266.7607377349,601,0,127,19.2930615046504
1.6,6367.3,673.821118695459,651,0,130.3,19.471061147822
1.7,6279,226.190185463472,701,0,133.2,19.6965874088776
1.8,6215.9,608.679161974699,751,0,135.9,20.0579715380749
1.9,6516.6,553.29180567059,801,0,139.6,20.4352636391117
2,6212.2,505.532238778542,851,0,142.3,20.6292672353302
2.1,6335.2,737.292765610936,901,0,145.6,20.9613400759059
2.2,6402.7,621.560768460244,951,0,148.9,20.9520616858792
2.3,6211.9,346.770641458843,1001,0,151.7,21.499612399607
2.4,6403.3,597.406998805858,1051,0,155.1,21.8095290081092
2.5,6237.4,369.467244075093,1101,0,158.3,21.9699289433939
2.6,6295.7,448.807073127072,1151,0,161.6,21.7980631147714
2.7,6599.3,648.969619217007,1201,0,164.9,22.04263545445
2.8,6414.9,391.524215229545,1251,0,167.9,22.1582690860295
2.9,6584.9,655.237437880346,1301,0,171.1,22.3778163963034
3,6423.6,505.022815766223,1351,0,174.6,22.6921425461179
3.1,6135.1,405.715403810219,1401,0,177.4,23.2579735431386
3.2,6352.3,511.161650882901,1451,0,180.8,23.2369437653827
3.3,6289.9,457.894080425691,1501,0,183.7,23.6880185372737
3.4,6468,406.942802423688,1551,0,186.7,24.0002314803652
3.5,6314.5,993.844527300143,1601,0,189.7,24.3860160292283
3.6,6582.1,856.435565455906,1651,0,193.4,24.5275355468094
3.7,6453.8,396.432087500495,1701,0,196.8,24.7736419069408
3.8,6468,847.439017799446,1751,0,199.7,25.5040301826114
3.9,6406.1,409.071971391072,1801,0,202.9,25.2562423526893
4,6361.9,380.722252217195,1851,0,206.4,25.7474917872272
4.1,6489.3,588.052917119993,1901,0,209,25.6515106767613
4.2,6202.4,515.478461668812,1951,0,212.6,26.2475395672306
4.3,6221.2,184.083193752776,2001,0,216,26.524621685437
4.4,6417.8,574.773539946145,2051,0,219,26.9526333489781
4.5,6385.6,443.6387920119,2101,0,222.4,26.9658219892433
4.6,6931.5,797.532061354833,2151,0,225.4,27.2731043744973
4.7,6121.8,384.92273394944,2201,0,228.4,27.6935612251898
4.8,6154.7,600.522559480029,2251,0,231.4,28.2614775111124
4.9,6585.9,549.8905850763,2301,0,234.4,27.9849165722458
5,6296.4,486.09400096872,2351,0,237.5,28.8261069942586
5.1,6258.8,384.199543061791,2401,0,240.5,29.1252086306309
5.2,6613.6,913.367420288486,2451,0,243.7,29.0939092518616
5.3,6246,376.779334182047,2501,0,246.7,29.4469390976757
5.4,6529.9,689.006281216329,2551,0,250,29.7171854506969
5.5,6336.8,576.708630457742,2601,0,252.8,30.0177725134072
5.6,6388.4,431.343688695891,2651,0,255.6,30.2111090678762
5.7,6231.8,526.677383857202,2701,0,258.8,30.509743434589
5.8,6190.5,371.372005766006,2751,0,261.9,30.8813140192505
5.9,6124.2,834.789367977868,2801,0,264.6,31.1704988731332
6,6497,626.887372482313,2851,0,268.2,31.6466603468851
6.1,6734.6,866.461283356363,2901,0,271.6,31.9450917808807
6.2,6151.5,317.376485161288,2951,0,274.6,31.8405750925171
6.3,6299.9,394.973824730478,3001,0,278,32.5371582450998
6.4,6332.9,511.815168460907,3051,0,281.1,32.8648748666414
6.5,6380.8,549.319336391259,3101,0,284,33.2565782966318
6.6,6515.7,769.148454100016,3151,0,286.6,33.9777705108633
6.7,6313.7,659.399735449682,3201,0,290.3,34.6090867965176
6.8,6591.2,596.066886627108,3251,0,293.6,35.1226422696243
6.9,6689.8,757.728887311726,3301,0,296.8,34.8928518626826
7,6144.8,422.364455575198,3351,0,299.3,35.0936841421169
7.1,6205.6,544.580001264991,3401,0,302.9,36.4918560168643
7.2,6417.3,700.696169692844,3451,0,306.1,36.4644423453253
7.3,6090.4,348.164456670822,3501,0,309.2,36.9888872200527
7.4,6507.2,548.797230313711,3551,0,312.2,37.3922154703058
7.5,6263,466.290324440328,3601,0,315.8,37.311898608591
7.6,6210.8,363.605647187536,3651,0,318.9,37.7313603724482
7.7,6568.7,718.309906810579,3701,0,321.8,37.3922154703058
7.8,6346,491.134514273952,3751,0,325,37.9531875399741
7.9,6278.9,526.640178658805,3801,0,327.5,38.8908729652601
8,6271.9,532.578309317565,3851,0,330.5,39.0789798570365
8.1,6445.8,501.895916611314,3901,0,333.5,39.3820319999419
8.2,6231.4,783.463563642596,3951,0,336.2,40.424964783878
8.3,6369.3,564.446641509285,4001,0,339.2,40.551202201661
8.4,6325.8,550.242128521617,4051,0,341.7,41.0989321299498
8.5,6341.5,761.824892391071,4101,0,344.6,41.4573408591423
8.6,6586.8,417.072282570886,4151,0,346.9,41.7304844608032
8.7,6387.9,781.312634822536,4201,0,349.8,41.6461282714252
8.8,6570.4,433.281073771852,4251,0,352.5,41.9556644301789
8.9,6706.1,1119.5944156504,4301,0,355.4,42.3167946696239
9,6463.3,654.827551514307,4351,0,358.1,42.9662658372822
9.1,6362.4,676.305355097336,4401,0,360.2,43.242982731948
9.2,6334.8,655.587065156109,4451,0,363.8,44.0625817572134
9.3,6479.8,574.385816909389,4501,0,366.4,44.4352212652181
9.4,6689.1,1236.83174549599,4551,0,368.7,45.1689421321037
9.5,6534.2,1021.36203179872,4601,0,371.3,45.7287898617733
9.6,6495.3,710.498737194906,4651,0,374.2,46.4370541701344
9.7,6268.7,451.192998862152,4701,0,376.7,46.4520062956261
9.8,6352.6,400.545794302391,4751,0,379.8,47.1965158789408
9.9,6501.1,572.783738518397,4801,0,382.2,47.3891689453754
10,6427.3,1082.78437886364,4851,0,384.8,48.3937553363609
10.1,6366.8,668.784602427751,4901,0,387.3,49.0805460442322
10.2,6603.6,1132.94456076976,4951,0,390.3,49.4998316495454
10.3,6351.1,569.349033741362,5001,0,393,49.741554280322
10.4,6816.6,2024.34725830877,5051,0,395.9,50.0853715614095
10.5,6952.7,2125.59915997558,5101,0,398.6,50.5507445818336
10.6,6544,963.005826681346,5151,0,401.2,50.782324133939
10.7,6339.8,477.44407467728,5201,0,404,50.9269629524043
10.8,6842,1383.83235978929,5251,0,406.7,51.2294403205379
10.9,6482.1,1220.65460125113,5301,0,409.3,51.8117318332012
11,6634.3,1165.74506932977,5351,0,412.1,52.2290893830036
11.1,6869.4,2049.65185119598,5401,0,414.6,52.9553270848804
11.2,6709.4,807.144789434406,5451,0,417.1,54.1775886424554
11.3,6242.3,488.330273027953,5501,0,420,54.9444163577054
11.4,6287.1,445.218660385608,5551,0,422.5,55.2273080600128
11.5,6644.7,639.166305953831,5601,0,425.4,55.3297187574433
11.6,6386.6,704.980094281628,5651,0,428.4,55.7219286576957
11.7,6864.7,888.894825674619,5701,0,431.2,56.3477299158242
11.8,6629,853.340364554366,5751,0,433.8,56.3299801763383
11.9,6298.1,607.299020252791,5801,0,436.6,57.1940167810896
12,6190.7,421.704754538054,5851,0,439.2,57.5785453870527
12.1,6416,423.385823517457,5901,0,441.4,57.760424744514
12.2,6484.3,628.167537807833,5951,0,444.3,58.6781238812406
12.3,6215.9,566.017952208428,6001,0,447,58.7631781910331
12.4,6489,981.570170695911,6051,0,449.9,59.5062088263812
12.5,6425.8,661.507000046947,6101,0,452.6,60.0040739357661
12.6,6351.3,623.161660851785,6151,0,455.4,60.2480059605479
12.7,6299.6,633.770761220315,6201,0,457.9,60.9871571179813
12.8,6455.8,405.764518464151,6251,0,460.9,61.6557648021118
12.9,6152.4,491.986720688001,6301,0,463.7,62.3236177811697
13,6603.2,830.974367835735,6351,0,466.7,62.7765879926585
13.1,6406.3,759.827326875433,6401,0,469.5,62.9607461483388
13.2,6509.7,570.034511625783,6451,0,472.3,63.4123191676682
13.3,6265.9,401.303556481181,6501,0,474,63.7198730556035
13.4,6480.9,501.20797413183,6551,0,477.3,64.2703491337785
13.5,6931.8,650.443575142721,6601,0,480.4,64.6532632157453
13.6,6148.8,428.130769223091,6651,0,483.1,65.5853133966236
13.7,6545.5,962.825846719494,6701,0,485.5,65.7068405030168
13.8,6395.9,850.032999359437,6751,0,487.8,66.6846642373226
13.9,6613.3,796.448512669421,6801,0,490.6,66.848418912575
14,6393.5,722.590440321794,6851,0,493.4,66.8683615604404
14.1,6459.6,648.81296740021,6901,0,496.3,67.6889125993976
14.2,6330.2,343.633137711329,6951,0,499.5,68.2369238592844
14.3,6350.6,603.106808303655,7001,0,502.5,68.2597164430742
14.4,6100.4,326.731354139418,7051,0,504.5,69.0205283472485
14.5,6359.6,614.978265198589,7101,0,507.6,69.1362583759218
14.6,6229.8,442.878914979403,7151,0,510.3,69.2981481234047
14.7,6296.9,498.304558812513,7201,0,512.9,69.8720258758825
14.8,6499.9,842.71603890173,7251,0,515.8,69.9647530308416
14.9,6527.9,551.039109319838,7301,0,519.2,69.9774566874536
15,6819.1,893.300179733057,7351,0,522.2,69.953635438847
15.1,6395,417.045161423396,7401,0,525.1,70.4910553821468
15.2,6458.6,268.358466731845,7451,0,527.9,70.4752911783035
15.3,6447.4,751.375361143373,7501,0,531,70.9945224804155
15.4,6437.6,424.306021640042,7551,0,533.7,71.0853165022301
15.5,6465.8,254.243015855128,7601,0,536.7,71.2882256134287
15.6,6349.5,629.060719556458,7651,0,539.7,71.7186633078634
15.7,6493.8,505.965260116191,7701,0,542.7,71.9120604936644
15.8,6183.1,377.627520772049,7751,0,545.7,71.901244000983
15.9,6631.1,577.932993040235,7801,0,548.3,72.2865440067821
16,6507.7,426.885633916679,7851,0,551.5,72.7174898723363
16.1,6639.8,1425.91871359407,7901,0,553.8,72.4059543285096
16.2,6430.2,658.655499230566,7951,0,556.9,73.3597679627979
16.3,6309.2,418.09908448171,8001,0,559.6,73.8499981193109
16.4,6575,464.483225387814,8051,0,562.8,74.2799509363806
16.5,6425.9,435.538606529637,8101,0,565.8,74.8818328360684
16.6,6599,829.121087524481,8151,0,568.6,74.8898450318125
16.7,6323.9,548.279419841947,8201,0,571.1,75.3973916436548
16.8,6274.3,358.406984678963,8251,0,574.1,75.5975455215901
16.9,6452.6,468.827900193664,8301,0,577.1,75.7810442437069
17,6332.1,526.822223862619,8351,0,579.8,75.8972990296756
17.1,6149.5,419.744962248903,8401,0,582.3,76.6449969375403
17.2,6760.6,785.262051094339,8451,0,585.3,77.044071082004
17.3,6154.2,490.621782367368,8501,0,588,76.7217193643509
17.4,6468.9,888.625711734449,8551,0,591.3,77.2255714701347
17.5,6605.6,607.125138116792,8601,0,594.4,77.5502704343734
17.6,6252.6,398.267693336474,8651,0,596.9,77.895157458956
17.7,6870.5,1176.54845959602,8701,0,599.4,78.0615142051446
17.8,6326.9,797.587954049235,8751,0,601.9,78.347445537313
17.9,6529.6,589.204397660288,8801,0,604.7,78.7923431136131
18,6329.6,374.687188050097,8851,0,607.6,79.1204426456554
18.1,6244.6,398.230028445314,8901,0,610.1,79.1502790056148
18.2,6294.1,502.677376101655,8951,0,613.3,79.1988355694423
18.3,6166.1,305.324035520734,9001,0,616.2,79.6824252196737
18.4,6561,634.79778057443,9051,0,618.9,79.8254345431329
18.5,6562,650.354262434457,9101,0,621.4,80.8238138724528
18.6,6507.8,498.237069855082,9151,0,624.3,81.404408835012
18.7,6976.2,867.488943253265,9201,0,627.1,82.0737473251953
18.8,6287.9,367.073546975111,9251,0,630,82.1705543366966
18.9,6164.9,328.294058564709,9301,0,632.9,82.7143007922787
19,6381.7,467.291022811267,9351,0,635.7,82.7365967661496
19.1,6675.8,1157.54124476553,9401,0,638.2,83.0244943776634
19.2,6367.5,538.825316983364,9451,0,641.1,83.2125124138325
19.3,6291.9,571.682400172217,9501,0,644,83.6859207593089
19.4,6269.8,429.974882987367,9551,0,646.7,84.0291616047667
19.5,6553.7,435.729286496916,9601,0,649.7,84.0463496464236
19.6,6302.6,494.353045235218,9651,0,652.4,84.8425993629772
19.7,6561.8,504.601889281706,9701,0,655.3,84.9418755515925
19.8,6727.6,1272.78218438541,9751,0,658,85.4907402393187
19.9,6434.5,668.297048059053,9801,0,660.5,86.6285172446118
20,6556.6,764.968728482123,9851,0,663.2,87.1853708421825
20.1,6208.2,356.71488770601,9901,0,666.1,87.1224553270982


==> raw_data/rbmqv1/urdata/cton_s2_z2_cut.csv <==
0.002,557.4,230.849253361967,1,0,0,0
0.022,398.1,259.360945402349,1,0,9.3,1.88856206322871
0.042,340.8,133.544665852956,1,0,19.2,1.31656117720877
0.062,291.4,63.8038661315545,1,0,29.4,1.34989711542111
0.082,289,48.5500886828347,1,0,39.3,1.33749350984926
0.102,270.9,63.5145652586869,1,0,48.9,1.66332999331662
0.122,279.3,76.8129763342974,1,0,59,1.69967317119759
0.142,298.5,72.4634007237063,1,0,68.9,1.91195071996
0.162,300.6,72.0697193309676,1,0,79.1,1.79195734076208
0.182,284.8,45.9995169056758,1,0,89.1,1.79195734076208
0.202,286,86.7704506794284,1,0,99,1.82574185835055
0.222,294.3,55.8371640476922,1,0,109,2
0.242,276.5,69.3881994450225,1,0,119,1.82574185835055
0.262,252.5,59.783405352619,1,0,128.8,1.98885785202351
0.282,279.4,62.3684393120609,1,0,138.9,2.02484567313166
0.302,327,41.4728827066554,2,0,148.2,1.93218356615859
0.322,341.1,78.7886765693875,12,0,148.3,1.88856206322871
0.342,309.5,43.8589912231359,22,0,148.6,1.89736659610103
0.362,273.4,92.3474116824313,29,0,151.8,2.04396129556745
0.382,430,175.087279822252,39,0,151.7,2.11081869319834
0.402,343.5,103.232477663013,46,0,155.1,2.07899548393502
0.422,328.2,43.1992798293881,56,0,155.4,2.06559111797729
0.442,324.8,43.2327036705625,66,0,155.8,1.98885785202351
0.462,367.7,93.1987720472277,76,0,155.9,2.13177026070926
0.482,377.1,60.1266256421488,86,0,156.3,2.21359436211787
0.502,379,108.881178865363,93,0,159.4,2.36643191323985
0.522,378.6,78.4746243486814,101,0,161.4,2.54732975660571
0.542,424,93.7810689259239,111,0,161.5,2.46080384337223
0.562,294.6,50.8006999076894,119,0,163.8,2.57336787541584
0.582,297.6,67.7186992065133,123,0,170,2.58198889747161
0.602,388.5,102.109146396284,133,0,170.1,2.7264140062238
0.622,376.4,122.023859233439,143,0,170.5,2.50554939639548
0.642,339.4,75.9344746768189,151,0,172.7,2.66874918683308
0.662,329,57.706152185014,161,0,172.7,3.02030167735314
0.682,363.3,50.1022288260047,171,0,173,2.74873708374511
0.702,323.4,59.8316155742282,181,0,173.3,2.71006354989038
0.722,386,105.470374987482,190,0,174.7,2.94580681270476
0.742,359.4,68.5908967072972,200,0,174.7,2.66874918683308
0.762,341.3,47.4131955378575,210,0,175,2.86744175568088
0.782,373.4,95.4558653107404,220,0,175.3,2.90784379834192
0.802,333.2,37.6616515835405,230,0,175.7,3.05686840482943
0.822,329.3,50.1753591583226,240,0,175.7,3.12872000806862
0.842,352.9,68.8483841495209,250,0,176,3.2659863237109
0.862,352.3,108.221018701955,260,0,176.2,3.5213633723318
0.882,394.4,46.2822260100402,270,0,176.2,3.5213633723318
0.902,326,47.677155023251,279,0,177.7,3.33499958354154
0.922,361.3,84.9719561580957,289,0,177.8,3.73571352696584
0.942,284.4,56.1252567427931,298,0,179.2,3.5213633723318
0.962,267.4,96.1343966654091,301,0,186.2,3.5213633723318
0.982,258.8,52.2149403906583,301,0,196.3,3.65300485141266
1.002,276.4,73.4002724790583,302,0,205.3,3.88873015549064
1.022,353.8,59.955168436276,310,0,207.5,3.59783885748715
1.042,355,106.15397621694,320,0,207.6,3.50238014308365
1.062,380.7,61.3442924991578,330,0,208.1,3.78447119452933
1.082,392.6,109.157582319222,340,0,208.1,3.78447119452933
1.102,351.4,71.2619580608523,350,0,208.4,3.65756445982539
1.122,374.4,64.7511475659784,360,0,208.8,3.73571352696584
1.142,335.8,87.0080456049899,370,0,209,3.65148371670111
1.162,330.7,73.1938825616215,380,0,209.3,3.56058671819375
1.182,345.8,61.4451878596779,390,0,209.4,3.56526452189892
1.202,335.2,63.5221746059332,397,0,212.7,3.59165699921359
1.222,350.9,87.3758802212856,407,0,213,3.94405318873308
1.242,342.2,53.8574249497896,417,0,213.1,4.04007700696685
1.262,387.8,93.0636580220466,426,0,214.3,4.13790070231539
1.282,372.4,89.6786856876631,436,0,214.7,4.29599296502631
1.302,378,89.0979485984074,446,0,214.8,4.39191175786683
1.322,409.8,60.7834041677679,456,0,215.4,4.27395211328656
1.342,393.1,108.341486872655,466,0,215.5,4.52769256906871
1.362,337.9,71.1281316436128,475,0,216.9,4.22821212544709
1.382,346.7,41.7320819833694,485,0,217.2,4.34101882562659
1.402,350.7,52.1217591585105,495,0,217.6,4.55094617756694
1.422,352.2,53.8409179383528,505,0,217.7,4.5227818381562
1.442,402.8,99.4862357872239,515,0,218.2,4.87168690838536
1.462,350.4,96.8793063558983,525,0,218.4,4.88080139139283
1.482,361.5,72.7129057779062,535,0,218.5,4.71993408616877
1.502,377.1,39.1732618560728,545,0,218.8,5.02880591083896
1.522,369.7,83.5637481208209,555,0,219.1,5.17365119298418
1.542,359.5,58.1726357968724,563,0,221.2,4.98442017133833
1.562,351.3,102.057772310045,573,0,221.7,5.22919156700579
1.582,328,69.2258782697787,583,0,221.8,5.34997403939703
1.602,415.7,87.6698985462577,593,0,222.4,5.03763612995002
1.622,346.9,62.6922819988412,603,0,222.6,5.21109926556341
1.642,283.7,94.1170075550169,611,0,224.7,5.3343748982946
1.662,334.6,67.9398426714562,616,0,229.8,5.34997403939703
1.682,347.4,59.3318351870787,624,0,232.2,5.43241300999023
1.702,333.1,49.9565366649406,631,0,235.3,5.51865523072021
1.722,334.9,66.4687896685354,641,0,235.4,5.44058820349418
1.742,307.4,120.034439502447,650,0,236.8,5.65292451352002
1.762,390.6,83.987036036654,660,0,237.1,5.74359546703012
1.782,344.3,93.1904263084763,669,0,238.3,5.51865523072021
1.802,372.5,74.2447154872169,678,0,239.5,5.64210362660359
1.822,368.3,89.1914918712666,688,0,239.8,5.6332347131407
1.842,411.6,93.7279751906192,698,0,240.2,5.94044517598546
1.862,341.8,71.9719081000049,708,0,240.3,5.77446486217073
1.882,368.1,76.2502459012428,718,0,240.9,6.00832755431992
1.902,331.3,72.7599554089412,728,0,241,6.09188896083235
1.922,360.5,102.036213615015,738,0,241.3,6.0562181085045
1.942,323.5,65.0166645304622,748,0,241.6,6.22182538417072
1.962,367.9,77.1714541351485,758,0,242.1,6.20841722538397
1.982,362,89.1328596347423,768,0,242.2,6.21467796609142
2.002,430.1,150.740726635726,778,0,242.7,6.39531078212779
2.022,353.9,50.5337071226281,788,0,242.7,6.21914606499781
2.042,390.7,116.862739998684,798,0,243.3,6.61731734835869
2.062,400.3,81.5108036465787,808,0,243.6,6.68663675633058
2.082,402.3,94.1712978212222,818,0,244,7.00793201387621
2.102,369.1,89.0273990284889,828,0,244.5,6.85160159703149
2.122,347,36.6909010821787,838,0,244.7,6.88072993543886
2.142,287.7,65.2057427600429,847,0,246.1,7.04666982024527
2.162,286.1,80.2336172270285,850,0,253.2,6.97296366132954
2.182,273.3,66.2152214793212,850,0,263.2,7.5395254787317
2.202,431.3,153.347137059824,853,0,270.5,7.23033732116129
2.222,397,64.2616180589592,863,0,270.5,7.23033732116129
2.242,295.8,60.0236990233395,869,0,274.8,7.50999334220744
2.262,275.3,46.6143754650859,871,0,282.9,7.6223356000638
2.282,380.8,101.481032710551,874,0,289.9,7.73807326004205
2.302,371.6,53.5644990227254,883,0,291.3,7.52846450332189
2.322,372.5,49.6347772344262,893,0,291.5,7.53141568513
2.342,358.5,46.1621538107186,903,0,292,7.74596669241483
2.362,362.4,78.832029587528,912,0,293.1,7.80953832751264
2.382,374.1,75.7047628033475,921,0,294.5,7.72082321460031
2.402,357.8,66.2248694474616,931,0,294.9,8.02011360407209
2.422,354.9,76.8468173272865,941,0,295.4,7.79173351129972
2.442,371.4,105.067385784341,950,0,296.4,7.87682959346236
2.462,364.5,57.7143348263189,957,0,299.8,7.8852886933693
2.482,389.4,93.6105407170225,967,0,300.1,8.18467402459554
2.502,389.8,85.1127356967086,977,0,300.2,8.01110340575989
2.522,383.6,55.2774818529209,987,0,300.7,8.04224954709674
2.542,385.2,104.799067001784,997,0,300.9,8.23879710745311
2.562,396.3,51.2316091663904,1007,0,301.5,8.28988674363059
2.582,407.8,84.9140742162334,1017,0,301.7,8.2334008094401
2.602,354.1,59.3472830043634,1025,0,304,8.52447456836295
2.622,406.7,73.404586596025,1035,0,304.2,8.48266205595599
2.642,413.4,99.1555455948996,1045,0,304.4,8.77116487892762
2.662,418.7,73.1118625425754,1055,0,304.9,8.68523651568185
2.682,418,106.987018942591,1065,0,305.1,8.84998430632632
2.702,365.8,147.660872723052,1075,0,305.6,9.03327183250897
2.722,463.4,84.7666076811959,1085,0,305.8,8.99135387160601
2.742,386.2,88.4418201732391,1095,0,306.2,9.10189235513387
2.762,404,77.3950902835574,1105,0,306.7,9.06825966397816
2.782,353.4,63.9986110960404,1115,0,307.2,9.04064894425911
2.802,398.3,118.415511371329,1123,0,309.4,9.1796877216312
2.822,380.3,119.460872255312,1133,0,309.6,9.35948716543807
2.842,410.8,109.083861725229,1143,0,309.9,9.39799032890661
2.862,364.2,79.5219047390927,1149,0,314.2,9.47276798688395
2.882,350.9,89.9400417562229,1157,0,316.5,9.44281031614353
2.902,428.3,57.5828871183869,1167,0,316.7,9.42867965305853
2.922,454.1,240.900371292551,1177,0,317.3,9.59224223584408
2.942,381,107.160316037857,1187,0,317.8,9.72739544905121
2.962,351.9,63.1619611264037,1197,0,318.2,9.68159766429763
2.982,363.8,43.2969077674402,1204,0,321.5,9.81212401969002
3.002,385.3,93.6685053200321,1214,0,321.7,9.58065179874986
3.022,439.1,102.541536299524,1224,0,322.1,10.1811372427424
3.042,390.2,88.6426032509826,1234,0,322.5,10.0249688278817
3.062,321.2,99.5454111895113,1242,0,324.7,10.5097838015611
3.082,385.5,60.5442904914337,1250,0,327.1,10.1811372427424
3.102,406.4,66.815167938625,1260,0,327.6,10.046558282981
3.122,377.2,84.5271816899419,1270,0,327.9,10.2029407525478
3.142,404.1,44.8812012118907,1280,0,328.5,10.4907366545708
3.162,397.3,90.316788152714,1289,0,329.8,10.507140429251
3.182,404.8,168.524841558217,1293,0,335.8,10.507140429251
3.202,389.2,61.1860550561428,1301,0,338.2,10.3042601761494
3.222,363.5,43.3826642284168,1311,0,338.4,10.4264620610786
3.242,348.7,76.6551440616421,1321,0,338.7,10.4674097400774
3.262,404.3,84.6522953682362,1331,0,339.1,10.6505085950547
3.282,286.4,51.3943360476403,1340,0,340.6,10.6270096138723
3.302,398,86.4098759787715,1349,0,341.6,10.637460014287
3.322,358.5,71.8196042564672,1359,0,342.2,10.6957935656967
3.342,381.1,64.1758867834675,1369,0,342.5,10.5540934659917
3.362,385.5,103.417438890482,1377,0,344.7,10.791457526931
3.382,383.9,91.8530831757372,1387,0,345.2,10.6957935656967
3.402,386.7,69.8984183575629,1397,0,345.4,10.9056560248952
3.422,362.6,83.8347581058517,1407,0,345.8,11.0734918712311
3.442,360.2,57.8864789432251,1417,0,346.2,10.9726933794762
3.462,292.5,56.2025108177759,1426,0,347.6,11.017158334969
3.482,285.9,49.5343876065462,1429,0,354.7,11.1360276181011
3.502,284.4,55.0781263297872,1429,0,364.7,11.3436227801253
3.522,313.9,67.8387794701526,1429,0,374.7,11.5089337280026
3.542,329.4,79.013641578879,1429,0,384.7,11.3436227801253
3.562,288.6,63.0029981649904,1429,0,394.8,11.2723851365479
3.582,295,83.6048908723513,1429,0,404.8,11.3509666744487
3.602,267,34.231239793174,1429,0,414.8,11.1135552867258
3.622,303,68.4559874826317,1429,0,424.9,11.3181270535367
3.642,316.2,138.216255676868,1430,0,433.8,11.5547008230898
3.662,321.6,73.1895560248258,1433,0,441,11.2249721603218
3.682,343.8,66.8544023315676,1441,0,443.2,11.3900541409307
3.702,375.6,72.9858433761872,1451,0,443.2,11.3215625148553
3.722,277.2,50.66184187554,1460,0,444.5,11.6261200177302
3.742,367.4,39.7665409330228,1464,0,450.7,11.700427342623
3.762,380.3,85.4296981929196,1473,0,452,11.7189305541646
3.782,377.7,59.0970012399576,1483,0,452.5,11.9000466852492
3.802,388.5,92.5913962885681,1493,0,452.7,12.0466685113446
3.822,358.4,81.0928137657366,1503,0,453.4,11.9647630797921
3.842,366.2,76.9499115586814,1513,0,453.5,11.9000466852492
3.862,357.1,57.3826338421884,1522,0,454.9,12.0503573022177
3.882,289.1,65.3102850501614,1525,0,462,12.3468394516348
3.902,278.6,50.3856240520162,1526,0,471.2,12.1271046283384
3.922,320.5,59.6606142181665,1526,0,481.3,12.2479023147277
3.942,293,65.3622385037586,1526,0,491.4,12.2854927997754
3.962,328.9,93.6464390970396,1526,0,501.3,12.1659817158794
3.982,265.2,51.3372292893872,1526,0,511.4,12.3486391512947
4.002,374.6,90.9202336605493,1527,0,520.3,12.1018823145639
4.022,382,97.5909831900468,1531,0,526.5,12.1860576069539
4.042,341.5,62.8936492112766,1535,0,533.1,12.7667101826935
4.062,278.9,46.5079443631826,1538,0,540.3,12.7283585395412
4.082,367.4,71.8117910466891,1547,0,541.6,12.9888841364881
4.102,373.9,56.3588699516076,1557,0,541.8,13.1470317731587
4.122,392.9,82.9128726100142,1567,0,542.3,12.9961532770278
4.142,382.3,84.6312918225615,1574,0,545.5,12.9464709906256
4.162,381.6,110.016362419415,1581,0,548.8,13.0025638497439
4.182,355,71.9382451211531,1589,0,551,13.1402688962847
4.202,309.1,69.82112065048,1594,0,556.4,12.9116656985499
4.222,337.1,84.6134347094676,1598,0,562.7,13.1744702613299
4.242,282.8,78.4514003840736,1601,0,569.8,13.0025638497439
4.262,302.7,77.35495387426,1604,0,576.8,13.0025638497439
4.282,331.8,48.0504364646612,1611,0,580,13.1656117720877
4.302,347.5,50.6386984210473,1621,0,580.3,13.4333746897626
4.322,334.2,39.0236395591755,1631,0,580.4,13.2681741187115
4.342,343,49.486249493055,1641,0,580.7,13.532265967761
4.362,382,72.4737500371303,1651,0,581.1,13.4862069455343
4.382,390.2,118.700182532856,1661,0,581.6,13.4180641094177
4.402,410.1,70.4674077539082,1671,0,581.9,13.649989824986
4.422,394.5,129.298320002835,1681,0,582.4,13.7453022277916
4.442,395.3,78.4234233716772,1691,0,582.7,13.7683211273803
4.462,382.8,82.6690859861035,1701,0,582.9,13.7473229717239
4.482,379.6,81.0283900864382,1711,0,583.2,13.7339805672726
4.502,414.8,98.0802392601758,1721,0,583.6,14.0728264554227
4.522,395.6,90.8945665164988,1730,0,584.7,13.9128238207298
4.542,410.9,123.861436918661,1740,0,585.4,13.9140217047409
4.562,473.3,225.142448734623,1750,0,585.3,14.1346697481366
4.582,309.8,92.0166651572783,1756,0,589.4,14.4852415313733
4.602,412.3,107.557788085186,1765,0,590.9,14.2161879559888
4.622,386.2,96.3590507771152,1775,0,591.3,14.5987061831596
4.642,405.1,107.815119533394,1785,0,591.7,14.4610588209239
4.662,409.3,87.0262412532373,1795,0,591.9,14.4487600390714
4.682,396.1,88.6095680813057,1805,0,592.3,14.5300454996611
4.702,430.6,90.0792243897929,1815,0,592.5,14.7139389695622
4.722,277.4,33.8729652935461,1822,0,595.9,14.8731674874961
4.742,360.6,65.8182683184877,1828,0,600.4,14.8787693636866
4.762,375.7,70.403677302949,1838,0,600.4,14.8787693636866
4.782,403.9,101.316281460034,1848,0,600.8,15.0244245591415
4.802,360.4,69.6980790425548,1858,0,601.4,14.8338951204478
4.822,362,82.6935440177903,1868,0,601.7,14.9149440346102
4.842,397.7,88.5325426671521,1878,0,602,15.1584226678694
4.862,349.2,68.1579864073985,1888,0,602.3,15.4131978079394
4.882,356.2,95.6472686489269,1898,0,602.7,15.1073933335084
4.902,355.3,72.4876234646685,1908,0,602.9,15.080892988591
4.922,360.3,64.5498085030295,1917,0,604.3,15.4204049521693
4.942,355.3,77.2169382684625,1927,0,604.4,15.5005376250847
4.962,361.2,78.9202128735092,1937,0,604.8,15.4833243631119
4.982,390.4,71.0574102789818,1947,0,604.9,15.7088085692922
5.002,380.3,84.2325484727977,1957,0,605.4,15.7705773867386
5.022,374.7,86.4947654164369,1967,0,605.6,15.4502786742217
5.042,344.2,78.6254129118287,1977,0,605.8,15.6332977966902
5.062,339,49.2927761216365,1987,0,606.4,15.7705773867386
5.082,331.3,50.8615768532593,1997,0,606.5,15.8832546342926
5.102,388.8,77.9626691293838,2007,0,607,15.7691682300198
5.122,360.9,66.6190663399,2017,0,607.2,15.9708067005605
5.142,372.4,69.8668575061007,2027,0,607.5,16.3043961351941
5.162,351,70.3246440130027,2037,0,607.9,16.1757706325095
5.182,396.1,94.1847475266917,2044,0,611.1,16.141389173316
5.202,351.8,65.9828260483994,2050,0,615.6,16.3516903645396
5.222,395.4,102.964071403573,2060,0,615.9,16.6095688618873
5.242,399.7,78.1580307951638,2070,0,616.2,16.6919807758762
5.262,395.6,104.385184133893,2080,0,616.5,16.7016299936397
5.282,361,52.4616261873593,2090,0,617.1,16.7759748847372
5.302,345.7,71.7775111794155,2100,0,617.4,16.7875615329393
5.322,356.9,71.6882913111417,2110,0,617.4,16.7875615329393
5.342,397.3,62.5389656312145,2120,0,617.9,16.8354784111808
5.362,362.3,55.2832102299906,2129,0,619,16.6866546810451
5.382,415.9,78.6404617370869,2139,0,619.4,17.0045745479137
5.402,367.3,104.055594115197,2149,0,619.9,16.7759748847372
5.422,382.3,76.9647105280509,2159,0,620.1,16.7892161156433
5.442,312,57.7715808642585,2168,0,621.5,17.115619896587
5.462,365.7,79.5795199784467,2175,0,624.6,16.9718721549641
5.482,394.3,75.7144489366315,2185,0,625.1,17.20755647964
5.502,366.6,68.5163403057175,2195,0,625.6,17.1865580549969
5.522,409,91.9480529671208,2205,0,626,17.2884033065199
5.542,373.4,93.0020310411433,2209,0,632.2,17.2549509803225
5.562,354.2,60.2195981388119,2218,0,633.4,17.2382004732384
5.582,346.8,64.7624719863115,2227,0,634.5,17.3349358233597
5.602,363.5,126.606345285956,2237,0,634.9,17.5274388063719
5.622,384.4,71.3570054179842,2247,0,635.3,17.4040225235432
5.642,350.7,85.2982349693643,2256,0,636.2,18.3169623876644
5.662,375.3,59.6863096158202,2266,0,637.1,17.6537688768024
5.682,353.5,73.2761140405855,2275,0,638.3,17.8702110912111
5.702,366.9,78.1927106577077,2285,0,638.7,17.938475099319
5.722,368.8,53.3891374719615,2294,0,640,17.8076138522574
5.742,368.2,63.7857525018105,2304,0,640.2,17.818841463774
5.762,365.8,87.4208213184937,2314,0,640.7,18.0064803149681
5.782,361.3,85.3294921010446,2324,0,640.9,17.909959985066
5.802,350.8,85.6670557708414,2334,0,641.4,17.9517872833506
5.822,357,84.8161410214929,2344,0,641.8,17.8375384450259
5.842,370.3,77.5056270358625,2354,0,642.1,18.08897761376
5.862,345.3,29.5561612302184,2364,0,642.5,17.8403413021662
5.882,351.5,61.9861095551074,2374,0,642.8,18.0726927219555
5.902,315.7,40.7677704947316,2382,0,644.9,18.131923964838
5.922,324.7,65.3878174178238,2384,0,653,18.2513317626718
5.942,363.3,82.2395552300986,2391,0,656.4,18.398067531371
5.962,352,63.1206956728316,2400,0,657.5,18.4586625252812
5.982,388.7,50.9096148962933,2410,0,657.8,18.3169623876644
6.002,398.5,112.880713833478,2420,0,658.4,18.6261464971511
6.022,373.6,81.8782293680344,2430,0,658.6,18.5484350942187
6.042,377.9,92.2297252637251,2438,0,660.7,18.6967020264716
6.062,416.8,100.855011443821,2441,0,668,18.891503087073
6.082,332.5,71.7793687474178,2441,0,678.3,19.0382655605902
6.102,342.1,78.6616523825654,2448,0,681.4,18.8160687829431
6.122,334.5,43.5615783817702,2458,0,681.3,19.3048640963302
6.142,305.7,69.1102983160494,2461,0,688.5,19.4893133109746
6.162,399.6,100.502294058947,2464,0,695.7,19.3795424782596
6.182,448,97.7161421897347,2473,0,696.9,19.3531507627168
6.202,352.5,33.4937805171846,2483,0,697.3,19.7205476597381
6.222,388.9,56.7576720217922,2493,0,697.7,19.68106817336
6.242,401.1,122.695150678419,2503,0,698,19.9555060627944
6.262,383.3,73.6750372318271,2513,0,698.4,19.8785199538486
6.282,376.1,64.9674277362639,2523,0,698.6,19.7607917070367
6.302,398.2,75.5377756857823,2533,0,698.9,19.8407549139531
6.322,353.6,61.5091682416351,2543,0,699.3,19.9613515463146
6.342,387.8,63.7125489121954,2553,0,699.5,20.1177091693419
6.362,388.4,71.7343866093676,2562,0,700.9,20.2234737097485
6.382,389.4,96.6657471220632,2570,0,703.1,20.3767296471026
6.402,371.7,70.1570460546274,2579,0,704.5,20.1177091693419
6.422,419.2,93.8412370857172,2589,0,704.7,20.2432430427758
6.442,362.3,50.5108349212765,2599,0,705.3,20.3854523292142
6.462,394.5,91.8431634182244,2609,0,705.6,20.4243862956897
6.482,380.9,66.4336761991487,2619,0,705.9,20.5234283469188
6.502,353.4,52.7956227141775,2629,0,706.5,20.3592730715023
6.522,368.8,61.2187335162476,2639,0,706.6,20.4243862956897
6.542,585.1,556.489682444038,2649,0,707.1,20.234459057097
6.562,399.7,60.0593225255016,2659,0,707.4,20.353541870315
6.582,383.1,92.5075972856044,2669,0,708,20.4178571081514
6.602,378.7,44.0808600440398,2679,0,708,20.4178571081514
6.622,397.8,112.702952736632,2689,0,708.5,20.8393324695821
6.642,412.6,88.2095988729874,2699,0,708.6,20.9135787893363
6.662,366.1,49.3365989910127,2706,0,712,20.6720423116182
6.682,329.6,90.8199684357282,2707,0,721.2,20.8689029685585
6.702,275.8,44.0625817572134,2707,0,731.3,20.9180942407923
6.722,258.9,26.2401304197301,2707,0,741.4,20.7749849578766
6.742,336.9,79.5535459088196,2707,0,751.3,20.9180942407923
6.762,309.4,76.9114931448986,2707,0,761.2,21.0015872416031
6.782,338.5,111.556911235676,2707,0,771.2,20.8262654677533
6.802,287.4,55.6620756589859,2707,0,781.3,20.8649094041753
6.822,320.5,48.7014715725648,2710,0,788.3,20.9180942407923
6.842,363.7,73.3000682127923,2716,0,792.7,21.024060290798
6.862,446.9,75.3797054915977,2726,0,792.7,21.024060290798
6.882,381.9,57.8012879518172,2736,0,793.3,20.939330351173
6.902,397.9,46.8222406792138,2746,0,793.5,20.8606487594865
6.922,401.6,89.1717444037067,2756,0,793.7,21.0873843275494
6.942,281.9,71.9651922035152,2759,0,801,21.2968437932844
6.962,345.3,47.6353043678974,2765,0,805.1,21.1158181886892
6.982,381.3,85.1822229758716,2775,0,805.2,21.2330978532207
7.002,357.5,48.8040298882514,2785,0,805.7,21.2710026927636
7.022,402.6,93.2025273858553,2795,0,806,21.540659228538
7.042,390,66.5982982765576,2805,0,806.2,21.7143065998229
7.062,365.9,73.9420944613644,2815,0,806.5,21.8186973844809
7.082,401.6,84.0822348788507,2825,0,807.1,21.6458874718604
7.102,346.5,83.0063585248477,2835,0,807.2,21.9484243929566
7.122,403.1,85.2283859859952,2845,0,807.6,21.7776643987978
7.142,387.4,71.7901262167871,2855,0,808.1,22.0678247430255
7.162,424.6,126.176419702292,2865,0,808.4,22.0716006568521
7.182,344.3,77.1593589052337,2875,0,808.6,22.0514549784513
7.202,396.3,74.2533949841128,2885,0,809.4,21.8946974808463
7.222,315.1,105.524562701455,2888,0,816.4,21.8946974808463
7.242,404.3,80.0306191404265,2894,0,820.5,22.28726592075
7.262,347.7,86.9112574219627,2904,0,820.7,22.1813234751922
7.282,409.1,81.6271332884409,2914,0,821.1,22.2982311206766
7.302,372.2,71.9286683689705,2924,0,821.5,22.5252944240223
7.322,416.3,90.2663343174581,2934,0,821.8,22.5625057710057
7.342,412.8,90.6713234098239,2944,0,822,22.4499443206436
7.362,383.7,66.9909612476854,2952,0,824.4,22.8288316730304
7.382,400,55.6477013601341,2962,0,824.8,22.9191816801754
7.402,381.9,47.0896308472824,2972,0,825,22.905603390146
7.422,361.1,78.8211054646322,2982,0,825.4,23.0612710452443
7.442,367,83.087637802236,2992,0,825.7,22.9300869795317
7.462,412.8,96.687124272056,3002,0,825.8,23.0882365430248
7.482,373,64.6288549247849,3012,0,826.5,23.1960245636091
7.502,366.3,92.409775817641,3022,0,826.9,23.3545141960464
7.522,400,99.0140281868068,3030,0,829,23.1804515342849
7.542,343.5,94.1125213065013,3037,0,832.5,23.2438761349689
7.562,382.7,91.344342402192,3047,0,832.7,23.3811414986048
7.582,565.3,561.996846570829,3057,0,833,23.4994089760194
7.602,382.2,87.2528891594236,3067,0,833.4,23.6464702557391
7.622,375.2,77.8185924656398,3077,0,833.7,23.8981635742628
7.642,433.9,86.355145249783,3087,0,834.1,23.5911942140377
7.662,377.4,85.8787258612723,3097,0,834.4,23.721532646756
7.682,464.4,292.782892639277,3107,0,834.7,23.659858175587
7.702,384.4,95.3382283125598,3117,0,835.1,23.8115284870352
7.722,420,80.6584017804579,3127,0,835.4,23.8662942242821
7.742,455.3,130.087192981391,3137,0,835.9,24.1267486412902
7.762,386.1,70.3964172068121,3143,0,840,24.2120263964465
7.782,405.2,64.9184103317387,3153,0,840.6,24.336529470462
7.802,401.2,99.0777472493193,3163,0,840.7,24.4815122989664
7.822,364.2,93.4877294384432,3173,0,841,24.5266295188629
7.842,387.8,58.024515891513,3183,0,841.5,24.7487373415292
7.862,380.5,67.1072938575896,3193,0,841.7,24.7971772587123
7.882,382.2,58.9760780128501,3203,0,842.1,24.8973447937281
7.902,427.5,137.309261644411,3211,0,844.2,25.1343059051435
7.922,348.3,53.049348095272,3221,0,844.5,24.8696602308918
7.942,411.1,67.2019344959652,3231,0,845.2,25.2929502694591
7.962,429.3,247.879921646663,3241,0,845.5,25.2949270276341
7.982,434.1,111.975642192597,3251,0,845.8,25.1784740513709
8.002,377.4,70.5536832647469,3261,0,846.1,25.4970586538918
8.022,388.1,85.9695682591617,3271,0,846.6,25.3122719468465
8.042,378.2,63.534417619289,3281,0,846.8,25.1784740513709
8.062,418.6,60.5166643716148,3291,0,847,25.407785333546
8.082,362.6,63.508879519149,3301,0,847.7,25.1309901648675
8.102,356,50.1575296219598,3311,0,848.1,25.2650395254435
8.122,397.9,84.9227753772672,3321,0,848.4,25.5525602109326
8.142,377.5,49.6817650428986,3331,0,848.6,25.4348841816379
8.162,372.9,75.4003389323358,3341,0,849.1,25.2650395254435
8.182,356.2,50.152655850801,3351,0,849.2,25.4069106959329
8.202,404.5,89.9669692473608,3361,0,849.5,25.6958708312791
8.222,386.4,80.1972568109409,3371,0,849.9,25.9505940844007
8.242,410.5,106.564795103991,3381,0,850,25.8628863216944
8.262,418.6,131.235327222174,3391,0,850.2,26.0546434334543
8.282,427.3,73.9850585516352,3401,0,850.6,26.1499946887609
8.302,381.7,64.0139741688398,3411,0,851,26.0938477210412
8.322,371.8,69.0471658441613,3420,0,852.2,26.2416124165841
8.342,375.5,93.4633023645585,3430,0,852.5,26.2900488144596
8.362,370.8,47.257686029776,3438,0,854.7,26.2553698211327
8.382,449.6,238.474876384634,3448,0,854.7,26.2553698211327
8.402,419.3,73.0890628692906,3458,0,855.3,26.4030722118132
8.422,402.9,67.2944607263068,3468,0,855.6,26.6341468378054
8.442,403.5,100.248857017591,3478,0,855.9,26.5348827018323
8.462,399.1,155.047268778123,3488,0,856.3,26.445121373222
8.482,398.5,56.1649356805472,3498,0,856.5,26.4207410107203
8.502,374,58.6155079972679,3508,0,856.8,26.6741656122757
8.522,372,61.0755452060988,3517,0,858,26.8162471481584
8.542,356.4,47.5095312074909,3527,0,858.3,26.6835363306873
8.562,436.8,85.5307611980106,3537,0,858.4,26.7465470253223
8.582,405.5,80.9269217669044,3547,0,858.9,26.6976902871141
8.602,389.5,77.7649592611537,3555,0,861.1,26.9462427807663
8.622,390.1,124.490472638583,3559,0,867.1,27.3188986275476
8.642,292.9,52.4901048875987,3563,0,873.4,26.8129322031988
8.662,398,71.7727896443585,3569,0,877.7,26.9569615828227
8.682,384.3,72.7660635186486,3579,0,877.9,27.0819743248777
8.702,381.3,79.6534856599369,3588,0,879,27.1702451630864
8.722,277.4,65.9531820477391,3592,0,885,27.272289558777
8.742,307.2,52.0679043813621,3592,0,895,27.178422814186
8.762,302.2,50.4530584911471,3595,0,901.9,27.3514167823168
8.782,391.1,67.8829875594762,3603,0,904.2,27.3609616465179
8.802,375.4,87.44674569893,3613,0,904.6,27.4962623722652
8.822,414.9,70.5068160613647,3623,0,904.7,27.6407509143857
8.842,426.5,87.2139769634305,3633,0,905.3,27.6969713546847
8.862,384.8,78.9314752033546,3643,0,905.2,28.0111089074
8.882,402.1,72.3701135368277,3652,0,906.6,27.5971012970565
8.902,406.4,91.5595738061048,3662,0,907.3,27.9803502479865
8.922,392.9,45.118239721376,3672,0,907.5,28.1868763789108
8.942,378.1,86.2882121471731,3680,0,909.8,28.2205598810513
8.962,288.4,67.3847988133163,3682,0,918,28.1701181317288
8.982,300,60.8111831820431,3682,0,927.9,28.2506637090175
9.002,316,79.2702830686114,3683,0,937,28.4995126663987
9.022,430.1,118.321079177709,3692,0,938.2,28.2323691295411
9.042,366.5,77.325071397747,3700,0,940.4,28.1432841801458
9.062,384.7,55.6657684558273,3710,0,940.5,28.1908180481202
9.082,400.1,94.5462262012022,3720,0,940.8,28.4714281732094
9.102,393.7,86.0827121629734,3730,0,941.1,28.5480102439538
9.122,405.3,94.5751318030039,3736,0,945.4,28.6713174521933
9.142,429.3,90.2860269735393,3746,0,945.8,28.518220296661
9.162,430.2,104.691929010789,3756,0,946.2,28.4558137000742
9.182,390.2,89.3679037586886,3766,0,946.3,28.755868966178
9.202,335.5,57.9851513559961,3770,0,952.5,28.6521280962592
9.222,391.1,98.5466048797894,3779,0,953.7,28.5697975724949
9.242,372.9,95.5503939174391,3789,0,953.9,28.633507954454
9.262,412.1,107.597449370843,3799,0,954.3,28.9253829322583
9.282,403.9,63.8182314598788,3808,0,955.5,28.9952103324363
9.302,390.1,77.6279588808053,3818,0,955.6,29.0371409673121
9.322,383.9,83.2605682314397,3828,0,955.9,29.3426121688048
9.342,372.8,81.8668295329542,3838,0,956.1,29.4484483650856
9.362,385.7,54.0371271544955,3847,0,957.3,29.5223079495264
9.382,418.9,67.4428976575328,3856,0,958.7,29.6612354578984
9.402,395.3,78.9754532891216,3866,0,958.9,29.5501457037205
9.422,308.2,50.519083303023,3875,0,960.1,29.7450275956615
9.442,397.5,70.0860582109991,3885,0,960.7,29.8106990487942
9.462,458.2,120.460044090239,3895,0,960.8,29.7239148012356
9.482,393.9,114.578890822971,3905,0,961.2,30.0510676460366
9.502,364.3,48.2149124003951,3915,0,961.6,29.8894258522605
9.522,408,52.8709119775074,3925,0,961.9,29.8754823299046
9.542,335.4,38.4800092400081,3934,0,963.3,30.2032007133902
9.562,364.8,66.9789353287866,3944,0,963.5,30.1818562127057
9.582,431.4,144.393905688571,3954,0,963.7,30.2876946043182
9.602,395.9,57.5662902902191,3963,0,965,30.364452901378
9.622,373.7,65.156307787078,3973,0,965.5,30.3726850969749
9.642,388.1,70.6327748916103,3983,0,965.8,30.4477694859027
9.662,370,89.3345771057695,3993,0,966,30.4521482548167
9.682,395.1,106.090579747266,4003,0,966.3,30.5033695770739
9.702,355.7,57.9368430083809,4013,0,966.6,30.8083682715517
9.722,414.1,81.4076845949515,4023,0,967,30.904871963998
9.742,460,182.541319523371,4033,0,967.3,30.8330630618785
9.762,374.8,62.2714487813904,4043,0,967.6,30.9055910080289
9.782,402.3,57.3683032886822,4048,0,972.6,30.9055910080289
9.802,319.1,71.9621042246851,4050,0,980.6,31.2665955933805
9.822,374.9,46.0590201082625,4057,0,984.1,31.0571158423387
9.842,401.3,71.2196134034251,4067,0,984.3,31.0413702446697
9.862,474.2,114.00272901217,4077,0,984.8,30.9759763544446
9.882,402.9,60.7425349780165,4087,0,985.2,31.2935918182763
9.902,385.2,73.7198902754353,4097,0,985.2,31.2935918182763
9.922,376,58.3628496753048,4107,0,985.8,31.1762017499816
9.942,346.7,62.2897351985952,4117,0,986.1,31.36682607115
9.962,400.3,97.2191682060007,4127,0,986.4,31.3517676269351
9.982,455.2,98.8250980267665,4137,0,986.8,31.3928512739941
10.002,397,95.885348202945,4147,0,987.3,31.2625086076669
10.022,358.3,39.2203178637468,4157,0,987.5,31.3377656439567
10.042,381.7,56.7647190897069,4167,0,987.8,31.530584799172
10.062,401.7,107.3727153424,4177,0,988.4,31.6796464626738
10.082,391.6,87.4937458082322,4186,0,989.4,31.6550856015972
10.102,335.3,64.2738066573174,4188,0,997.2,31.6992814499705
10.122,292.1,46.2347872878805,4188,0,1007.4,31.6796464626738
10.142,306.2,67.2603564929265,4188,0,1017.3,31.756189248012
10.162,313.9,75.921670160765,4188,0,1027.4,31.9729051959103
10.182,321.9,83.8615923213164,4188,0,1037.5,32.167098442698
10.202,326.4,73.4335678616318,4188,0,1047.6,31.9207351627956
10.222,301,35.9969134479302,4188,0,1057.6,32.0873806970902
10.242,285.3,55.6857252803625,4188,0,1067.7,31.8435411207848
10.262,280,63.2420394639164,4188,0,1077.8,31.7623116986854
10.282,360.6,53.7777318640759,4190,0,1085.8,31.7623116986854
10.302,327.2,42.4965358065285,4200,0,1085.8,31.7623116986854
10.322,399.9,78.6574147101778,4210,0,1086.2,31.8740577202771
10.342,363.1,48.3929517365678,4220,0,1086.6,31.7811963973109
10.362,389.4,86.0338434700102,4228,0,1088.7,32.2698689870976
10.382,410.2,81.2660924234565,4238,0,1089,31.8852107828483
10.402,387.3,114.025387036786,4248,0,1089.3,31.9376127960609
10.422,266.5,50.7854966173086,4252,0,1095.6,32.0076379773467
10.442,464.6,98.4504387440142,4255,0,1102.7,32.1456753614611
10.462,293,125.404235264293,4257,0,1110.8,31.9958330620306
10.482,268.2,36.808211644203,4259,0,1118.6,32.1289070257092
10.502,293.7,64.2841781121572,4259,0,1128.7,32.0764711276038
10.522,368,42.5754232705521,4262,0,1135.9,32.1539698603108
10.542,414.1,66.6157305413335,4271,0,1136.9,32.1539698603108
10.562,416.5,91.8177542744321,4281,0,1137.3,32.2664256189343
10.582,377.5,96.7163665340854,4291,0,1137.7,32.1664075982659
10.602,416,123.33963947842,4301,0,1137.8,32.227662376012
10.622,379.5,75.3410762982437,4311,0,1138.4,32.4249560952328
10.642,356.4,62.6634750960327,4321,0,1138.4,32.4249560952328
10.662,390.9,104.671390551573,4331,0,1138.9,32.817508876953
10.682,362.8,65.5825179957789,4341,0,1139.4,32.5651483781187
10.702,378.7,67.7282970568596,4351,0,1139.6,32.548084087666
10.722,430.8,147.320361419896,4361,0,1139.7,32.4963245784983
10.742,407.1,78.7604666765701,4371,0,1140.2,32.6727885420132
10.762,390.6,68.2156710571536,4381,0,1140.6,32.8809299679245
10.782,324.7,95.5882954248177,4385,0,1146.7,32.7076273809167
10.802,393.2,62.2875054351459,4393,0,1148.8,32.79498606664
10.822,393.9,70.3253549977215,4403,0,1149.3,32.8364634717768
10.842,360.7,66.3409543360828,4413,0,1149.5,33.029448140174
10.862,413.5,93.1680083385803,4423,0,1149.8,33.0312982891479
10.882,388.2,64.5338842951687,4431,0,1152.1,32.9189239732339
10.902,405.7,91.560605308421,4438,0,1155.2,33.0615587452659
10.922,387.3,59.5073291471078,4448,0,1155.5,33.0563491968218
10.942,398.1,71.4165402565976,4458,0,1155.8,32.8897147043469
10.962,409.5,102.712381597027,4468,0,1156.3,33.2099382715476
10.982,363.8,49.3666554130079,4478,0,1156.7,33.1597145142516
11.002,396.3,66.0791612806606,4488,0,1156.8,33.3193303920979
11.022,433.2,135.478411564352,4498,0,1157.2,33.4557751201327
11.042,385.6,67.7416661540985,4508,0,1157.5,33.4871451289728
11.062,412.9,122.454027654826,4518,0,1157.5,33.4871451289728
11.082,313.1,73.9556173210212,4526,0,1159.9,33.6532976756282
11.102,397.7,90.2921800477637,4536,0,1160.2,33.4491321926959
11.122,398.3,127.644515049501,4546,0,1160.5,33.4273673640161
11.142,376.5,53.4566283178346,4556,0,1160.8,33.4723766709208
11.162,387,69.5573304707866,4566,0,1161.4,33.267267863639
11.182,388.8,71.3345794283685,4576,0,1161.4,33.267267863639
11.202,362.5,88.8872569294634,4586,0,1161.8,33.2458852926026
11.222,397.1,73.188417420002,4596,0,1162.2,33.6015872640961
11.242,410.3,71.9985339356913,4606,0,1162.3,33.6684817992535
11.262,401.4,93.8795919131404,4616,0,1162.5,33.922296829994
11.282,411.9,79.8824831306032,4626,0,1162.9,34.0145393749333
11.302,360,75.2831691386299,4636,0,1163.4,33.8302954301154
11.322,397.1,103.500348899036,4645,0,1164.6,33.9908484415699
11.342,366.5,62.0846196734747,4655,0,1164.8,34.1981156076049
11.362,410.4,78.0771698029869,4665,0,1165.1,34.1579663719412
11.382,408,85.3216137785601,4674,0,1166.3,34.3706916492008
11.402,369.1,63.5530399657553,4684,0,1166.6,34.6608969557595
11.422,353.2,71.4124172209101,4694,0,1167,34.6313923100607
11.442,372.3,66.2051525352991,4704,0,1167.4,34.7505395641564
11.462,381.1,80.1823615959964,4714,0,1167.5,34.795433927776
11.482,439.6,128.623654295952,4724,0,1167.9,34.7001440919198
11.502,391.3,70.6164129489581,4734,0,1168.2,34.9882519966028
11.522,413.9,93.6927010082548,4744,0,1168.3,34.833094098062
11.542,322.6,60.1446404742582,4753,0,1169.7,35.0620085626087
11.562,279,29.8738086698774,4757,0,1175.9,35.1613740093049
11.582,409.3,73.1224999572635,4760,0,1182.9,35.1613740093049
11.602,342.3,148.249077194055,4761,0,1192.2,35.0928926010825
11.622,388,94.9573003454126,4766,0,1197.3,35.1822240469372
11.642,394,96.038186849468,4776,0,1197.5,35.2963643075789
11.662,319.5,58.7485224400486,4784,0,1199.7,35.4308403011338
11.682,411.2,89.0028713644178,4790,0,1204,35.7304725222976
11.702,377.6,73.7069271582469,4799,0,1205,35.8701361395056
11.722,383.9,89.1670716501707,4809,0,1205.5,35.6534243329679
11.742,309.3,61.4817949568091,4816,0,1208.6,35.8180587599793
11.762,275.9,55.9969245187229,4821,0,1213.8,35.8230217721633
11.782,259.2,42.7675889742065,4825,0,1219.8,35.8230217721633
11.802,288.5,43.9703182714077,4829,0,1226,35.9382185918495
11.822,387.4,98.9401614894354,4839,0,1226.2,36.1933081598734
11.842,365.6,41.161470657238,4849,0,1226.6,35.9790062243093
11.862,369,80.0138876834654,4859,0,1226.7,36.1449243401554
11.882,335.3,90.9310483583883,4868,0,1228.2,36.1072476565763
11.902,282.6,52.7872038366202,4876,0,1229.9,36.7860178751535
11.922,305.7,49.0828098444071,4878,0,1238.5,36.1639783947139
11.942,372.2,61.1333696837406,4880,0,1246.5,36.1639783947139
11.962,413,85.6737999624156,4889,0,1247.6,36.228288517247
11.982,362.3,58.4067157478012,4899,0,1247.8,36.4868317189762
12.002,388.1,88.4049395301718,4909,0,1248.1,36.5040332627019
12.022,379.3,46.3610229011876,4919,0,1248.4,36.7913033202141
12.042,398.6,77.1048348390395,4929,0,1248.8,36.4868317189762
12.062,287.3,49.3176776960689,4934,0,1254,36.5999392834955
12.082,340.3,74.3715148576538,4936,0,1261.9,36.7527776728055
12.102,345.8,52.5247031828305,4937,0,1271,36.8178700572909
12.122,415.8,106.202950367053,4940,0,1278,36.7514172062339
12.142,353.4,45.1250115420114,4950,0,1278.4,36.8576842583591
12.162,385.2,76.7605222609759,4955,0,1283.6,37.0890819514315
12.182,360.4,56.2300828936097,4964,0,1284.7,37.1455096732955
12.202,402.4,81.519186562292,4970,0,1288.8,37.1896042822005
12.222,312,67.7347768875044,4974,0,1294.9,37.0388684732374
12.242,277,52.0533913934102,4977,0,1301.8,37.1896042822005
12.262,396.7,100.976399883009,4985,0,1304.1,37.0448676907102
12.282,331,18.8679622641132,4995,0,1304.2,37.3416657368147
12.302,378.2,95.8897515089305,5005,0,1304.5,37.5566239164278
12.322,409.3,118.666713483137,5015,0,1305,37.1304008417182
12.342,426,61.4997741639937,5025,0,1305.3,37.4345354511639
12.362,388.7,90.2897188683924,5035,0,1305.5,37.5566239164278
12.382,394.7,103.676901959887,5045,0,1306,37.3749767744261
12.402,375,81.7788345342349,5055,0,1306.2,37.3803275652968
12.422,388.6,65.7912523736164,5065,0,1306.5,37.5477473802801
12.442,378.4,68.8463668048084,5075,0,1307,37.6179626124424
12.462,396.6,72.3589816278686,5085,0,1307.2,37.7382800055564
12.482,412.9,68.0611653016771,5095,0,1307.4,37.754175633667
12.502,386.1,76.2050596162165,5105,0,1307.8,37.8353156602547
12.522,382.4,59.4590428595834,5115,0,1308.1,38.0509891826451
12.542,417.1,97.0228495424317,5125,0,1308.1,38.3650593349962
12.562,394.1,65.6395036882855,5135,0,1308.5,38.5609186151529
12.582,395.8,88.1145718810333,5145,0,1308.9,38.4691795828528
12.602,434.4,117.116466249058,5155,0,1309,38.5227205685164
12.622,360.8,99.8151625088426,5165,0,1309.5,38.5695619771746
12.642,412.7,67.1400691754848,5175,0,1309.8,38.4152747397872
12.662,390.6,45.7898581687158,5185,0,1310.1,38.5931772899477
12.682,387.9,84.2383523105717,5195,0,1310.2,38.7149124297659
12.702,420.6,81.0379883484009,5205,0,1310.4,38.718930196424
12.722,358.6,46.4140783240028,5215,0,1311.2,38.2268085103751
12.742,359.1,84.7236684758161,5225,0,1311.4,38.4453435989906
12.762,442.2,97.5531763820237,5235,0,1311.4,38.4453435989906
12.782,366.2,68.2687499682118,5245,0,1311.9,38.4749557793407
12.802,382.7,88.1804337077613,5255,0,1312.4,38.384603394822
12.822,375.9,59.832079838309,5265,0,1312.8,38.3081076420007
12.842,282.5,39.3481610469635,5268,0,1319.9,38.4749557793407
12.862,378.5,89.7493423064729,5269,0,1329,38.54578806793
12.882,384.9,82.8753414606674,5277,0,1331.1,38.5989349306141
12.902,378.8,61.9602022807113,5287,0,1331.3,38.8130848497714
12.922,384.3,69.7583925655783,5297,0,1331.6,38.8020618008889
12.942,407.4,75.7880084328796,5307,0,1332,38.8844441904472
12.962,399.9,89.8572324424819,5317,0,1332.2,38.9638008641069
12.982,422.3,83.3267330719526,5327,0,1332.4,39.2207428112557
13.002,392.7,63.8714855523704,5337,0,1333.1,38.9171484623995
13.022,430.4,188.83690788026,5347,0,1333.1,38.9171484623995
13.042,394.2,94.4713948475645,5357,0,1333.5,39.0363078855228
13.062,357.7,60.9918938147612,5367,0,1333.8,39.3101626667824
13.082,402.8,123.684005972209,5377,0,1333.9,39.2441078379927
13.102,424.7,109.322204718184,5387,0,1334.3,39.2797657834158
13.122,295,48.9466830109843,5393,0,1338.4,39.4777011601346
13.142,410.8,74.396535164243,5400,0,1341.8,39.5777715390849
13.162,387.1,75.6386879256318,5410,0,1341.8,39.7877703153452
13.182,252.8,41.4214115323625,5415,0,1347.3,39.7856758142928
13.202,420.3,145.608340725691,5422,0,1350.5,39.7471172958912
13.222,364.6,45.7097120727945,5432,0,1350.7,39.986247635906
13.242,380.7,71.975381593678,5442,0,1350.8,40.0771478248862
13.262,367.4,67.9218505179134,5452,0,1351.2,39.941067698409
13.282,394.9,117.52300011298,5462,0,1351.6,40.1392022286885
13.302,387.4,88.4812597860888,5472,0,1352,39.9054437946058
13.322,438.8,62.0605439156886,5482,0,1352.2,40.0105541631761
13.342,396.9,59.2423459660027,5492,0,1352.4,40.1862331319238
13.362,371.9,62.0187247710095,5500,0,1354.8,40.1408630810162
13.382,398.3,79.446767642799,5510,0,1355.3,40.1775227376369
13.402,388.9,62.0205163187509,5520,0,1355.4,40.2221608348212
13.422,289.6,31.7111967607657,5529,0,1356.7,40.2300330046541
13.442,297.2,65.494359383928,5532,0,1363.7,40.3541268714311
13.462,307.5,63.3758629132574,5533,0,1372.9,40.5858486557952
13.482,322.9,73.23698215762,5534,0,1381.8,40.6141737711247
13.502,268.3,49.5357334546375,5536,0,1390,40.5024004775574
13.522,435,85.7515791885685,5541,0,1395,40.5024004775574
13.542,392.7,54.7966949530515,5551,0,1395.1,40.5557229829116
13.562,391,38.1459186691199,5561,0,1395.1,40.5557229829116
13.582,398.4,80.4338237310648,5571,0,1395.6,40.6262093837081
13.602,403.2,70.8390978046571,5581,0,1395.8,40.7480060861878
13.622,417.1,81.794389919005,5591,0,1396.3,40.8004629603363
13.642,371.1,71.9960647072695,5601,0,1396.6,40.9829232729926
13.662,379.9,84.2383523105717,5611,0,1396.8,40.8841180791651
13.682,364.7,49.6253743338806,5621,0,1397.3,40.9608213893336
13.702,386.7,84.8843003413732,5630,0,1398.6,41.1290651486269
13.722,368,86.100716218469,5638,0,1400.7,41.047533421632
13.742,392.7,64.9599021619405,5648,0,1401,41.3602063179896
13.762,368.9,60.0137947105126,5658,0,1401,41.6519974177576
13.782,295.6,58.4678449140114,5666,0,1403.5,41.3178734528614
13.802,303.6,51.9298672356392,5668,0,1411.6,41.2235100128286
13.822,293,57.501690796397,5668,0,1421.7,41.1691632171459
13.842,313.3,67.9052444382775,5668,0,1431.6,41.6925253093005
13.862,299.3,80.8236076623381,5668,0,1441.6,41.2666128163354
13.882,297.3,105.590456218564,5668,0,1451.9,41.291511099606
13.902,312.1,77.3899936110032,5668,0,1461.9,41.5383357073118
13.922,314.5,54.3225960760754,5668,0,1472,41.3843770844345
13.942,307.3,47.9700137817598,5668,0,1481.9,41.8580936020741
13.962,268.9,36.743706944183,5671,0,1489.1,41.5517080809495
13.982,365.1,57.3128839500044,5679,0,1491,41.7053154086303
14.002,348.8,56.6447016253261,5689,0,1491.2,41.6194399022594
14.022,342.6,38.384603394822,5699,0,1491.5,41.9371222453594
14.042,378.8,69.542632807349,5709,0,1491.7,41.7640196022046
14.062,290.5,61.2594663886507,5718,0,1492.8,41.8059006999411
14.082,311.4,62.4040596969994,5721,0,1499.9,41.9350026164831
14.102,404.2,92.9322333746478,5726,0,1505.2,41.9677124571841
14.122,386,60.5933623060774,5736,0,1505.2,41.9677124571841
14.142,400,106.226173799116,5746,0,1505.5,42.2880335056831
14.162,375.8,65.9979797670605,5756,0,1505.8,42.446829485055
14.182,348,63.0361448341787,5766,0,1506.2,42.2316363773784
14.202,412.8,77.7042827362531,5776,0,1506.7,42.198077891982
14.222,346.7,57.5269019194015,5785,0,1507.8,42.2526790735083
14.242,292.3,41.6120975999368,5791,0,1512.1,42.3699316864107
14.262,300,38.3260862714795,5792,0,1521.1,42.3699316864107
14.282,465.5,232.027895832472,5796,0,1527.1,42.3699316864107
14.302,429.5,113.934922945806,5806,0,1527.1,42.2254530927602
14.322,418.9,109.140531222619,5816,0,1527.7,42.4055813936483
14.342,366.6,72.513906712207,5826,0,1527.9,42.4825454353511
14.362,375,69.0201258893214,5836,0,1528.1,42.6443952289682
14.382,346.7,56.9854757323692,5846,0,1528.5,42.5055551924948
14.402,390.3,72.8194876236971,5856,0,1528.7,42.4788836430003
14.422,375.6,86.8590173147779,5861,0,1534.1,42.8497374554384
14.442,348.1,44.7696573833464,5869,0,1536.3,42.60425122241
14.462,374.9,99.3998099707551,5879,0,1536.3,42.60425122241
14.482,388.5,46.9189608675308,5889,0,1536.6,42.6176802121686
14.502,354.6,45.8795524534986,5899,0,1537.1,42.7198886806706
14.522,354.4,53.8953718895334,5909,0,1537.3,42.8564788308346
14.542,369.1,72.5694303561921,5919,0,1537.4,42.9242226358136
14.562,414,54.5323553294535,5929,0,1537.8,43.1194722705287
14.582,373.1,41.5517080809495,5939,0,1538,43.2563418600222
14.602,406.9,67.4494872725756,5949,0,1538.2,43.552777689195
14.622,400.4,76.1638584456784,5959,0,1538.9,43.3344871641257
14.642,317.2,86.0281607640454,5968,0,1540.2,43.1684040834394
14.662,338.1,62.1350679300077,5972,0,1546.3,43.2872832237008
14.682,349.1,72.0608539129718,5981,0,1547.4,43.4516333921343
14.702,322.8,79.2461706049924,5990,0,1548.6,43.3953402516394
14.722,364.6,137.00381178801,5999,0,1549.9,43.6589051626355
14.742,380.3,78.5791179498585,6009,0,1550.3,43.6375220805826
14.762,354.3,59.9871282489465,6019,0,1550.5,43.6507604617478
14.782,406.9,55.424523252598,6029,0,1550.9,43.8620311633852
14.802,285.6,57.155149471514,6038,0,1552.3,43.8838112393271
14.822,258.8,41.8643311450478,6041,0,1559.3,44.0884212564806
14.842,310.1,37.2363323173006,6041,0,1569.4,43.9348001778393
14.862,298.8,43.4224724205233,6042,0,1578.3,44.0884212564806
14.882,380.3,64.9701640926219,6047,0,1583.4,43.9348001778393
14.902,384.2,50.530079050887,6056,0,1584.5,43.990529283775
14.922,375.7,68.029487070763,6062,0,1588.8,44.2060830404344
14.942,380.3,64.8400596339434,6071,0,1589.8,44.5266462045169
14.962,364.4,60.2314056138674,6081,0,1590,44.4597195972564
14.982,388.2,77.0494790522442,6091,0,1590,44.8602769100286
15.002,458.4,125.398210159121,6101,0,1590.9,44.6279683108648
15.022,450.6,142.431425995498,6110,0,1592.3,44.4773350520614
15.042,354.7,28.3472514834625,6120,0,1592.6,44.2397508532265
15.062,431.3,119.550128955737,6130,0,1592.8,44.3966965738068
15.082,381,61.400325732035,6140,0,1593.2,44.0524939387343
15.102,406,70.9773046668988,6150,0,1593.5,44.3151591820828
15.122,420.3,71.2071313532258,6160,0,1594,44.3471156521669
15.142,405,85.2721134564714,6170,0,1594.1,44.5132938944461
15.162,397.6,103.70278041917,6180,0,1594.2,44.5715404964
15.182,430.2,91.3999756868433,6190,0,1594.6,44.5575782306195
15.202,408.7,100.473379558966,6200,0,1594.9,44.5033082415728
15.222,395.1,58.5006172806939,6210,0,1595.1,44.6603229326037
15.242,377.7,53.6574526251687,6220,0,1595.7,44.6070497667004
15.262,335.2,86.134004125355,6227,0,1598.8,44.6562176832944
15.282,325.9,69.8052051545346,6231,0,1605.1,44.6329474715708
15.302,381.4,76.2615382891155,6239,0,1607.3,44.6419085613507
15.322,374.9,66.3164970258365,6249,0,1607.6,44.7938487840562
15.342,368.2,63.3347368265543,6259,0,1607.8,44.8077374270709
15.362,386.5,63.4319407799502,6268,0,1609,45.0160465217065
15.382,382.8,59.9051101511567,6278,0,1609.3,44.9840712549083
15.402,389.7,43.7316310644316,6288,0,1609.4,44.9028581124483
15.422,383.3,83.0382107492957,6298,0,1610,45.0382553441454
15.442,334.6,76.4783193678662,6304,0,1614,45.1614388118399
15.462,292.2,40.6251153844515,6305,0,1623.2,45.3867332549453
15.482,320.4,55.1909815499276,6305,0,1633.4,45.1570100378176
15.502,336.5,139.79687645533,6307,0,1641.4,45.1570100378176
15.522,281,37.7418129459151,6310,0,1648.4,45.1570100378176
15.542,406.6,68.5844167593647,6317,0,1651.4,45.1570100378176
15.562,405.6,62.3256679778796,6327,0,1651.5,45.1989429571582
15.582,391.9,83.6533189884166,6337,0,1652,45.6362429069995
15.602,333.4,42.0534051996849,6345,0,1654.1,45.544727710485
15.622,353.1,45.9648416364798,6355,0,1654.3,45.6047024865736
15.642,308.7,52.4257146403896,6363,0,1656.8,45.7451879679407
15.662,411.2,43.6521604403621,6371,0,1658.9,45.7856115195836
15.682,357.2,36.2209270388757,6381,0,1659.5,45.6124982872019
15.702,411.8,109.667983781351,6391,0,1659.8,45.9366713833053
15.722,364.9,58.9961392333807,6401,0,1659.9,45.7856115195836
15.742,354.1,52.852940630899,6411,0,1660.2,45.8592048193889
15.762,368.8,66.2668008046932,6421,0,1660.5,45.8845168754002
15.782,429.9,66.448727100926,6431,0,1660.7,45.8888754371785
15.802,365.8,46.6137795554538,6441,0,1661.1,46.2083446047476
15.822,360.5,52.1839694414546,6451,0,1661.6,45.981155560367
15.842,377.7,84.91440134368,6461,0,1661.7,46.2674591670839
15.862,373.2,48.5885217355338,6465,0,1667.8,46.4322684730733
15.882,285.2,58.9685415190921,6466,0,1676.8,46.4322684730733
15.902,311.9,64.497114491873,6466,0,1686.9,46.4529630677934
15.922,338.5,83.3123306866663,6467,0,1696,46.3728847975241
15.942,280.8,41.3757846518414,6467,0,1705.9,46.5294410979639
15.962,285.6,51.4202726990478,6467,0,1716,46.3728847975241
15.982,275,58.1205643468816,6467,0,1725.8,46.3028676817706
16.002,315.7,74.5580310898833,6467,0,1735.7,46.7643026249724
16.022,372.4,72.3835463194349,6473,0,1740,46.3225407094406
16.042,378.3,43.6909601634022,6483,0,1740.1,46.4194643082691
16.062,380.4,60.2111100859117,6493,0,1740.6,46.8358836790767
16.082,415,82.99263688893,6503,0,1740.7,46.8995380218896
16.102,394,82.0920892115136,6513,0,1740.9,46.7937555188249
16.122,350.1,57.8012879518172,6523,0,1741.2,46.9060526774294
16.142,396.6,74.5194978214129,6533,0,1741.3,46.970558154373
16.162,282.6,49.1758748439381,6540,0,1744.9,46.9691388041126
16.182,288.8,49.6829950787993,6543,0,1751.9,46.8981165222371
16.202,385.7,81.6633332653033,6547,0,1758.1,46.857822778652
16.222,371,43.9898978301963,6556,0,1759.2,47.0243435774375
16.242,410.3,67.0174935702943,6566,0,1759.3,47.0886870112604
16.262,416.1,73.0835898893254,6576,0,1759.5,47.1999293784782
16.282,385,62.6773040617132,6586,0,1758.9,47.8990837305081
16.302,383.1,76.8771747659863,6596,0,1760.2,47.0692161726867
16.322,418.7,128.949645641666,6606,0,1760.5,47.2493386197098
16.342,368.8,50.4948842293289,6616,0,1760.9,47.1155789286068
16.362,371.6,42.2905295413629,6626,0,1761.1,47.3226513768336
16.382,363.5,67.0957027933484,6636,0,1761.4,47.4018283754259
16.402,405.8,66.4359340517866,6646,0,1761.9,47.5685470312755
16.422,379.6,90.8676693512788,6655,0,1763.1,47.5405090422894
16.442,321.7,90.2958716910383,6658,0,1770.4,47.6216570713601
16.462,321.7,60.6960551527948,6658,0,1779.9,48.0473146434267
16.482,311.8,62.078444997707,6658,0,1790.2,47.9300416115915
16.502,292.7,39.2033161862616,6658,0,1800.3,48.0325121373245
16.522,293,52.1152568831815,6658,0,1810.3,48.0949292776507
16.542,329.2,101.682293880935,6660,0,1818.5,47.7871437848205
16.562,433.3,109.82617579106,6668,0,1820.5,47.7871437848205
16.582,382.1,64.8767207007944,6678,0,1820.8,48.1174489025436
16.602,347.7,45.6485365470667,6688,0,1821.2,48.1866740453785
16.622,403.9,72.8048380565773,6698,0,1821.3,48.0348253295923
16.642,392.7,50.1598555730687,6706,0,1823.7,48.2172168421198
16.662,410.9,57.8358789065135,6716,0,1824.2,48.2903256932023
16.682,389.4,95.4092937471677,6726,0,1824.4,48.394673719785
16.702,380.5,55.6142467758437,6736,0,1824.9,48.3722831565534
16.722,391.4,78.0842849461757,6746,0,1825.2,48.5084185133536
16.742,374.5,37.851317311584,6756,0,1825.3,48.5502031120594
16.762,407.9,78.4069866501421,6766,0,1825.7,48.4769131763885
16.782,365.7,66.1564643687809,6776,0,1826,48.7305516761986
16.802,404.1,82.5462160112611,6786,0,1826.3,48.5799455651312
16.822,443.1,115.05018228775,6796,0,1826.3,48.5845197110721
16.842,390.9,68.2698078704391,6806,0,1826.8,48.7027263667606
16.862,357.2,67.0121050424639,6816,0,1827.3,48.5959531922841
16.882,405.1,88.2275467186978,6826,0,1827.6,48.7332877336768
16.902,423.1,110.917837459386,6836,0,1828,48.6095555306659
16.922,384.8,63.3312280351838,6846,0,1828.3,48.9377155167668
16.942,291.4,61.3300723770792,6852,0,1832.4,48.9811755223939
16.962,334.6,51.766999355016,6853,0,1841.3,49.057902296957
16.982,313,53.074371299987,6853,0,1851.5,49.0243703568836
17.002,384,70.5328922481482,6857,0,1857.7,49.1258022269809
17.022,383.7,70.3231430216571,6867,0,1857.7,49.2477861882587
17.042,388.1,66.7407088831264,6877,0,1858.1,49.1470582368196
17.062,414.1,73.1671602109398,6887,0,1858.3,49.057902296957
17.082,415.8,83.8620560470851,6897,0,1858.8,49.3351351022327
17.102,380.3,64.4636848672698,6907,0,1859,49.2251065119326
17.122,395,100.15765350464,6917,0,1859.4,49.1623161917066
17.142,398.9,63.0510375278102,6927,0,1859.6,49.3923070933116
17.162,403,58.4275429722813,6937,0,1859.9,49.4108625034347
17.182,384.6,78.8094748956833,6947,0,1860.4,49.3810579968563
17.202,443.7,60.855110257434,6957,0,1860.7,49.656710411473
17.222,378.3,30.1000184569895,6967,0,1861,49.9266128098699
17.242,394.6,108.054718648573,6977,0,1861.3,49.6589479460763
17.262,376.5,62.1168254179172,6987,0,1861.7,49.656710411473
17.282,316.7,56.8018974643942,6996,0,1862.8,49.70088306839
17.302,437.6,101.964263892361,7002,0,1867,49.6565985320962
17.322,296.4,39.4608103763158,7008,0,1871.1,49.5007295120205
17.342,353.7,81.557137435461,7015,0,1874.4,49.9959998399872
17.362,430.6,63.9777739184129,7022,0,1877.6,50.2133227119833
17.382,374.3,71.3614430596492,7032,0,1878.1,50.0409832037701
17.402,360.9,101.399594564169,7039,0,1881.4,50.2265976461786
17.422,361.9,63.0069661051679,7045,0,1885.5,50.2908208987154
17.442,410.2,105.225472201364,7053,0,1887.5,50.2908208987154
17.462,409.9,98.3807230440327,7063,0,1887.6,50.3856240520162
17.482,390.7,75.0556090138801,7073,0,1888.2,50.4904831516682
17.502,411.4,80.6297436158367,7083,0,1888.3,50.4007275079768
17.522,389.8,70.0583883469908,7093,0,1888.7,50.7522303833919
17.542,413.3,74.1395830698944,7103,0,1889.1,50.7136843246256
17.562,379.4,49.8290410637545,7113,0,1889.2,50.760439539293
17.582,400.4,82.967463502267,7123,0,1889.7,50.9706887447199
17.602,434.6,201.473019974829,7133,0,1890,50.994553086035
17.622,286.3,49.4369407539657,7140,0,1893.3,50.846282503684
17.642,304.8,71.7136280245564,7142,0,1901.4,51.0929436310817
17.662,422.4,177.866491754037,7147,0,1906.5,51.0147037627388
17.682,355.2,47.6090560946363,7157,0,1906.7,51.0208018578915
17.702,382.9,86.9858864669691,7167,0,1906.9,51.1304432038509
17.722,365.7,67.8151900388106,7177,0,1907.3,51.2489566289457
17.742,380.8,96.855906720585,7187,0,1907.5,51.2667316861313
17.762,399.1,126.262029129901,7192,0,1912.6,51.603617444258
17.782,343.3,57.8677611263627,7202,0,1913,51.1967880936989
17.802,394.3,45.2009095287055,7211,0,1914.1,51.2931661031846
17.822,395.3,105.210952112622,7221,0,1914.3,51.5041530148567
17.842,376.4,64.8060353842312,7231,0,1914.6,51.6767732050763
17.862,375.5,77.4915766031666,7241,0,1914.8,51.7704334323925
17.882,383.5,68.2043498124081,7251,0,1915.5,51.833601285481
17.902,400.9,82.3427120164391,7261,0,1915.6,51.6767732050763
17.922,413.3,69.0507864626545,7271,0,1915.7,51.8931594721308
17.942,420.3,88.9344952447836,7281,0,1916.1,52.1098199318836
17.962,380,52.1344415909483,7291,0,1916.4,52.2413203848788
17.982,376.5,98.8188578494341,7301,0,1916.4,52.7893086818828
18.002,352.3,51.2034070046993,7311,0,1916,53.3541625992449
18.022,381.1,63.8286769406981,7321,0,1917,52.2494019104525
18.042,286.1,57.4755020276755,7324,0,1924.2,52.2681122249078
18.062,329.3,63.0344702876485,7326,0,1932.3,52.4998412696013
18.082,309.7,68.3082067625195,7332,0,1936.5,52.4049403947546
18.102,360.6,71.2494834289266,7342,0,1936.7,52.5146540395049
18.122,377.5,70.2175191814692,7352,0,1937,52.820450584977
18.142,430,56.399369578825,7362,0,1937.1,52.8844652678522
18.162,409.4,129.895855720394,7372,0,1937.6,52.9112464415648
18.182,364,56.975628317924,7382,0,1937.9,52.7245462548307
18.202,379.5,76.076350537543,7392,0,1938.3,52.9592086211433
18.222,416.6,79.8362212421293,7402,0,1938.4,52.8040402494607
18.242,399.6,98.6837822992658,7412,0,1938.7,52.9550123532545
18.262,365.6,80.6462784152017,7422,0,1939.2,53.1178982181252
18.282,284.6,32.1772866751965,7425,0,1946.3,53.1811370067746
18.302,303.5,80.1266358820697,7425,0,1956.2,53.259949513891
18.322,388.6,66.4115117196476,7426,0,1965.3,52.982282153775
18.342,460.8,231.295770245228,7435,0,1966.5,53.0686138671228
18.362,375.5,43.0019379408262,7445,0,1966.5,53.0686138671228
18.382,375.3,44.1211715367779,7455,0,1966.9,53.3426033610409
18.402,279.5,56.3466453699281,7464,0,1968.2,53.4619283020897
18.422,309.5,46.2270964310375,7467,0,1975.3,53.3834139868264
18.442,286.9,70.8683442887036,7467,0,1985.3,53.6056589052561
18.462,412.5,97.6265560410918,7468,0,1994.5,53.5438553378858
18.482,351.5,57.3725640974073,7471,0,2001.4,53.7012311052756
18.502,408.3,69.5941408772638,7478,0,2004.7,53.4312642560514
18.522,358.5,41.4815889548872,7488,0,2005,53.4062002226541
18.542,374.7,49.6119385273791,7498,0,2005,53.4062002226541
18.562,373,68.3146315871563,7508,0,2005.2,53.3662398483869
18.582,291.2,45.3230380466466,7517,0,2006.9,53.5629432433365
18.602,334.2,74.251524488652,7520,0,2014,53.4062002226541
18.622,285.4,61.3445641891403,7521,0,2022.8,53.6527932378383
18.642,364,76.7680489092522,7526,0,2028,53.4062002226541
18.662,351.8,58.4746858810622,7534,0,2030,53.4062002226541
18.682,384.4,59.675418352581,7543,0,2031.1,53.319685753846
18.702,407.3,111.542767084598,7553,0,2031.4,53.2774707441043
18.722,375.5,80.332987551123,7563,0,2031.8,53.4993250217026
18.742,401,59.7922328660764,7573,0,2031.9,53.3405203490846
18.762,388.7,64.8109215761939,7583,0,2032.5,53.5251758002199
18.782,376.2,73.2587499514184,7593,0,2032.8,53.5781879333579
18.802,376.5,44.8708021868218,7603,0,2033,53.582750126427
18.822,352.6,65.2741228291205,7613,0,2033.4,53.8541239522719
18.842,412.6,53.5416763942922,7618,0,2038.4,53.8561870994307
18.862,374,85.9806179709513,7626,0,2040.7,53.5434403078472
18.882,399.7,85.3997788183448,7636,0,2040.9,53.8628917819227
18.902,383.3,62.7942849487294,7646,0,2041.4,53.672256437671
18.922,420.5,95.113090581686,7656,0,2041.7,53.973347332014
18.942,395.8,52.5944652770401,7666,0,2042,54.1520493097394
18.962,399.2,73.4738048558804,7676,0,2042.3,54.2505504324355
18.982,377.3,65.5693864882419,7686,0,2042.6,54.0621042053591
19.002,389.1,46.6677380829388,7696,0,2043.1,54.3434550899288
19.022,360.2,49.3891576045683,7706,0,2043.2,54.3911757548961
19.042,394.8,89.4871809565792,7716,0,2043,54.5323553294535
19.062,379.4,54.3592984992755,7726,0,2043.7,54.4733370048544
19.082,432.4,95.6918665996924,7736,0,2044,54.5058610507979
19.102,362.6,61.4097350226782,7746,0,2044.4,54.6731703448369
19.122,368.8,65.3108804956043,7756,0,2044.8,54.6703250808375
19.142,300.8,58.5582331245288,7763,0,2047.7,54.9161987840463
19.162,409.1,80.3180483383958,7769,0,2052.2,54.7353227409463
19.182,365.1,31.4128423843922,7779,0,2052.4,54.841590057182
19.202,331.6,128.817873156035,7786,0,2055.5,54.9631189475674
19.222,395.9,75.3162960085295,7793,0,2058.8,54.9763585552917
19.242,358.2,70.3827630413394,7803,0,2059,55.1805118578007
19.262,401.8,70.5845434764423,7813,0,2059.5,55.1628901023545
19.282,357.5,64.9568232666045,7823,0,2059.9,55.2779843658898
19.302,462.1,87.5131101289655,7833,0,2060.1,55.2438030712747
19.322,387.9,52.4011238217061,7843,0,2060.6,55.227207465564
19.342,308.1,56.6361682633594,7852,0,2061.8,55.4352475115487
19.362,309.3,68.8461247194705,7855,0,2069.1,55.2880336661259
19.382,364.3,54.1808699327232,7861,0,2073.3,55.2530542142242
19.402,390.5,62.8264806165893,7871,0,2073.4,55.3216855210404
19.422,419.6,103.394820416155,7881,0,2073.9,55.5846701488419
19.442,340.4,60.5478690330588,7890,0,2075.3,55.5738747574394
19.462,289.3,48.3644727276358,7893,0,2082.3,55.5738747574394
19.482,408.3,84.2417816631259,7894,0,2091.3,55.4998498496467
19.502,287,53.3312499593083,7894,0,2101.3,55.3474881493681
19.522,326.3,56.2594189644918,7895,0,2110.2,55.6572846385209
19.542,302.6,72.9264469631331,7896,0,2119.2,55.7311004337395
19.562,408.2,101.137749848632,7897,0,2128.3,55.5718753807475
19.582,311.3,78.3099965237871,7897,0,2138.1,56.054437826099
19.602,388.8,70.0901007434161,7901,0,2144.4,55.6620756589859
19.622,377.9,84.5004273493467,7910,0,2145.4,55.6620756589859
19.642,421.7,124.047526734268,7920,0,2145.6,55.7697648073458
19.662,382.5,63.662739843997,7930,0,2146,55.9880939724391
19.682,386.9,91.1426842313133,7940,0,2146.2,55.7530268236622
19.702,389.6,58.250798754657,7950,0,2146.6,55.8732692995696
19.722,356.7,67.0274404835645,7960,0,2147.1,56.1613746270513
19.742,398.9,54.8481742834,7968,0,2149.2,56.2095286504976
19.762,371.9,41.828884225563,7978,0,2149.6,56.3465467738116
19.782,434.9,76.7064389590455,7988,0,2149.9,56.4022261183999
19.802,378.2,73.8072564935936,7996,0,2152.4,56.5414302377764
19.822,365.6,57.8661290297605,8006,0,2152.7,56.5096845190667
19.842,358.7,55.9484882131174,8016,0,2152.8,56.5583278080642
19.862,397.6,48.6967943275302,8026,0,2153.3,56.9874255135874
19.882,368.5,50.5552503043288,8036,0,2153.5,56.9605126381426
19.902,419.8,59.5964204741638,8046,0,2153.8,56.9420758314974
19.922,375.5,72.0636292915273,8056,0,2154,57.1392062325763
19.942,369,90.345017694515,8066,0,2154.6,57.0598126725125
19.962,408.1,73.9225570745794,8076,0,2154.7,57.1256898815624
19.982,447.5,90.2284138543212,8086,0,2155.2,57.3368215993101
20.002,362.4,59.8668893834016,8096,0,2155.6,57.0598126725125


==> raw_data/rbmqv1/urdata/ur_timegaps_short.csv <==
10569.392,0,0,0
10569.394,1,2.00000000040745,2.00000000040745
10569.396,2,2.00000000040745,4.00000000081491
10569.398,3,1.99999999858846,5.99999999940337
10569.4,4,2.00000000040745,7.99999999981083
10569.402,5,2.00000000040745,10.0000000002183
10569.404,6,2.00000000040745,12.0000000006257
10569.406,7,2.00000000040745,14.0000000010332
10569.408,8,1.99999999858846,15.9999999996217
10569.41,9,2.00000000040745,18.0000000000291
10569.412,10,2.00000000040745,20.0000000004366
10569.414,11,2.00000000040745,22.000000000844
10569.416,12,1.99999999858846,23.9999999994325
10569.418,13,2.00000000040745,25.9999999998399
10569.42,14,2.00000000040745,28.0000000002474
10569.422,15,2.00000000040745,30.0000000006548
10569.424,16,2.00000000040745,32.0000000010623
10569.426,17,1.99999999858846,33.9999999996508
10569.428,18,2.00000000040745,36.0000000000582
10569.43,19,2.00000000040745,38.0000000004657
10569.432,20,2.00000000040745,40.0000000008731
10569.434,21,1.99999999858846,41.9999999994616
10569.436,22,2.00000000040745,43.999999999869
10569.438,23,2.00000000040745,46.0000000002765
10569.44,24,2.00000000040745,48.0000000006839
10569.442,25,1.99999999858846,49.9999999992724
10569.446,26,4.00000000081491,54.0000000000873
10569.45,27,4.00000000081491,58.0000000009022
10569.452,28,1.99999999858846,59.9999999994907
10569.456,29,4.00000000081491,64.0000000003056
10569.458,30,2.00000000040745,66.000000000713
10569.46,31,1.99999999858846,67.9999999993015
10569.462,32,2.00000000040745,69.999999999709
10569.464,33,2.00000000040745,72.0000000001164
10569.466,34,2.00000000040745,74.0000000005239
10569.468,35,2.00000000040745,76.0000000009313
10569.47,36,1.99999999858846,77.9999999995198
10569.472,37,2.00000000040745,79.9999999999272
10569.474,38,2.00000000040745,82.0000000003347
10569.478,39,3.99999999899592,85.9999999993306
10569.482,40,4.00000000081491,90.0000000001455
10569.486,41,4.00000000081491,94.0000000009604
10569.488,42,1.99999999858846,95.9999999995489
10569.49,43,2.00000000040745,97.9999999999563
10569.492,44,2.00000000040745,100.000000000364
10569.494,45,2.00000000040745,102.000000000771
10569.496,46,1.99999999858846,103.99999999936
10569.498,47,2.00000000040745,105.999999999767
10569.5,48,2.00000000040745,108.000000000175
10569.502,49,2.00000000040745,110.000000000582
10569.504,50,2.00000000040745,112.00000000099
10569.506,51,1.99999999858846,113.999999999578
10569.508,52,2.00000000040745,115.999999999985
10569.51,53,2.00000000040745,118.000000000393
10569.512,54,2.00000000040745,120.0000000008
10569.514,55,1.99999999858846,121.999999999389
10569.516,56,2.00000000040745,123.999999999796
10569.518,57,2.00000000040745,126.000000000204
10569.52,58,2.00000000040745,128.000000000611
10569.522,59,2.00000000040745,130.000000001019
10569.524,60,1.99999999858846,131.999999999607
10569.526,61,2.00000000040745,134.000000000015
10569.528,62,2.00000000040745,136.000000000422
10569.53,63,2.00000000040745,138.000000000829
10569.532,64,1.99999999858846,139.999999999418
10569.534,65,2.00000000040745,141.999999999825
10569.536,66,2.00000000040745,144.000000000233
10569.538,67,2.00000000040745,146.00000000064
10569.54,68,2.00000000040745,148.000000001048
10569.542,69,1.99999999858846,149.999999999636
10569.544,70,2.00000000040745,152.000000000044
10569.546,71,2.00000000040745,154.000000000451
10569.548,72,2.00000000040745,156.000000000859
10569.55,73,1.99999999858846,157.999999999447
10569.552,74,2.00000000040745,159.999999999854
10569.554,75,2.00000000040745,162.000000000262
10569.556,76,2.00000000040745,164.000000000669
10569.558,77,2.00000000040745,166.000000001077
10569.56,78,1.99999999858846,167.999999999665
10569.562,79,2.00000000040745,170.000000000073
10569.564,80,2.00000000040745,172.00000000048
10569.566,81,2.00000000040745,174.000000000888
10569.568,82,1.99999999858846,175.999999999476
10569.57,83,2.00000000040745,177.999999999884
10569.572,84,2.00000000040745,180.000000000291
10569.574,85,2.00000000040745,182.000000000698
10569.576,86,1.99999999858846,183.999999999287
10569.578,87,2.00000000040745,185.999999999694
10569.58,88,2.00000000040745,188.000000000102
10569.582,89,2.00000000040745,190.000000000509
10569.586,90,3.99999999899592,193.999999999505
10569.59,91,4.00000000081491,198.00000000032
10569.594,92,3.99999999899592,201.999999999316
10569.598,93,4.00000000081491,206.000000000131
10569.602,94,4.00000000081491,210.000000000946
10569.604,95,1.99999999858846,211.999999999534
10569.606,96,2.00000000040745,213.999999999942
10569.608,97,2.00000000040745,216.000000000349
10569.61,98,2.00000000040745,218.000000000757
10569.612,99,1.99999999858846,219.999999999345
10569.614,100,2.00000000040745,221.999999999753
10569.616,101,2.00000000040745,224.00000000016
10569.618,102,2.00000000040745,226.000000000568
10569.62,103,2.00000000040745,228.000000000975
10569.622,104,1.99999999858846,229.999999999563
10569.624,105,2.00000000040745,231.999999999971
10569.626,106,2.00000000040745,234.000000000378
10569.628,107,2.00000000040745,236.000000000786
10569.63,108,1.99999999858846,237.999999999374
10569.632,109,2.00000000040745,239.999999999782
10569.634,110,2.00000000040745,242.000000000189
10569.636,111,2.00000000040745,244.000000000597
10569.638,112,2.00000000040745,246.000000001004
10569.64,113,1.99999999858846,247.999999999593
10569.642,114,2.00000000040745,250
10569.644,115,2.00000000040745,252.000000000407
10569.646,116,2.00000000040745,254.000000000815
10569.648,117,1.99999999858846,255.999999999403
10569.65,118,2.00000000040745,257.999999999811
10569.656,119,6.00000000122236,264.000000001033
10569.662,120,5.99999999940337,270.000000000437
10569.668,121,5.99999999940337,275.99999999984
10569.672,122,4.00000000081491,280.000000000655
10569.676,123,3.99999999899592,283.999999999651
10569.678,124,2.00000000040745,286.000000000058
10569.68,125,2.00000000040745,288.000000000466
10569.682,126,2.00000000040745,290.000000000873
10569.684,127,1.99999999858846,291.999999999462
10569.686,128,2.00000000040745,293.999999999869
10569.688,129,2.00000000040745,296.000000000276
10569.69,130,2.00000000040745,298.000000000684
10569.692,131,1.99999999858846,299.999999999272
10569.694,132,2.00000000040745,301.99999999968
10569.696,133,2.00000000040745,304.000000000087
10569.698,134,2.00000000040745,306.000000000495
10569.7,135,2.00000000040745,308.000000000902
10569.702,136,1.99999999858846,309.999999999491
10569.704,137,2.00000000040745,311.999999999898
10569.706,138,2.00000000040745,314.000000000306
10569.708,139,2.00000000040745,316.000000000713
10569.71,140,1.99999999858846,317.999999999302
10569.712,141,2.00000000040745,319.999999999709
10569.714,142,2.00000000040745,322.000000000116
10569.718,143,4.00000000081491,326.000000000931
10569.722,144,3.99999999899592,329.999999999927
10569.724,145,2.00000000040745,332.000000000335
10569.726,146,2.00000000040745,334.000000000742
10569.728,147,1.99999999858846,335.999999999331
10569.73,148,2.00000000040745,337.999999999738
10569.732,149,2.00000000040745,340.000000000146
10569.734,150,2.00000000040745,342.000000000553
10569.736,151,2.00000000040745,344.00000000096
10569.738,152,1.99999999858846,345.999999999549
10569.74,153,2.00000000040745,347.999999999956
10569.742,154,2.00000000040745,350.000000000364
10569.744,155,2.00000000040745,352.000000000771
10569.746,156,1.99999999858846,353.99999999936
10569.748,157,2.00000000040745,355.999999999767
10569.75,158,2.00000000040745,358.000000000175
10569.752,159,2.00000000040745,360.000000000582
10569.754,160,2.00000000040745,362.00000000099
10569.756,161,1.99999999858846,363.999999999578
10569.758,162,2.00000000040745,365.999999999985
10569.76,163,2.00000000040745,368.000000000393
10569.762,164,2.00000000040745,370.0000000008
10569.764,165,1.99999999858846,371.999999999389
10569.766,166,2.00000000040745,373.999999999796
10569.768,167,2.00000000040745,376.000000000204
10569.77,168,2.00000000040745,378.000000000611
10569.772,169,2.00000000040745,380.000000001019
10569.774,170,1.99999999858846,381.999999999607
10569.776,171,2.00000000040745,384.000000000015
10569.778,172,2.00000000040745,386.000000000422
10569.78,173,2.00000000040745,388.000000000829
10569.782,174,1.99999999858846,389.999999999418
10569.784,175,2.00000000040745,391.999999999825
10569.786,176,2.00000000040745,394.000000000233
10569.788,177,2.00000000040745,396.00000000064
10569.79,178,2.00000000040745,398.000000001048
10569.792,179,1.99999999858846,399.999999999636
10569.794,180,2.00000000040745,402.000000000044
10569.796,181,2.00000000040745,404.000000000451
10569.798,182,2.00000000040745,406.000000000859
10569.8,183,1.99999999858846,407.999999999447
10569.802,184,2.00000000040745,409.999999999854
10569.804,185,2.00000000040745,412.000000000262
10569.806,186,2.00000000040745,414.000000000669
10569.808,187,2.00000000040745,416.000000001077
10569.812,188,3.99999999899592,420.000000000073
10569.814,189,2.00000000040745,422.00000000048
10569.816,190,2.00000000040745,424.000000000888
10569.818,191,1.99999999858846,425.999999999476
10569.82,192,2.00000000040745,427.999999999884
10569.822,193,2.00000000040745,430.000000000291
10569.824,194,2.00000000040745,432.000000000698
10569.826,195,1.99999999858846,433.999999999287
10569.828,196,2.00000000040745,435.999999999694
10569.83,197,2.00000000040745,438.000000000102
10569.832,198,2.00000000040745,440.000000000509
10569.834,199,2.00000000040745,442.000000000917
10569.836,200,1.99999999858846,443.999999999505
10569.838,201,2.00000000040745,445.999999999913
10569.84,202,2.00000000040745,448.00000000032
10569.842,203,2.00000000040745,450.000000000728
10569.844,204,1.99999999858846,451.999999999316
10569.846,205,2.00000000040745,453.999999999724
10569.848,206,2.00000000040745,456.000000000131
10569.85,207,2.00000000040745,458.000000000538
10569.852,208,2.00000000040745,460.000000000946
10569.854,209,1.99999999858846,461.999999999534
10569.856,210,2.00000000040745,463.999999999942
10569.858,211,2.00000000040745,466.000000000349
10569.86,212,2.00000000040745,468.000000000757
10569.862,213,1.99999999858846,469.999999999345
10569.864,214,2.00000000040745,471.999999999753
10569.866,215,2.00000000040745,474.00000000016
10569.868,216,2.00000000040745,476.000000000568
10569.87,217,2.00000000040745,478.000000000975
10569.872,218,1.99999999858846,479.999999999563
10569.874,219,2.00000000040745,481.999999999971
10569.876,220,2.00000000040745,484.000000000378
10569.878,221,2.00000000040745,486.000000000786
10569.88,222,1.99999999858846,487.999999999374
10569.882,223,2.00000000040745,489.999999999782
10569.884,224,2.00000000040745,492.000000000189
10569.886,225,2.00000000040745,494.000000000597
10569.888,226,2.00000000040745,496.000000001004
10569.89,227,1.99999999858846,497.999999999593
10569.892,228,2.00000000040745,500
10569.894,229,2.00000000040745,502.000000000407
10569.896,230,2.00000000040745,504.000000000815
10569.898,231,1.99999999858846,505.999999999403
10569.9,232,2.00000000040745,507.999999999811
10569.902,233,2.00000000040745,510.000000000218
10569.904,234,2.00000000040745,512.000000000626
10569.906,235,2.00000000040745,514.000000001033
10569.908,236,1.99999999858846,515.999999999622
10569.91,237,2.00000000040745,518.000000000029
10569.912,238,2.00000000040745,520.000000000437
10569.914,239,2.00000000040745,522.000000000844
10569.916,240,1.99999999858846,523.999999999432
10569.918,241,2.00000000040745,525.99999999984
10569.92,242,2.00000000040745,528.000000000247
10569.922,243,2.00000000040745,530.000000000655
10569.924,244,2.00000000040745,532.000000001062
10569.926,245,1.99999999858846,533.999999999651
10569.928,246,2.00000000040745,536.000000000058
10569.93,247,2.00000000040745,538.000000000466
10569.932,248,2.00000000040745,540.000000000873
10569.934,249,1.99999999858846,541.999999999462
10569.936,250,2.00000000040745,543.999999999869
10569.938,251,2.00000000040745,546.000000000276
10569.94,252,2.00000000040745,548.000000000684
10569.942,253,1.99999999858846,549.999999999272
10569.944,254,2.00000000040745,551.99999999968
10569.946,255,2.00000000040745,554.000000000087
10569.948,256,2.00000000040745,556.000000000495
10569.95,257,2.00000000040745,558.000000000902
10569.952,258,1.99999999858846,559.999999999491
10569.954,259,2.00000000040745,561.999999999898
10569.956,260,2.00000000040745,564.000000000306
10569.958,261,2.00000000040745,566.000000000713
10569.96,262,1.99999999858846,567.999999999302
10569.962,263,2.00000000040745,569.999999999709
10569.964,264,2.00000000040745,572.000000000116
10569.966,265,2.00000000040745,574.000000000524
10569.968,266,2.00000000040745,576.000000000931
10569.97,267,1.99999999858846,577.99999999952
10569.972,268,2.00000000040745,579.999999999927
10569.974,269,2.00000000040745,582.000000000335
10569.976,270,2.00000000040745,584.000000000742
10569.978,271,1.99999999858846,585.999999999331
10569.98,272,2.00000000040745,587.999999999738
10569.982,273,2.00000000040745,590.000000000146
10569.984,274,2.00000000040745,592.000000000553
10569.988,275,3.99999999899592,595.999999999549
10569.99,276,2.00000000040745,597.999999999956
10569.992,277,2.00000000040745,600.000000000364
10569.994,278,2.00000000040745,602.000000000771
10569.996,279,1.99999999858846,603.99999999936
10569.998,280,2.00000000040745,605.999999999767
10570,281,2.00000000040745,608.000000000175
10570.002,282,2.00000000040745,610.000000000582
10570.004,283,2.00000000040745,612.00000000099
10570.006,284,1.99999999858846,613.999999999578
10570.008,285,2.00000000040745,615.999999999985
10570.01,286,2.00000000040745,618.000000000393
10570.012,287,2.00000000040745,620.0000000008
10570.014,288,1.99999999858846,621.999999999389
10570.016,289,2.00000000040745,623.999999999796
10570.018,290,2.00000000040745,626.000000000204
10570.02,291,2.00000000040745,628.000000000611
10570.022,292,2.00000000040745,630.000000001019
10570.024,293,1.99999999858846,631.999999999607
10570.026,294,2.00000000040745,634.000000000015
10570.028,295,2.00000000040745,636.000000000422
10570.03,296,2.00000000040745,638.000000000829
10570.032,297,1.99999999858846,639.999999999418
10570.036,298,4.00000000081491,644.000000000233
10570.042,299,5.99999999940337,649.999999999636
10570.05,300,7.99999999981083,657.999999999447
10570.092,301,42.0000000012806,700.000000000728
10570.098,302,5.99999999940337,706.000000000131
10570.102,303,4.00000000081491,710.000000000946
10570.104,304,1.99999999858846,711.999999999534
10570.106,305,2.00000000040745,713.999999999942
10570.108,306,2.00000000040745,716.000000000349
10570.11,307,2.00000000040745,718.000000000757
10570.112,308,1.99999999858846,719.999999999345
10570.114,309,2.00000000040745,721.999999999753
10570.116,310,2.00000000040745,724.00000000016
10570.118,311,2.00000000040745,726.000000000568
10570.12,312,2.00000000040745,728.000000000975
10570.122,313,1.99999999858846,729.999999999563
10570.124,314,2.00000000040745,731.999999999971
10570.126,315,2.00000000040745,734.000000000378
10570.128,316,2.00000000040745,736.000000000786
10570.13,317,1.99999999858846,737.999999999374
10570.132,318,2.00000000040745,739.999999999782
10570.134,319,2.00000000040745,742.000000000189
10570.136,320,2.00000000040745,744.000000000597
10570.138,321,2.00000000040745,746.000000001004
10570.14,322,1.99999999858846,747.999999999593
10570.142,323,2.00000000040745,750
10570.144,324,2.00000000040745,752.000000000407
10570.146,325,2.00000000040745,754.000000000815
10570.148,326,1.99999999858846,755.999999999403
10570.15,327,2.00000000040745,757.999999999811
10570.152,328,2.00000000040745,760.000000000218
10570.154,329,2.00000000040745,762.000000000626
10570.156,330,2.00000000040745,764.000000001033
10570.158,331,1.99999999858846,765.999999999622
10570.16,332,2.00000000040745,768.000000000029
10570.162,333,2.00000000040745,770.000000000437
10570.164,334,2.00000000040745,772.000000000844
10570.166,335,1.99999999858846,773.999999999432
10570.168,336,2.00000000040745,775.99999999984
10570.17,337,2.00000000040745,778.000000000247
10570.172,338,2.00000000040745,780.000000000655
10570.174,339,2.00000000040745,782.000000001062
10570.176,340,1.99999999858846,783.999999999651
10570.178,341,2.00000000040745,786.000000000058
10570.18,342,2.00000000040745,788.000000000466
10570.182,343,2.00000000040745,790.000000000873
10570.184,344,1.99999999858846,791.999999999462
10570.186,345,2.00000000040745,793.999999999869
10570.188,346,2.00000000040745,796.000000000276
10570.19,347,2.00000000040745,798.000000000684
10570.192,348,1.99999999858846,799.999999999272
10570.194,349,2.00000000040745,801.99999999968
10570.196,350,2.00000000040745,804.000000000087
10570.198,351,2.00000000040745,806.000000000495
10570.2,352,2.00000000040745,808.000000000902
10570.202,353,1.99999999858846,809.999999999491
10570.204,354,2.00000000040745,811.999999999898
10570.206,355,2.00000000040745,814.000000000306
10570.208,356,2.00000000040745,816.000000000713
10570.21,357,1.99999999858846,817.999999999302
10570.212,358,2.00000000040745,819.999999999709
10570.214,359,2.00000000040745,822.000000000116
10570.216,360,2.00000000040745,824.000000000524
10570.218,361,2.00000000040745,826.000000000931
10570.22,362,1.99999999858846,827.99999999952
10570.222,363,2.00000000040745,829.999999999927
10570.224,364,2.00000000040745,832.000000000335
10570.226,365,2.00000000040745,834.000000000742
10570.228,366,1.99999999858846,835.999999999331
10570.23,367,2.00000000040745,837.999999999738
10570.232,368,2.00000000040745,840.000000000146
10570.234,369,2.00000000040745,842.000000000553
10570.236,370,2.00000000040745,844.00000000096
10570.238,371,1.99999999858846,845.999999999549
10570.24,372,2.00000000040745,847.999999999956
10570.242,373,2.00000000040745,850.000000000364
10570.244,374,2.00000000040745,852.000000000771
10570.246,375,1.99999999858846,853.99999999936
10570.248,376,2.00000000040745,855.999999999767
10570.25,377,2.00000000040745,858.000000000175
10570.252,378,2.00000000040745,860.000000000582
10570.254,379,2.00000000040745,862.00000000099
10570.256,380,1.99999999858846,863.999999999578
10570.258,381,2.00000000040745,865.999999999985
10570.26,382,2.00000000040745,868.000000000393
10570.262,383,2.00000000040745,870.0000000008
10570.264,384,1.99999999858846,871.999999999389
10570.266,385,2.00000000040745,873.999999999796
10570.268,386,2.00000000040745,876.000000000204
10570.27,387,2.00000000040745,878.000000000611
10570.272,388,2.00000000040745,880.000000001019
10570.274,389,1.99999999858846,881.999999999607
10570.276,390,2.00000000040745,884.000000000015
10570.278,391,2.00000000040745,886.000000000422
10570.28,392,2.00000000040745,888.000000000829
10570.284,393,3.99999999899592,891.999999999825
10570.288,394,4.00000000081491,896.00000000064
10570.292,395,3.99999999899592,899.999999999636
10570.294,396,2.00000000040745,902.000000000044
10570.296,397,2.00000000040745,904.000000000451
10570.298,398,2.00000000040745,906.000000000859
10570.3,399,1.99999999858846,907.999999999447
10570.302,400,2.00000000040745,909.999999999854
10570.304,401,2.00000000040745,912.000000000262
10570.306,402,2.00000000040745,914.000000000669
10570.308,403,2.00000000040745,916.000000001077
10570.31,404,1.99999999858846,917.999999999665
10570.312,405,2.00000000040745,920.000000000073
10570.314,406,2.00000000040745,922.00000000048
10570.316,407,2.00000000040745,924.000000000888
10570.318,408,1.99999999858846,925.999999999476
10570.32,409,2.00000000040745,927.999999999884
10570.322,410,2.00000000040745,930.000000000291
10570.324,411,2.00000000040745,932.000000000698
10570.326,412,1.99999999858846,933.999999999287
10570.328,413,2.00000000040745,935.999999999694
10570.33,414,2.00000000040745,938.000000000102
10570.332,415,2.00000000040745,940.000000000509
10570.334,416,2.00000000040745,942.000000000917
10570.336,417,1.99999999858846,943.999999999505
10570.338,418,2.00000000040745,945.999999999913
10570.34,419,2.00000000040745,948.00000000032
10570.342,420,2.00000000040745,950.000000000728
10570.344,421,1.99999999858846,951.999999999316
10570.346,422,2.00000000040745,953.999999999724
10570.348,423,2.00000000040745,956.000000000131
10570.35,424,2.00000000040745,958.000000000538
10570.354,425,3.99999999899592,961.999999999534
10570.356,426,2.00000000040745,963.999999999942
10570.358,427,2.00000000040745,966.000000000349
10570.36,428,2.00000000040745,968.000000000757
10570.362,429,1.99999999858846,969.999999999345
10570.364,430,2.00000000040745,971.999999999753
10570.366,431,2.00000000040745,974.00000000016
10570.368,432,2.00000000040745,976.000000000568
10570.37,433,2.00000000040745,978.000000000975
10570.372,434,1.99999999858846,979.999999999563
10570.374,435,2.00000000040745,981.999999999971
10570.376,436,2.00000000040745,984.000000000378
10570.378,437,2.00000000040745,986.000000000786
10570.38,438,1.99999999858846,987.999999999374
10570.382,439,2.00000000040745,989.999999999782
10570.384,440,2.00000000040745,992.000000000189
10570.386,441,2.00000000040745,994.000000000597
10570.388,442,2.00000000040745,996.000000001004
10570.39,443,1.99999999858846,997.999999999593
10570.392,444,2.00000000040745,1000
10570.394,445,2.00000000040745,1002.00000000041
10570.396,446,2.00000000040745,1004.00000000081
10570.398,447,1.99999999858846,1005.9999999994
10570.4,448,2.00000000040745,1007.99999999981
10570.402,449,2.00000000040745,1010.00000000022
10570.404,450,2.00000000040745,1012.00000000063
10570.406,451,2.00000000040745,1014.00000000103
10570.408,452,1.99999999858846,1015.99999999962
10570.41,453,2.00000000040745,1018.00000000003
10570.412,454,2.00000000040745,1020.00000000044
10570.414,455,2.00000000040745,1022.00000000084
10570.416,456,1.99999999858846,1023.99999999943
10570.418,457,2.00000000040745,1025.99999999984
10570.42,458,2.00000000040745,1028.00000000025
10570.422,459,2.00000000040745,1030.00000000065
10570.424,460,2.00000000040745,1032.00000000106
10570.426,461,1.99999999858846,1033.99999999965
10570.428,462,2.00000000040745,1036.00000000006
10570.43,463,2.00000000040745,1038.00000000047
10570.432,464,2.00000000040745,1040.00000000087
10570.434,465,1.99999999858846,1041.99999999946
10570.436,466,2.00000000040745,1043.99999999987
10570.438,467,2.00000000040745,1046.00000000028
10570.442,468,3.99999999899592,1049.99999999927
10570.444,469,2.00000000040745,1051.99999999968
10570.446,470,2.00000000040745,1054.00000000009
10570.448,471,2.00000000040745,1056.00000000049
10570.45,472,2.00000000040745,1058.0000000009
10570.452,473,1.99999999858846,1059.99999999949
10570.454,474,2.00000000040745,1061.9999999999
10570.456,475,2.00000000040745,1064.00000000031
10570.458,476,2.00000000040745,1066.00000000071
10570.46,477,1.99999999858846,1067.9999999993
10570.462,478,2.00000000040745,1069.99999999971
10570.464,479,2.00000000040745,1072.00000000012
10570.466,480,2.00000000040745,1074.00000000052
10570.468,481,2.00000000040745,1076.00000000093
10570.47,482,1.99999999858846,1077.99999999952
10570.472,483,2.00000000040745,1079.99999999993
10570.474,484,2.00000000040745,1082.00000000033
10570.476,485,2.00000000040745,1084.00000000074
10570.478,486,1.99999999858846,1085.99999999933
10570.48,487,2.00000000040745,1087.99999999974
10570.482,488,2.00000000040745,1090.00000000015
10570.484,489,2.00000000040745,1092.00000000055
10570.486,490,2.00000000040745,1094.00000000096
10570.488,491,1.99999999858846,1095.99999999955
10570.49,492,2.00000000040745,1097.99999999996
10570.492,493,2.00000000040745,1100.00000000036
10570.494,494,2.00000000040745,1102.00000000077
10570.496,495,1.99999999858846,1103.99999999936
10570.498,496,2.00000000040745,1105.99999999977
10570.5,497,2.00000000040745,1108.00000000017
10570.502,498,2.00000000040745,1110.00000000058
10570.504,499,2.00000000040745,1112.00000000099
10570.506,500,1.99999999858846,1113.99999999958
10570.508,501,2.00000000040745,1115.99999999999
10570.51,502,2.00000000040745,1118.00000000039
10570.512,503,2.00000000040745,1120.0000000008
10570.514,504,1.99999999858846,1121.99999999939
10570.516,505,2.00000000040745,1123.9999999998
10570.518,506,2.00000000040745,1126.0000000002
10570.52,507,2.00000000040745,1128.00000000061
10570.522,508,2.00000000040745,1130.00000000102
10570.524,509,1.99999999858846,1131.99999999961
10570.526,510,2.00000000040745,1134.00000000001
10570.528,511,2.00000000040745,1136.00000000042
10570.53,512,2.00000000040745,1138.00000000083
10570.532,513,1.99999999858846,1139.99999999942
10570.534,514,2.00000000040745,1141.99999999983
10570.536,515,2.00000000040745,1144.00000000023
10570.538,516,2.00000000040745,1146.00000000064
10570.54,517,2.00000000040745,1148.00000000105
10570.542,518,1.99999999858846,1149.99999999964
10570.544,519,2.00000000040745,1152.00000000004
10570.546,520,2.00000000040745,1154.00000000045
10570.548,521,2.00000000040745,1156.00000000086
10570.55,522,1.99999999858846,1157.99999999945
10570.552,523,2.00000000040745,1159.99999999985
10570.554,524,2.00000000040745,1162.00000000026
10570.556,525,2.00000000040745,1164.00000000067
10570.558,526,2.00000000040745,1166.00000000108
10570.56,527,1.99999999858846,1167.99999999967
10570.562,528,2.00000000040745,1170.00000000007
10570.564,529,2.00000000040745,1172.00000000048
10570.566,530,2.00000000040745,1174.00000000089
10570.568,531,1.99999999858846,1175.99999999948
10570.57,532,2.00000000040745,1177.99999999988
10570.572,533,2.00000000040745,1180.00000000029
10570.574,534,2.00000000040745,1182.0000000007
10570.576,535,1.99999999858846,1183.99999999929
10570.578,536,2.00000000040745,1185.99999999969
10570.58,537,2.00000000040745,1188.0000000001
10570.582,538,2.00000000040745,1190.00000000051
10570.584,539,2.00000000040745,1192.00000000092
10570.586,540,1.99999999858846,1193.99999999951
10570.588,541,2.00000000040745,1195.99999999991
10570.59,542,2.00000000040745,1198.00000000032
10570.592,543,2.00000000040745,1200.00000000073
10570.594,544,1.99999999858846,1201.99999999932
10570.596,545,2.00000000040745,1203.99999999972
10570.598,546,2.00000000040745,1206.00000000013
10570.6,547,2.00000000040745,1208.00000000054
10570.602,548,2.00000000040745,1210.00000000095
10570.604,549,1.99999999858846,1211.99999999953
10570.606,550,2.00000000040745,1213.99999999994
10570.608,551,2.00000000040745,1216.00000000035
10570.61,552,2.00000000040745,1218.00000000076
10570.612,553,1.99999999858846,1219.99999999935
10570.614,554,2.00000000040745,1221.99999999975
10570.616,555,2.00000000040745,1224.00000000016
10570.618,556,2.00000000040745,1226.00000000057
10570.62,557,2.00000000040745,1228.00000000097
10570.622,558,1.99999999858846,1229.99999999956
10570.624,559,2.00000000040745,1231.99999999997
10570.628,560,4.00000000081491,1236.00000000079
10570.632,561,3.99999999899592,1239.99999999978
10570.634,562,2.00000000040745,1242.00000000019
10570.636,563,2.00000000040745,1244.0000000006
10570.638,564,2.00000000040745,1246.000000001
10570.64,565,1.99999999858846,1247.99999999959
10570.642,566,2.00000000040745,1250
10570.644,567,2.00000000040745,1252.00000000041
10570.646,568,2.00000000040745,1254.00000000081
10570.648,569,1.99999999858846,1255.9999999994
10570.65,570,2.00000000040745,1257.99999999981
10570.652,571,2.00000000040745,1260.00000000022
10570.654,572,2.00000000040745,1262.00000000063
10570.656,573,2.00000000040745,1264.00000000103
10570.658,574,1.99999999858846,1265.99999999962
10570.66,575,2.00000000040745,1268.00000000003
10570.662,576,2.00000000040745,1270.00000000044
10570.664,577,2.00000000040745,1272.00000000084
10570.666,578,1.99999999858846,1273.99999999943
10570.668,579,2.00000000040745,1275.99999999984
10570.67,580,2.00000000040745,1278.00000000025
10570.672,581,2.00000000040745,1280.00000000065
10570.674,582,2.00000000040745,1282.00000000106
10570.676,583,1.99999999858846,1283.99999999965
10570.678,584,2.00000000040745,1286.00000000006
10570.68,585,2.00000000040745,1288.00000000047
10570.682,586,2.00000000040745,1290.00000000087
10570.684,587,1.99999999858846,1291.99999999946
10570.686,588,2.00000000040745,1293.99999999987
10570.688,589,2.00000000040745,1296.00000000028
10570.69,590,2.00000000040745,1298.00000000068
10570.692,591,1.99999999858846,1299.99999999927
10570.694,592,2.00000000040745,1301.99999999968
10570.696,593,2.00000000040745,1304.00000000009
10570.698,594,2.00000000040745,1306.00000000049
10570.7,595,2.00000000040745,1308.0000000009
10570.702,596,1.99999999858846,1309.99999999949
10570.704,597,2.00000000040745,1311.9999999999
10570.706,598,2.00000000040745,1314.00000000031
10570.708,599,2.00000000040745,1316.00000000071
10570.71,600,1.99999999858846,1317.9999999993
10570.712,601,2.00000000040745,1319.99999999971
10570.714,602,2.00000000040745,1322.00000000012
10570.716,603,2.00000000040745,1324.00000000052
10570.718,604,2.00000000040745,1326.00000000093
10570.72,605,1.99999999858846,1327.99999999952
10570.722,606,2.00000000040745,1329.99999999993
10570.724,607,2.00000000040745,1332.00000000033
10570.726,608,2.00000000040745,1334.00000000074
10570.728,609,1.99999999858846,1335.99999999933
10570.732,610,4.00000000081491,1340.00000000015
10570.738,611,5.99999999940337,1345.99999999955
10570.742,612,4.00000000081491,1350.00000000036
10570.748,613,5.99999999940337,1355.99999999977
10570.752,614,4.00000000081491,1360.00000000058
10570.754,615,2.00000000040745,1362.00000000099
10570.756,616,1.99999999858846,1363.99999999958
10570.758,617,2.00000000040745,1365.99999999999
10570.762,618,4.00000000081491,1370.0000000008
10570.764,619,1.99999999858846,1371.99999999939
10570.768,620,4.00000000081491,1376.0000000002
10570.77,621,2.00000000040745,1378.00000000061
10570.772,622,2.00000000040745,1380.00000000102
10570.774,623,1.99999999858846,1381.99999999961
10570.776,624,2.00000000040745,1384.00000000001
10570.778,625,2.00000000040745,1386.00000000042
10570.78,626,2.00000000040745,1388.00000000083
10570.782,627,1.99999999858846,1389.99999999942
10570.786,628,4.00000000081491,1394.00000000023
10570.79,629,4.00000000081491,1398.00000000105
10570.794,630,3.99999999899592,1402.00000000004
10570.796,631,2.00000000040745,1404.00000000045
10570.798,632,2.00000000040745,1406.00000000086
10570.8,633,1.99999999858846,1407.99999999945
10570.802,634,2.00000000040745,1409.99999999985
10570.804,635,2.00000000040745,1412.00000000026
10570.806,636,2.00000000040745,1414.00000000067
10570.808,637,2.00000000040745,1416.00000000108
10570.81,638,1.99999999858846,1417.99999999967
10570.812,639,2.00000000040745,1420.00000000007
10570.814,640,2.00000000040745,1422.00000000048
10570.816,641,2.00000000040745,1424.00000000089
10570.818,642,1.99999999858846,1425.99999999948
10570.82,643,2.00000000040745,1427.99999999988
10570.822,644,2.00000000040745,1430.00000000029
10570.824,645,2.00000000040745,1432.0000000007
10570.826,646,1.99999999858846,1433.99999999929
10570.828,647,2.00000000040745,1435.99999999969
10570.83,648,2.00000000040745,1438.0000000001
10570.832,649,2.00000000040745,1440.00000000051
10570.836,650,3.99999999899592,1443.99999999951
10570.838,651,2.00000000040745,1445.99999999991
10570.84,652,2.00000000040745,1448.00000000032
10570.842,653,2.00000000040745,1450.00000000073
10570.844,654,1.99999999858846,1451.99999999932
10570.846,655,2.00000000040745,1453.99999999972
10570.848,656,2.00000000040745,1456.00000000013
10570.85,657,2.00000000040745,1458.00000000054
10570.852,658,2.00000000040745,1460.00000000095
10570.854,659,1.99999999858846,1461.99999999953
10570.856,660,2.00000000040745,1463.99999999994
10570.858,661,2.00000000040745,1466.00000000035
10570.86,662,2.00000000040745,1468.00000000076
10570.862,663,1.99999999858846,1469.99999999935
10570.864,664,2.00000000040745,1471.99999999975
10570.866,665,2.00000000040745,1474.00000000016
10570.868,666,2.00000000040745,1476.00000000057
10570.87,667,2.00000000040745,1478.00000000097
10570.874,668,3.99999999899592,1481.99999999997
10570.878,669,4.00000000081491,1486.00000000079
10570.88,670,1.99999999858846,1487.99999999937
10570.882,671,2.00000000040745,1489.99999999978
10570.884,672,2.00000000040745,1492.00000000019
10570.886,673,2.00000000040745,1494.0000000006
10570.888,674,2.00000000040745,1496.000000001
10570.89,675,1.99999999858846,1497.99999999959
10570.892,676,2.00000000040745,1500
10570.894,677,2.00000000040745,1502.00000000041
10570.896,678,2.00000000040745,1504.00000000081
10570.898,679,1.99999999858846,1505.9999999994
10570.9,680,2.00000000040745,1507.99999999981
10570.902,681,2.00000000040745,1510.00000000022
10570.904,682,2.00000000040745,1512.00000000063
10570.906,683,2.00000000040745,1514.00000000103
10570.908,684,1.99999999858846,1515.99999999962
10570.91,685,2.00000000040745,1518.00000000003
10570.912,686,2.00000000040745,1520.00000000044
10570.914,687,2.00000000040745,1522.00000000084
10570.916,688,1.99999999858846,1523.99999999943
10570.918,689,2.00000000040745,1525.99999999984
10570.92,690,2.00000000040745,1528.00000000025
10570.922,691,2.00000000040745,1530.00000000065
10570.924,692,2.00000000040745,1532.00000000106
10570.926,693,1.99999999858846,1533.99999999965
10570.928,694,2.00000000040745,1536.00000000006
10570.93,695,2.00000000040745,1538.00000000047
10570.932,696,2.00000000040745,1540.00000000087
10570.934,697,1.99999999858846,1541.99999999946
10570.936,698,2.00000000040745,1543.99999999987
10570.938,699,2.00000000040745,1546.00000000028
10570.94,700,2.00000000040745,1548.00000000068
10570.942,701,1.99999999858846,1549.99999999927
10570.944,702,2.00000000040745,1551.99999999968
10570.946,703,2.00000000040745,1554.00000000009
10570.948,704,2.00000000040745,1556.00000000049
10570.95,705,2.00000000040745,1558.0000000009
10570.952,706,1.99999999858846,1559.99999999949
10570.954,707,2.00000000040745,1561.9999999999
10570.956,708,2.00000000040745,1564.00000000031
10570.958,709,2.00000000040745,1566.00000000071
10570.96,710,1.99999999858846,1567.9999999993
10570.962,711,2.00000000040745,1569.99999999971
10570.964,712,2.00000000040745,1572.00000000012
10570.966,713,2.00000000040745,1574.00000000052
10570.968,714,2.00000000040745,1576.00000000093
10570.97,715,1.99999999858846,1577.99999999952
10570.972,716,2.00000000040745,1579.99999999993
10570.974,717,2.00000000040745,1582.00000000033
10570.976,718,2.00000000040745,1584.00000000074
10570.978,719,1.99999999858846,1585.99999999933
10570.98,720,2.00000000040745,1587.99999999974
10570.982,721,2.00000000040745,1590.00000000015
10570.984,722,2.00000000040745,1592.00000000055
10570.986,723,2.00000000040745,1594.00000000096
10570.988,724,1.99999999858846,1595.99999999955
10570.99,725,2.00000000040745,1597.99999999996
10570.992,726,2.00000000040745,1600.00000000036
10570.994,727,2.00000000040745,1602.00000000077
10570.996,728,1.99999999858846,1603.99999999936
10570.998,729,2.00000000040745,1605.99999999977
10571,730,2.00000000040745,1608.00000000017
10571.002,731,2.00000000040745,1610.00000000058
10571.004,732,2.00000000040745,1612.00000000099
10571.006,733,1.99999999858846,1613.99999999958
10571.008,734,2.00000000040745,1615.99999999999
10571.01,735,2.00000000040745,1618.00000000039
10571.012,736,2.00000000040745,1620.0000000008
10571.014,737,1.99999999858846,1621.99999999939
10571.016,738,2.00000000040745,1623.9999999998
10571.018,739,2.00000000040745,1626.0000000002
10571.02,740,2.00000000040745,1628.00000000061
10571.022,741,2.00000000040745,1630.00000000102
10571.024,742,1.99999999858846,1631.99999999961
10571.026,743,2.00000000040745,1634.00000000001
10571.028,744,2.00000000040745,1636.00000000042
10571.03,745,2.00000000040745,1638.00000000083
10571.032,746,1.99999999858846,1639.99999999942
10571.034,747,2.00000000040745,1641.99999999983
10571.036,748,2.00000000040745,1644.00000000023
10571.038,749,2.00000000040745,1646.00000000064
10571.04,750,2.00000000040745,1648.00000000105
10571.042,751,1.99999999858846,1649.99999999964
10571.044,752,2.00000000040745,1652.00000000004
10571.046,753,2.00000000040745,1654.00000000045
10571.048,754,2.00000000040745,1656.00000000086
10571.05,755,1.99999999858846,1657.99999999945
10571.052,756,2.00000000040745,1659.99999999985
10571.054,757,2.00000000040745,1662.00000000026
10571.056,758,2.00000000040745,1664.00000000067
10571.058,759,2.00000000040745,1666.00000000108
10571.06,760,1.99999999858846,1667.99999999967
10571.062,761,2.00000000040745,1670.00000000007
10571.064,762,2.00000000040745,1672.00000000048
10571.066,763,2.00000000040745,1674.00000000089
10571.068,764,1.99999999858846,1675.99999999948
10571.07,765,2.00000000040745,1677.99999999988
10571.072,766,2.00000000040745,1680.00000000029
10571.074,767,2.00000000040745,1682.0000000007
10571.076,768,1.99999999858846,1683.99999999929
10571.078,769,2.00000000040745,1685.99999999969
10571.08,770,2.00000000040745,1688.0000000001
10571.082,771,2.00000000040745,1690.00000000051
10571.084,772,2.00000000040745,1692.00000000092
10571.086,773,1.99999999858846,1693.99999999951
10571.088,774,2.00000000040745,1695.99999999991
10571.09,775,2.00000000040745,1698.00000000032
10571.092,776,2.00000000040745,1700.00000000073
10571.094,777,1.99999999858846,1701.99999999932
10571.096,778,2.00000000040745,1703.99999999972
10571.098,779,2.00000000040745,1706.00000000013
10571.1,780,2.00000000040745,1708.00000000054
10571.102,781,2.00000000040745,1710.00000000095
10571.104,782,1.99999999858846,1711.99999999953
10571.106,783,2.00000000040745,1713.99999999994
10571.108,784,2.00000000040745,1716.00000000035
10571.11,785,2.00000000040745,1718.00000000076
10571.112,786,1.99999999858846,1719.99999999935
10571.114,787,2.00000000040745,1721.99999999975
10571.116,788,2.00000000040745,1724.00000000016
10571.118,789,2.00000000040745,1726.00000000057
10571.12,790,2.00000000040745,1728.00000000097
10571.122,791,1.99999999858846,1729.99999999956
10571.124,792,2.00000000040745,1731.99999999997
10571.126,793,2.00000000040745,1734.00000000038
10571.128,794,2.00000000040745,1736.00000000079
10571.13,795,1.99999999858846,1737.99999999937
10571.132,796,2.00000000040745,1739.99999999978
10571.134,797,2.00000000040745,1742.00000000019
10571.136,798,2.00000000040745,1744.0000000006
10571.138,799,2.00000000040745,1746.000000001
10571.14,800,1.99999999858846,1747.99999999959
10571.142,801,2.00000000040745,1750
10571.144,802,2.00000000040745,1752.00000000041
10571.146,803,2.00000000040745,1754.00000000081
10571.148,804,1.99999999858846,1755.9999999994
10571.15,805,2.00000000040745,1757.99999999981
10571.152,806,2.00000000040745,1760.00000000022
10571.154,807,2.00000000040745,1762.00000000063
10571.156,808,2.00000000040745,1764.00000000103
10571.158,809,1.99999999858846,1765.99999999962
10571.16,810,2.00000000040745,1768.00000000003
10571.162,811,2.00000000040745,1770.00000000044
10571.164,812,2.00000000040745,1772.00000000084
10571.166,813,1.99999999858846,1773.99999999943
10571.168,814,2.00000000040745,1775.99999999984
10571.17,815,2.00000000040745,1778.00000000025
10571.172,816,2.00000000040745,1780.00000000065
10571.174,817,2.00000000040745,1782.00000000106
10571.176,818,1.99999999858846,1783.99999999965
10571.178,819,2.00000000040745,1786.00000000006
10571.18,820,2.00000000040745,1788.00000000047
10571.182,821,2.00000000040745,1790.00000000087
10571.184,822,1.99999999858846,1791.99999999946
10571.186,823,2.00000000040745,1793.99999999987
10571.188,824,2.00000000040745,1796.00000000028
10571.19,825,2.00000000040745,1798.00000000068
10571.192,826,1.99999999858846,1799.99999999927
10571.194,827,2.00000000040745,1801.99999999968
10571.196,828,2.00000000040745,1804.00000000009
10571.198,829,2.00000000040745,1806.00000000049
10571.2,830,2.00000000040745,1808.0000000009
10571.202,831,1.99999999858846,1809.99999999949
10571.204,832,2.00000000040745,1811.9999999999
10571.206,833,2.00000000040745,1814.00000000031
10571.208,834,2.00000000040745,1816.00000000071
10571.21,835,1.99999999858846,1817.9999999993
10571.212,836,2.00000000040745,1819.99999999971
10571.214,837,2.00000000040745,1822.00000000012
10571.216,838,2.00000000040745,1824.00000000052
10571.218,839,2.00000000040745,1826.00000000093
10571.22,840,1.99999999858846,1827.99999999952
10571.222,841,2.00000000040745,1829.99999999993
10571.224,842,2.00000000040745,1832.00000000033
10571.226,843,2.00000000040745,1834.00000000074
10571.228,844,1.99999999858846,1835.99999999933
10571.23,845,2.00000000040745,1837.99999999974
10571.232,846,2.00000000040745,1840.00000000015
10571.236,847,4.00000000081491,1844.00000000096
10571.242,848,5.99999999940337,1850.00000000036
10571.25,849,7.99999999981083,1858.00000000017
10571.29,850,40.0000000008731,1898.00000000105
10571.292,851,1.99999999858846,1899.99999999964
10571.294,852,2.00000000040745,1902.00000000004
10571.296,853,2.00000000040745,1904.00000000045
10571.298,854,2.00000000040745,1906.00000000086
10571.3,855,1.99999999858846,1907.99999999945
10571.302,856,2.00000000040745,1909.99999999985
10571.304,857,2.00000000040745,1912.00000000026
10571.306,858,2.00000000040745,1914.00000000067
10571.308,859,2.00000000040745,1916.00000000108
10571.31,860,1.99999999858846,1917.99999999967
10571.312,861,2.00000000040745,1920.00000000007
10571.314,862,2.00000000040745,1922.00000000048
10571.316,863,2.00000000040745,1924.00000000089
10571.318,864,1.99999999858846,1925.99999999948
10571.32,865,2.00000000040745,1927.99999999988
10571.322,866,2.00000000040745,1930.00000000029
10571.326,867,3.99999999899592,1933.99999999929
10571.33,868,4.00000000081491,1938.0000000001
10571.336,869,5.99999999940337,1943.99999999951
10571.344,870,7.99999999981083,1951.99999999932
10571.36,871,16.0000000014406,1968.00000000076
10571.368,872,7.99999999981083,1976.00000000057
10571.374,873,5.99999999940337,1981.99999999997
10571.378,874,4.00000000081491,1986.00000000079
10571.38,875,1.99999999858846,1987.99999999937
10571.382,876,2.00000000040745,1989.99999999978
10571.384,877,2.00000000040745,1992.00000000019
10571.386,878,2.00000000040745,1994.0000000006
10571.388,879,2.00000000040745,1996.000000001
10571.39,880,1.99999999858846,1997.99999999959
10571.392,881,2.00000000040745,2000
10571.394,882,2.00000000040745,2002.00000000041
10571.396,883,2.00000000040745,2004.00000000081
10571.398,884,1.99999999858846,2005.9999999994
10571.4,885,2.00000000040745,2007.99999999981
10571.402,886,2.00000000040745,2010.00000000022
10571.404,887,2.00000000040745,2012.00000000063
10571.406,888,2.00000000040745,2014.00000000103
10571.408,889,1.99999999858846,2015.99999999962
10571.41,890,2.00000000040745,2018.00000000003
10571.412,891,2.00000000040745,2020.00000000044
10571.414,892,2.00000000040745,2022.00000000084
10571.416,893,1.99999999858846,2023.99999999943
10571.418,894,2.00000000040745,2025.99999999984
10571.42,895,2.00000000040745,2028.00000000025
10571.422,896,2.00000000040745,2030.00000000065
10571.424,897,2.00000000040745,2032.00000000106
10571.426,898,1.99999999858846,2033.99999999965
10571.428,899,2.00000000040745,2036.00000000006
10571.43,900,2.00000000040745,2038.00000000047
10571.432,901,2.00000000040745,2040.00000000087
10571.434,902,1.99999999858846,2041.99999999946
10571.436,903,2.00000000040745,2043.99999999987
10571.438,904,2.00000000040745,2046.00000000028
10571.44,905,2.00000000040745,2048.00000000068
10571.442,906,1.99999999858846,2049.99999999927
10571.444,907,2.00000000040745,2051.99999999968
10571.446,908,2.00000000040745,2054.00000000009
10571.448,909,2.00000000040745,2056.00000000049
10571.45,910,2.00000000040745,2058.0000000009
10571.454,911,3.99999999899592,2061.9999999999
10571.456,912,2.00000000040745,2064.00000000031
10571.46,913,3.99999999899592,2067.9999999993
10571.462,914,2.00000000040745,2069.99999999971
10571.464,915,2.00000000040745,2072.00000000012
10571.466,916,2.00000000040745,2074.00000000052
10571.468,917,2.00000000040745,2076.00000000093
10571.47,918,1.99999999858846,2077.99999999952
10571.472,919,2.00000000040745,2079.99999999993
10571.474,920,2.00000000040745,2082.00000000033
10571.476,921,2.00000000040745,2084.00000000074
10571.478,922,1.99999999858846,2085.99999999933
10571.48,923,2.00000000040745,2087.99999999974
10571.482,924,2.00000000040745,2090.00000000015
10571.484,925,2.00000000040745,2092.00000000055
10571.486,926,2.00000000040745,2094.00000000096
10571.488,927,1.99999999858846,2095.99999999955
10571.49,928,2.00000000040745,2097.99999999996
10571.492,929,2.00000000040745,2100.00000000036
10571.494,930,2.00000000040745,2102.00000000077
10571.496,931,1.99999999858846,2103.99999999936
10571.498,932,2.00000000040745,2105.99999999977
10571.5,933,2.00000000040745,2108.00000000017
10571.502,934,2.00000000040745,2110.00000000058
10571.504,935,2.00000000040745,2112.00000000099
10571.506,936,1.99999999858846,2113.99999999958
10571.508,937,2.00000000040745,2115.99999999999
10571.51,938,2.00000000040745,2118.00000000039
10571.512,939,2.00000000040745,2120.0000000008
10571.514,940,1.99999999858846,2121.99999999939
10571.516,941,2.00000000040745,2123.9999999998
10571.518,942,2.00000000040745,2126.0000000002
10571.52,943,2.00000000040745,2128.00000000061
10571.522,944,2.00000000040745,2130.00000000102
10571.524,945,1.99999999858846,2131.99999999961
10571.526,946,2.00000000040745,2134.00000000001
10571.528,947,2.00000000040745,2136.00000000042
10571.53,948,2.00000000040745,2138.00000000083
10571.534,949,3.99999999899592,2141.99999999983
10571.538,950,4.00000000081491,2146.00000000064
10571.542,951,3.99999999899592,2149.99999999964
10571.546,952,4.00000000081491,2154.00000000045
10571.548,953,2.00000000040745,2156.00000000086
10571.55,954,1.99999999858846,2157.99999999945
10571.552,955,2.00000000040745,2159.99999999985
10571.554,956,2.00000000040745,2162.00000000026
10571.556,957,2.00000000040745,2164.00000000067
10571.558,958,2.00000000040745,2166.00000000108
10571.56,959,1.99999999858846,2167.99999999967
10571.562,960,2.00000000040745,2170.00000000007
10571.564,961,2.00000000040745,2172.00000000048
10571.566,962,2.00000000040745,2174.00000000089
10571.568,963,1.99999999858846,2175.99999999948
10571.57,964,2.00000000040745,2177.99999999988
10571.572,965,2.00000000040745,2180.00000000029
10571.574,966,2.00000000040745,2182.0000000007
10571.576,967,1.99999999858846,2183.99999999929
10571.578,968,2.00000000040745,2185.99999999969
10571.58,969,2.00000000040745,2188.0000000001
10571.582,970,2.00000000040745,2190.00000000051
10571.584,971,2.00000000040745,2192.00000000092
10571.586,972,1.99999999858846,2193.99999999951
10571.588,973,2.00000000040745,2195.99999999991
10571.59,974,2.00000000040745,2198.00000000032
10571.592,975,2.00000000040745,2200.00000000073
10571.594,976,1.99999999858846,2201.99999999932
10571.596,977,2.00000000040745,2203.99999999972
10571.598,978,2.00000000040745,2206.00000000013
10571.6,979,2.00000000040745,2208.00000000054
10571.602,980,2.00000000040745,2210.00000000095
10571.604,981,1.99999999858846,2211.99999999953
10571.606,982,2.00000000040745,2213.99999999994
10571.608,983,2.00000000040745,2216.00000000035
10571.61,984,2.00000000040745,2218.00000000076
10571.612,985,1.99999999858846,2219.99999999935
10571.614,986,2.00000000040745,2221.99999999975
10571.616,987,2.00000000040745,2224.00000000016
10571.618,988,2.00000000040745,2226.00000000057
10571.62,989,2.00000000040745,2228.00000000097
10571.622,990,1.99999999858846,2229.99999999956
10571.624,991,2.00000000040745,2231.99999999997
10571.626,992,2.00000000040745,2234.00000000038
10571.628,993,2.00000000040745,2236.00000000079
10571.63,994,1.99999999858846,2237.99999999937
10571.632,995,2.00000000040745,2239.99999999978
10571.634,996,2.00000000040745,2242.00000000019
10571.636,997,2.00000000040745,2244.0000000006
10571.638,998,2.00000000040745,2246.000000001
10571.64,999,1.99999999858846,2247.99999999959
10571.642,1000,2.00000000040745,2250
10571.644,1001,2.00000000040745,2252.00000000041
10571.646,1002,2.00000000040745,2254.00000000081
10571.648,1003,1.99999999858846,2255.9999999994
10571.65,1004,2.00000000040745,2257.99999999981
10571.652,1005,2.00000000040745,2260.00000000022
10571.654,1006,2.00000000040745,2262.00000000063
10571.656,1007,2.00000000040745,2264.00000000103
10571.658,1008,1.99999999858846,2265.99999999962
10571.66,1009,2.00000000040745,2268.00000000003
10571.662,1010,2.00000000040745,2270.00000000044
10571.664,1011,2.00000000040745,2272.00000000084
10571.666,1012,1.99999999858846,2273.99999999943
10571.668,1013,2.00000000040745,2275.99999999984
10571.67,1014,2.00000000040745,2278.00000000025
10571.672,1015,2.00000000040745,2280.00000000065
10571.674,1016,2.00000000040745,2282.00000000106
10571.676,1017,1.99999999858846,2283.99999999965
10571.678,1018,2.00000000040745,2286.00000000006
10571.682,1019,4.00000000081491,2290.00000000087
10571.684,1020,1.99999999858846,2291.99999999946
10571.688,1021,4.00000000081491,2296.00000000028
10571.69,1022,2.00000000040745,2298.00000000068
10571.692,1023,1.99999999858846,2299.99999999927
10571.694,1024,2.00000000040745,2301.99999999968
10571.696,1025,2.00000000040745,2304.00000000009
10571.698,1026,2.00000000040745,2306.00000000049
10571.7,1027,2.00000000040745,2308.0000000009
10571.702,1028,1.99999999858846,2309.99999999949
10571.704,1029,2.00000000040745,2311.9999999999
10571.706,1030,2.00000000040745,2314.00000000031
10571.708,1031,2.00000000040745,2316.00000000071
10571.71,1032,1.99999999858846,2317.9999999993
10571.712,1033,2.00000000040745,2319.99999999971
10571.714,1034,2.00000000040745,2322.00000000012
10571.716,1035,2.00000000040745,2324.00000000052
10571.718,1036,2.00000000040745,2326.00000000093
10571.72,1037,1.99999999858846,2327.99999999952
10571.722,1038,2.00000000040745,2329.99999999993
10571.724,1039,2.00000000040745,2332.00000000033
10571.726,1040,2.00000000040745,2334.00000000074
10571.728,1041,1.99999999858846,2335.99999999933
10571.73,1042,2.00000000040745,2337.99999999974
10571.732,1043,2.00000000040745,2340.00000000015
10571.734,1044,2.00000000040745,2342.00000000055
10571.736,1045,2.00000000040745,2344.00000000096
10571.738,1046,1.99999999858846,2345.99999999955
10571.74,1047,2.00000000040745,2347.99999999996
10571.742,1048,2.00000000040745,2350.00000000036
10571.744,1049,2.00000000040745,2352.00000000077
10571.746,1050,1.99999999858846,2353.99999999936
10571.748,1051,2.00000000040745,2355.99999999977
10571.75,1052,2.00000000040745,2358.00000000017
10571.752,1053,2.00000000040745,2360.00000000058
10571.754,1054,2.00000000040745,2362.00000000099
10571.756,1055,1.99999999858846,2363.99999999958
10571.758,1056,2.00000000040745,2365.99999999999
10571.76,1057,2.00000000040745,2368.00000000039
10571.762,1058,2.00000000040745,2370.0000000008
10571.764,1059,1.99999999858846,2371.99999999939
10571.766,1060,2.00000000040745,2373.9999999998
10571.768,1061,2.00000000040745,2376.0000000002
10571.77,1062,2.00000000040745,2378.00000000061
10571.772,1063,2.00000000040745,2380.00000000102
10571.774,1064,1.99999999858846,2381.99999999961
10571.776,1065,2.00000000040745,2384.00000000001
10571.778,1066,2.00000000040745,2386.00000000042
10571.78,1067,2.00000000040745,2388.00000000083
10571.782,1068,1.99999999858846,2389.99999999942
10571.784,1069,2.00000000040745,2391.99999999983
10571.786,1070,2.00000000040745,2394.00000000023
10571.788,1071,2.00000000040745,2396.00000000064
10571.79,1072,2.00000000040745,2398.00000000105
10571.792,1073,1.99999999858846,2399.99999999964
10571.794,1074,2.00000000040745,2402.00000000004
10571.796,1075,2.00000000040745,2404.00000000045
10571.798,1076,2.00000000040745,2406.00000000086
10571.8,1077,1.99999999858846,2407.99999999945
10571.802,1078,2.00000000040745,2409.99999999985
10571.804,1079,2.00000000040745,2412.00000000026
10571.806,1080,2.00000000040745,2414.00000000067
10571.808,1081,2.00000000040745,2416.00000000108
10571.81,1082,1.99999999858846,2417.99999999967
10571.812,1083,2.00000000040745,2420.00000000007
10571.814,1084,2.00000000040745,2422.00000000048
10571.816,1085,2.00000000040745,2424.00000000089
10571.818,1086,1.99999999858846,2425.99999999948
10571.82,1087,2.00000000040745,2427.99999999988
10571.822,1088,2.00000000040745,2430.00000000029
10571.824,1089,2.00000000040745,2432.0000000007
10571.826,1090,1.99999999858846,2433.99999999929
10571.828,1091,2.00000000040745,2435.99999999969
10571.83,1092,2.00000000040745,2438.0000000001
10571.832,1093,2.00000000040745,2440.00000000051
10571.834,1094,2.00000000040745,2442.00000000092
10571.836,1095,1.99999999858846,2443.99999999951
10571.838,1096,2.00000000040745,2445.99999999991
10571.84,1097,2.00000000040745,2448.00000000032
10571.842,1098,2.00000000040745,2450.00000000073
10571.844,1099,1.99999999858846,2451.99999999932
10571.846,1100,2.00000000040745,2453.99999999972
10571.848,1101,2.00000000040745,2456.00000000013
10571.85,1102,2.00000000040745,2458.00000000054
10571.852,1103,2.00000000040745,2460.00000000095
10571.854,1104,1.99999999858846,2461.99999999953
10571.856,1105,2.00000000040745,2463.99999999994
10571.858,1106,2.00000000040745,2466.00000000035
10571.86,1107,2.00000000040745,2468.00000000076
10571.862,1108,1.99999999858846,2469.99999999935
10571.864,1109,2.00000000040745,2471.99999999975
10571.866,1110,2.00000000040745,2474.00000000016
10571.868,1111,2.00000000040745,2476.00000000057
10571.87,1112,2.00000000040745,2478.00000000097
10571.872,1113,1.99999999858846,2479.99999999956
10571.874,1114,2.00000000040745,2481.99999999997
10571.876,1115,2.00000000040745,2484.00000000038
10571.878,1116,2.00000000040745,2486.00000000079
10571.88,1117,1.99999999858846,2487.99999999937
10571.884,1118,4.00000000081491,2492.00000000019
10571.888,1119,4.00000000081491,2496.000000001
10571.89,1120,1.99999999858846,2497.99999999959
10571.892,1121,2.00000000040745,2500
10571.894,1122,2.00000000040745,2502.00000000041
10571.896,1123,2.00000000040745,2504.00000000081
10571.898,1124,1.99999999858846,2505.9999999994
10571.9,1125,2.00000000040745,2507.99999999981
10571.902,1126,2.00000000040745,2510.00000000022
10571.904,1127,2.00000000040745,2512.00000000063
10571.906,1128,2.00000000040745,2514.00000000103
10571.908,1129,1.99999999858846,2515.99999999962
10571.91,1130,2.00000000040745,2518.00000000003
10571.912,1131,2.00000000040745,2520.00000000044
10571.914,1132,2.00000000040745,2522.00000000084
10571.916,1133,1.99999999858846,2523.99999999943
10571.918,1134,2.00000000040745,2525.99999999984
10571.92,1135,2.00000000040745,2528.00000000025
10571.922,1136,2.00000000040745,2530.00000000065
10571.924,1137,2.00000000040745,2532.00000000106
10571.926,1138,1.99999999858846,2533.99999999965
10571.928,1139,2.00000000040745,2536.00000000006
10571.93,1140,2.00000000040745,2538.00000000047
10571.932,1141,2.00000000040745,2540.00000000087
10571.934,1142,1.99999999858846,2541.99999999946
10571.938,1143,4.00000000081491,2546.00000000028
10571.94,1144,2.00000000040745,2548.00000000068
10571.944,1145,3.99999999899592,2551.99999999968
10571.946,1146,2.00000000040745,2554.00000000009
10571.95,1147,4.00000000081491,2558.0000000009
10571.954,1148,3.99999999899592,2561.9999999999
10571.956,1149,2.00000000040745,2564.00000000031
10571.958,1150,2.00000000040745,2566.00000000071
10571.962,1151,3.99999999899592,2569.99999999971
10571.964,1152,2.00000000040745,2572.00000000012
10571.966,1153,2.00000000040745,2574.00000000052
10571.97,1154,3.99999999899592,2577.99999999952
10571.972,1155,2.00000000040745,2579.99999999993
10571.974,1156,2.00000000040745,2582.00000000033
10571.976,1157,2.00000000040745,2584.00000000074
10571.978,1158,1.99999999858846,2585.99999999933
10571.98,1159,2.00000000040745,2587.99999999974
10571.982,1160,2.00000000040745,2590.00000000015
10571.984,1161,2.00000000040745,2592.00000000055
10571.986,1162,2.00000000040745,2594.00000000096
10571.988,1163,1.99999999858846,2595.99999999955
10571.99,1164,2.00000000040745,2597.99999999996
10571.992,1165,2.00000000040745,2600.00000000036
10571.994,1166,2.00000000040745,2602.00000000077
10571.996,1167,1.99999999858846,2603.99999999936
10571.998,1168,2.00000000040745,2605.99999999977
10572,1169,2.00000000040745,2608.00000000017
10572.002,1170,2.00000000040745,2610.00000000058
10572.004,1171,2.00000000040745,2612.00000000099
10572.006,1172,1.99999999858846,2613.99999999958
10572.008,1173,2.00000000040745,2615.99999999999
10572.01,1174,2.00000000040745,2618.00000000039
10572.012,1175,2.00000000040745,2620.0000000008
10572.014,1176,1.99999999858846,2621.99999999939
10572.016,1177,2.00000000040745,2623.9999999998
10572.018,1178,2.00000000040745,2626.0000000002
10572.02,1179,2.00000000040745,2628.00000000061
10572.022,1180,2.00000000040745,2630.00000000102
10572.024,1181,1.99999999858846,2631.99999999961
10572.026,1182,2.00000000040745,2634.00000000001
10572.028,1183,2.00000000040745,2636.00000000042
10572.03,1184,2.00000000040745,2638.00000000083
10572.032,1185,1.99999999858846,2639.99999999942
10572.034,1186,2.00000000040745,2641.99999999983
10572.036,1187,2.00000000040745,2644.00000000023
10572.038,1188,2.00000000040745,2646.00000000064
10572.04,1189,2.00000000040745,2648.00000000105
10572.042,1190,1.99999999858846,2649.99999999964
10572.044,1191,2.00000000040745,2652.00000000004
10572.046,1192,2.00000000040745,2654.00000000045
10572.048,1193,2.00000000040745,2656.00000000086
10572.05,1194,1.99999999858846,2657.99999999945
10572.052,1195,2.00000000040745,2659.99999999985
10572.054,1196,2.00000000040745,2662.00000000026
10572.056,1197,2.00000000040745,2664.00000000067
10572.058,1198,2.00000000040745,2666.00000000108
10572.06,1199,1.99999999858846,2667.99999999967
10572.064,1200,4.00000000081491,2672.00000000048
10572.068,1201,3.99999999899592,2675.99999999948
10572.07,1202,2.00000000040745,2677.99999999988
10572.074,1203,4.00000000081491,2682.0000000007
10572.076,1204,1.99999999858846,2683.99999999929
10572.078,1205,2.00000000040745,2685.99999999969
10572.08,1206,2.00000000040745,2688.0000000001
10572.082,1207,2.00000000040745,2690.00000000051
10572.084,1208,2.00000000040745,2692.00000000092
10572.086,1209,1.99999999858846,2693.99999999951
10572.088,1210,2.00000000040745,2695.99999999991
10572.09,1211,2.00000000040745,2698.00000000032
10572.092,1212,2.00000000040745,2700.00000000073
10572.094,1213,1.99999999858846,2701.99999999932
10572.096,1214,2.00000000040745,2703.99999999972
10572.098,1215,2.00000000040745,2706.00000000013
10572.1,1216,2.00000000040745,2708.00000000054
10572.102,1217,2.00000000040745,2710.00000000095
10572.104,1218,1.99999999858846,2711.99999999953
10572.106,1219,2.00000000040745,2713.99999999994
10572.108,1220,2.00000000040745,2716.00000000035
10572.11,1221,2.00000000040745,2718.00000000076
10572.112,1222,1.99999999858846,2719.99999999935
10572.114,1223,2.00000000040745,2721.99999999975
10572.116,1224,2.00000000040745,2724.00000000016
10572.118,1225,2.00000000040745,2726.00000000057
10572.12,1226,2.00000000040745,2728.00000000097
10572.122,1227,1.99999999858846,2729.99999999956
10572.124,1228,2.00000000040745,2731.99999999997
10572.126,1229,2.00000000040745,2734.00000000038
10572.128,1230,2.00000000040745,2736.00000000079
10572.13,1231,1.99999999858846,2737.99999999937
10572.132,1232,2.00000000040745,2739.99999999978
10572.134,1233,2.00000000040745,2742.00000000019
10572.136,1234,2.00000000040745,2744.0000000006
10572.138,1235,2.00000000040745,2746.000000001
10572.14,1236,1.99999999858846,2747.99999999959
10572.142,1237,2.00000000040745,2750
10572.144,1238,2.00000000040745,2752.00000000041
10572.146,1239,2.00000000040745,2754.00000000081
10572.148,1240,1.99999999858846,2755.9999999994
10572.152,1241,4.00000000081491,2760.00000000022
10572.156,1242,4.00000000081491,2764.00000000103
10572.16,1243,3.99999999899592,2768.00000000003
10572.164,1244,4.00000000081491,2772.00000000084
10572.166,1245,1.99999999858846,2773.99999999943
10572.168,1246,2.00000000040745,2775.99999999984
10572.17,1247,2.00000000040745,2778.00000000025
10572.172,1248,2.00000000040745,2780.00000000065
10572.174,1249,2.00000000040745,2782.00000000106
10572.176,1250,1.99999999858846,2783.99999999965
10572.178,1251,2.00000000040745,2786.00000000006
10572.18,1252,2.00000000040745,2788.00000000047
10572.182,1253,2.00000000040745,2790.00000000087
10572.184,1254,1.99999999858846,2791.99999999946
10572.186,1255,2.00000000040745,2793.99999999987
10572.188,1256,2.00000000040745,2796.00000000028
10572.19,1257,2.00000000040745,2798.00000000068
10572.192,1258,1.99999999858846,2799.99999999927
10572.194,1259,2.00000000040745,2801.99999999968
10572.196,1260,2.00000000040745,2804.00000000009
10572.198,1261,2.00000000040745,2806.00000000049
10572.2,1262,2.00000000040745,2808.0000000009
10572.202,1263,1.99999999858846,2809.99999999949
10572.204,1264,2.00000000040745,2811.9999999999
10572.206,1265,2.00000000040745,2814.00000000031
10572.208,1266,2.00000000040745,2816.00000000071
10572.21,1267,1.99999999858846,2817.9999999993
10572.212,1268,2.00000000040745,2819.99999999971
10572.214,1269,2.00000000040745,2822.00000000012
10572.216,1270,2.00000000040745,2824.00000000052
10572.218,1271,2.00000000040745,2826.00000000093
10572.22,1272,1.99999999858846,2827.99999999952
10572.222,1273,2.00000000040745,2829.99999999993
10572.224,1274,2.00000000040745,2832.00000000033
10572.226,1275,2.00000000040745,2834.00000000074
10572.228,1276,1.99999999858846,2835.99999999933
10572.23,1277,2.00000000040745,2837.99999999974
10572.232,1278,2.00000000040745,2840.00000000015
10572.234,1279,2.00000000040745,2842.00000000055
10572.236,1280,2.00000000040745,2844.00000000096
10572.238,1281,1.99999999858846,2845.99999999955
10572.24,1282,2.00000000040745,2847.99999999996
10572.242,1283,2.00000000040745,2850.00000000036
10572.244,1284,2.00000000040745,2852.00000000077
10572.246,1285,1.99999999858846,2853.99999999936
10572.248,1286,2.00000000040745,2855.99999999977
10572.25,1287,2.00000000040745,2858.00000000017
10572.254,1288,4.00000000081491,2862.00000000099
10572.258,1289,3.99999999899592,2865.99999999999
10572.262,1290,4.00000000081491,2870.0000000008
10572.268,1291,5.99999999940337,2876.0000000002
10572.274,1292,5.99999999940337,2881.99999999961
10572.278,1293,4.00000000081491,2886.00000000042
10572.282,1294,3.99999999899592,2889.99999999942
10572.284,1295,2.00000000040745,2891.99999999983
10572.286,1296,2.00000000040745,2894.00000000023
10572.288,1297,2.00000000040745,2896.00000000064
10572.29,1298,2.00000000040745,2898.00000000105
10572.292,1299,1.99999999858846,2899.99999999964
10572.294,1300,2.00000000040745,2902.00000000004
10572.296,1301,2.00000000040745,2904.00000000045
10572.298,1302,2.00000000040745,2906.00000000086
10572.3,1303,1.99999999858846,2907.99999999945
10572.302,1304,2.00000000040745,2909.99999999985
10572.304,1305,2.00000000040745,2912.00000000026
10572.306,1306,2.00000000040745,2914.00000000067
10572.308,1307,2.00000000040745,2916.00000000108
10572.31,1308,1.99999999858846,2917.99999999967
10572.312,1309,2.00000000040745,2920.00000000007
10572.314,1310,2.00000000040745,2922.00000000048
10572.316,1311,2.00000000040745,2924.00000000089
10572.318,1312,1.99999999858846,2925.99999999948
10572.32,1313,2.00000000040745,2927.99999999988
10572.322,1314,2.00000000040745,2930.00000000029
10572.324,1315,2.00000000040745,2932.0000000007
10572.326,1316,1.99999999858846,2933.99999999929
10572.328,1317,2.00000000040745,2935.99999999969
10572.33,1318,2.00000000040745,2938.0000000001
10572.332,1319,2.00000000040745,2940.00000000051
10572.334,1320,2.00000000040745,2942.00000000092
10572.336,1321,1.99999999858846,2943.99999999951
10572.338,1322,2.00000000040745,2945.99999999991
10572.34,1323,2.00000000040745,2948.00000000032
10572.342,1324,2.00000000040745,2950.00000000073
10572.344,1325,1.99999999858846,2951.99999999932
10572.346,1326,2.00000000040745,2953.99999999972
10572.348,1327,2.00000000040745,2956.00000000013
10572.35,1328,2.00000000040745,2958.00000000054
10572.352,1329,2.00000000040745,2960.00000000095
10572.354,1330,1.99999999858846,2961.99999999953
10572.356,1331,2.00000000040745,2963.99999999994
10572.358,1332,2.00000000040745,2966.00000000035
10572.36,1333,2.00000000040745,2968.00000000076
10572.362,1334,1.99999999858846,2969.99999999935
10572.364,1335,2.00000000040745,2971.99999999975
10572.366,1336,2.00000000040745,2974.00000000016
10572.368,1337,2.00000000040745,2976.00000000057
10572.37,1338,2.00000000040745,2978.00000000097
10572.372,1339,1.99999999858846,2979.99999999956
10572.376,1340,4.00000000081491,2984.00000000038
10572.378,1341,2.00000000040745,2986.00000000079
10572.38,1342,1.99999999858846,2987.99999999937
10572.382,1343,2.00000000040745,2989.99999999978
10572.384,1344,2.00000000040745,2992.00000000019
10572.386,1345,2.00000000040745,2994.0000000006
10572.388,1346,2.00000000040745,2996.000000001
10572.39,1347,1.99999999858846,2997.99999999959
10572.394,1348,4.00000000081491,3002.00000000041
10572.396,1349,2.00000000040745,3004.00000000081
10572.398,1350,1.99999999858846,3005.9999999994
10572.4,1351,2.00000000040745,3007.99999999981
10572.402,1352,2.00000000040745,3010.00000000022
10572.404,1353,2.00000000040745,3012.00000000063
10572.406,1354,2.00000000040745,3014.00000000103
10572.408,1355,1.99999999858846,3015.99999999962
10572.41,1356,2.00000000040745,3018.00000000003
10572.412,1357,2.00000000040745,3020.00000000044
10572.414,1358,2.00000000040745,3022.00000000084
10572.416,1359,1.99999999858846,3023.99999999943
10572.418,1360,2.00000000040745,3025.99999999984
10572.42,1361,2.00000000040745,3028.00000000025
10572.422,1362,2.00000000040745,3030.00000000065
10572.424,1363,2.00000000040745,3032.00000000106
10572.426,1364,1.99999999858846,3033.99999999965
10572.428,1365,2.00000000040745,3036.00000000006
10572.43,1366,2.00000000040745,3038.00000000047
10572.432,1367,2.00000000040745,3040.00000000087
10572.434,1368,1.99999999858846,3041.99999999946
10572.436,1369,2.00000000040745,3043.99999999987
10572.438,1370,2.00000000040745,3046.00000000028
10572.442,1371,3.99999999899592,3049.99999999927
10572.444,1372,2.00000000040745,3051.99999999968
10572.446,1373,2.00000000040745,3054.00000000009
10572.448,1374,2.00000000040745,3056.00000000049
10572.452,1375,3.99999999899592,3059.99999999949
10572.454,1376,2.00000000040745,3061.9999999999
10572.456,1377,2.00000000040745,3064.00000000031
10572.458,1378,2.00000000040745,3066.00000000071
10572.46,1379,1.99999999858846,3067.9999999993
10572.462,1380,2.00000000040745,3069.99999999971
10572.464,1381,2.00000000040745,3072.00000000012
10572.466,1382,2.00000000040745,3074.00000000052
10572.468,1383,2.00000000040745,3076.00000000093
10572.47,1384,1.99999999858846,3077.99999999952
10572.472,1385,2.00000000040745,3079.99999999993
10572.474,1386,2.00000000040745,3082.00000000033
10572.476,1387,2.00000000040745,3084.00000000074
10572.478,1388,1.99999999858846,3085.99999999933
10572.48,1389,2.00000000040745,3087.99999999974
10572.482,1390,2.00000000040745,3090.00000000015
10572.484,1391,2.00000000040745,3092.00000000055
10572.486,1392,2.00000000040745,3094.00000000096
10572.488,1393,1.99999999858846,3095.99999999955
10572.49,1394,2.00000000040745,3097.99999999996
10572.492,1395,2.00000000040745,3100.00000000036
10572.494,1396,2.00000000040745,3102.00000000077
10572.496,1397,1.99999999858846,3103.99999999936
10572.498,1398,2.00000000040745,3105.99999999977
10572.5,1399,2.00000000040745,3108.00000000017
10572.502,1400,2.00000000040745,3110.00000000058
10572.504,1401,2.00000000040745,3112.00000000099
10572.506,1402,1.99999999858846,3113.99999999958
10572.508,1403,2.00000000040745,3115.99999999999
10572.51,1404,2.00000000040745,3118.00000000039
10572.512,1405,2.00000000040745,3120.0000000008
10572.514,1406,1.99999999858846,3121.99999999939
10572.516,1407,2.00000000040745,3123.9999999998
10572.518,1408,2.00000000040745,3126.0000000002
10572.52,1409,2.00000000040745,3128.00000000061
10572.522,1410,2.00000000040745,3130.00000000102
10572.524,1411,1.99999999858846,3131.99999999961
10572.526,1412,2.00000000040745,3134.00000000001
10572.528,1413,2.00000000040745,3136.00000000042
10572.53,1414,2.00000000040745,3138.00000000083
10572.532,1415,1.99999999858846,3139.99999999942
10572.534,1416,2.00000000040745,3141.99999999983
10572.536,1417,2.00000000040745,3144.00000000023
10572.538,1418,2.00000000040745,3146.00000000064
10572.54,1419,2.00000000040745,3148.00000000105
10572.542,1420,1.99999999858846,3149.99999999964
10572.544,1421,2.00000000040745,3152.00000000004
10572.546,1422,2.00000000040745,3154.00000000045
10572.548,1423,2.00000000040745,3156.00000000086
10572.55,1424,1.99999999858846,3157.99999999945
10572.552,1425,2.00000000040745,3159.99999999985
10572.556,1426,4.00000000081491,3164.00000000067
10572.562,1427,5.99999999940337,3170.00000000007
10572.57,1428,7.99999999981083,3177.99999999988
10572.722,1429,152.000000000044,3329.99999999993
10572.738,1430,15.9999999996217,3345.99999999955
10572.746,1431,7.99999999981083,3353.99999999936
10572.752,1432,6.00000000122236,3360.00000000058
10572.758,1433,5.99999999940337,3365.99999999999
10572.762,1434,4.00000000081491,3370.0000000008
10572.764,1435,1.99999999858846,3371.99999999939
10572.766,1436,2.00000000040745,3373.9999999998
10572.768,1437,2.00000000040745,3376.0000000002
10572.77,1438,2.00000000040745,3378.00000000061
10572.772,1439,2.00000000040745,3380.00000000102
10572.774,1440,1.99999999858846,3381.99999999961
10572.776,1441,2.00000000040745,3384.00000000001
10572.778,1442,2.00000000040745,3386.00000000042
10572.78,1443,2.00000000040745,3388.00000000083
10572.782,1444,1.99999999858846,3389.99999999942
10572.784,1445,2.00000000040745,3391.99999999983
10572.786,1446,2.00000000040745,3394.00000000023
10572.788,1447,2.00000000040745,3396.00000000064
10572.79,1448,2.00000000040745,3398.00000000105
10572.792,1449,1.99999999858846,3399.99999999964
10572.794,1450,2.00000000040745,3402.00000000004
10572.796,1451,2.00000000040745,3404.00000000045
10572.798,1452,2.00000000040745,3406.00000000086
10572.8,1453,1.99999999858846,3407.99999999945
10572.802,1454,2.00000000040745,3409.99999999985
10572.804,1455,2.00000000040745,3412.00000000026
10572.806,1456,2.00000000040745,3414.00000000067
10572.808,1457,2.00000000040745,3416.00000000108
10572.81,1458,1.99999999858846,3417.99999999967
10572.812,1459,2.00000000040745,3420.00000000007
10572.816,1460,4.00000000081491,3424.00000000089
10572.822,1461,5.99999999940337,3430.00000000029
10572.828,1462,5.99999999940337,3435.99999999969
10572.834,1463,6.00000000122236,3442.00000000092
10572.838,1464,3.99999999899592,3445.99999999991
10572.84,1465,2.00000000040745,3448.00000000032
10572.842,1466,2.00000000040745,3450.00000000073
10572.844,1467,1.99999999858846,3451.99999999932
10572.846,1468,2.00000000040745,3453.99999999972
10572.848,1469,2.00000000040745,3456.00000000013
10572.85,1470,2.00000000040745,3458.00000000054
10572.852,1471,2.00000000040745,3460.00000000095
10572.854,1472,1.99999999858846,3461.99999999953
10572.856,1473,2.00000000040745,3463.99999999994
10572.858,1474,2.00000000040745,3466.00000000035
10572.86,1475,2.00000000040745,3468.00000000076
10572.862,1476,1.99999999858846,3469.99999999935
10572.864,1477,2.00000000040745,3471.99999999975
10572.866,1478,2.00000000040745,3474.00000000016
10572.868,1479,2.00000000040745,3476.00000000057
10572.87,1480,2.00000000040745,3478.00000000097
10572.872,1481,1.99999999858846,3479.99999999956
10572.874,1482,2.00000000040745,3481.99999999997
10572.876,1483,2.00000000040745,3484.00000000038
10572.878,1484,2.00000000040745,3486.00000000079
10572.88,1485,1.99999999858846,3487.99999999937
10572.882,1486,2.00000000040745,3489.99999999978
10572.884,1487,2.00000000040745,3492.00000000019
10572.886,1488,2.00000000040745,3494.0000000006
10572.888,1489,2.00000000040745,3496.000000001
10572.89,1490,1.99999999858846,3497.99999999959
10572.892,1491,2.00000000040745,3500
10572.894,1492,2.00000000040745,3502.00000000041
10572.896,1493,2.00000000040745,3504.00000000081
10572.898,1494,1.99999999858846,3505.9999999994
10572.9,1495,2.00000000040745,3507.99999999981
10572.902,1496,2.00000000040745,3510.00000000022
10572.904,1497,2.00000000040745,3512.00000000063
10572.906,1498,2.00000000040745,3514.00000000103
10572.908,1499,1.99999999858846,3515.99999999962
10572.91,1500,2.00000000040745,3518.00000000003
10572.912,1501,2.00000000040745,3520.00000000044
10572.914,1502,2.00000000040745,3522.00000000084
10572.916,1503,1.99999999858846,3523.99999999943
10572.918,1504,2.00000000040745,3525.99999999984
10572.92,1505,2.00000000040745,3528.00000000025
10572.922,1506,2.00000000040745,3530.00000000065
10572.924,1507,2.00000000040745,3532.00000000106
10572.926,1508,1.99999999858846,3533.99999999965
10572.928,1509,2.00000000040745,3536.00000000006
10572.93,1510,2.00000000040745,3538.00000000047
10572.932,1511,2.00000000040745,3540.00000000087
10572.934,1512,1.99999999858846,3541.99999999946
10572.936,1513,2.00000000040745,3543.99999999987
10572.938,1514,2.00000000040745,3546.00000000028
10572.94,1515,2.00000000040745,3548.00000000068
10572.942,1516,1.99999999858846,3549.99999999927
10572.944,1517,2.00000000040745,3551.99999999968
10572.946,1518,2.00000000040745,3554.00000000009
10572.948,1519,2.00000000040745,3556.00000000049
10572.95,1520,2.00000000040745,3558.0000000009
10572.954,1521,3.99999999899592,3561.9999999999
10572.958,1522,4.00000000081491,3566.00000000071
10572.964,1523,5.99999999940337,3572.00000000012
10572.97,1524,5.99999999940337,3577.99999999952
10572.978,1525,7.99999999981083,3585.99999999933
10573.094,1526,115.999999999985,3701.99999999932
10573.1,1527,6.00000000122236,3708.00000000054
10573.106,1528,5.99999999940337,3713.99999999994
10573.11,1529,4.00000000081491,3718.00000000076
10573.114,1530,3.99999999899592,3721.99999999975
10573.118,1531,4.00000000081491,3726.00000000057
10573.122,1532,3.99999999899592,3729.99999999956
10573.128,1533,6.00000000122236,3736.00000000079
10573.134,1534,5.99999999940337,3742.00000000019
10573.14,1535,5.99999999940337,3747.99999999959
10573.146,1536,6.00000000122236,3754.00000000081
10573.152,1537,5.99999999940337,3760.00000000022
10573.156,1538,4.00000000081491,3764.00000000103
10573.16,1539,3.99999999899592,3768.00000000003
10573.162,1540,2.00000000040745,3770.00000000044
10573.164,1541,2.00000000040745,3772.00000000084
10573.166,1542,1.99999999858846,3773.99999999943
10573.168,1543,2.00000000040745,3775.99999999984
10573.17,1544,2.00000000040745,3778.00000000025
10573.172,1545,2.00000000040745,3780.00000000065
10573.174,1546,2.00000000040745,3782.00000000106
10573.176,1547,1.99999999858846,3783.99999999965
10573.178,1548,2.00000000040745,3786.00000000006
10573.18,1549,2.00000000040745,3788.00000000047
10573.182,1550,2.00000000040745,3790.00000000087
10573.184,1551,1.99999999858846,3791.99999999946
10573.186,1552,2.00000000040745,3793.99999999987
10573.188,1553,2.00000000040745,3796.00000000028
10573.19,1554,2.00000000040745,3798.00000000068
10573.192,1555,1.99999999858846,3799.99999999927
10573.194,1556,2.00000000040745,3801.99999999968
10573.196,1557,2.00000000040745,3804.00000000009
10573.198,1558,2.00000000040745,3806.00000000049
10573.2,1559,2.00000000040745,3808.0000000009
10573.202,1560,1.99999999858846,3809.99999999949
10573.204,1561,2.00000000040745,3811.9999999999
10573.206,1562,2.00000000040745,3814.00000000031
10573.208,1563,2.00000000040745,3816.00000000071
10573.21,1564,1.99999999858846,3817.9999999993
10573.212,1565,2.00000000040745,3819.99999999971
10573.214,1566,2.00000000040745,3822.00000000012
10573.216,1567,2.00000000040745,3824.00000000052
10573.218,1568,2.00000000040745,3826.00000000093
10573.22,1569,1.99999999858846,3827.99999999952
10573.222,1570,2.00000000040745,3829.99999999993
10573.226,1571,4.00000000081491,3834.00000000074
10573.23,1572,3.99999999899592,3837.99999999974
10573.234,1573,4.00000000081491,3842.00000000055
10573.236,1574,2.00000000040745,3844.00000000096
10573.238,1575,1.99999999858846,3845.99999999955
10573.24,1576,2.00000000040745,3847.99999999996
10573.244,1577,4.00000000081491,3852.00000000077
10573.248,1578,3.99999999899592,3855.99999999977
10573.25,1579,2.00000000040745,3858.00000000017
10573.254,1580,4.00000000081491,3862.00000000099
10573.256,1581,1.99999999858846,3863.99999999958
10573.258,1582,2.00000000040745,3865.99999999999
10573.26,1583,2.00000000040745,3868.00000000039
10573.264,1584,3.99999999899592,3871.99999999939
10573.266,1585,2.00000000040745,3873.9999999998
10573.268,1586,2.00000000040745,3876.0000000002
10573.272,1587,4.00000000081491,3880.00000000102
10573.274,1588,1.99999999858846,3881.99999999961
10573.278,1589,4.00000000081491,3886.00000000042
10573.28,1590,2.00000000040745,3888.00000000083
10573.284,1591,3.99999999899592,3891.99999999983
10573.288,1592,4.00000000081491,3896.00000000064
10573.292,1593,3.99999999899592,3899.99999999964
10573.296,1594,4.00000000081491,3904.00000000045
10573.3,1595,3.99999999899592,3907.99999999945
10573.306,1596,6.00000000122236,3914.00000000067
10573.31,1597,3.99999999899592,3917.99999999967
10573.316,1598,6.00000000122236,3924.00000000089
10573.322,1599,5.99999999940337,3930.00000000029
10573.328,1600,5.99999999940337,3935.99999999969
10573.336,1601,7.99999999981083,3943.99999999951
10573.344,1602,7.99999999981083,3951.99999999932
10573.352,1603,8.00000000162981,3960.00000000095
10573.358,1604,5.99999999940337,3966.00000000035
10573.362,1605,3.99999999899592,3969.99999999935
10573.366,1606,4.00000000081491,3974.00000000016
10573.368,1607,2.00000000040745,3976.00000000057
10573.37,1608,2.00000000040745,3978.00000000097
10573.372,1609,1.99999999858846,3979.99999999956
10573.374,1610,2.00000000040745,3981.99999999997
10573.376,1611,2.00000000040745,3984.00000000038
10573.378,1612,2.00000000040745,3986.00000000079
10573.38,1613,1.99999999858846,3987.99999999937
10573.382,1614,2.00000000040745,3989.99999999978
10573.384,1615,2.00000000040745,3992.00000000019
10573.386,1616,2.00000000040745,3994.0000000006
10573.388,1617,2.00000000040745,3996.000000001
10573.39,1618,1.99999999858846,3997.99999999959
10573.392,1619,2.00000000040745,4000
10573.394,1620,2.00000000040745,4002.00000000041
10573.396,1621,2.00000000040745,4004.00000000081
10573.398,1622,1.99999999858846,4005.9999999994
10573.4,1623,2.00000000040745,4007.99999999981
10573.402,1624,2.00000000040745,4010.00000000022
10573.404,1625,2.00000000040745,4012.00000000063
10573.406,1626,2.00000000040745,4014.00000000103
10573.408,1627,1.99999999858846,4015.99999999962
10573.41,1628,2.00000000040745,4018.00000000003
10573.412,1629,2.00000000040745,4020.00000000044
10573.414,1630,2.00000000040745,4022.00000000084
10573.416,1631,1.99999999858846,4023.99999999943
10573.418,1632,2.00000000040745,4025.99999999984
10573.42,1633,2.00000000040745,4028.00000000025
10573.422,1634,2.00000000040745,4030.00000000065
10573.424,1635,2.00000000040745,4032.00000000106
10573.426,1636,1.99999999858846,4033.99999999965
10573.428,1637,2.00000000040745,4036.00000000006
10573.43,1638,2.00000000040745,4038.00000000047
10573.432,1639,2.00000000040745,4040.00000000087
10573.434,1640,1.99999999858846,4041.99999999946
10573.436,1641,2.00000000040745,4043.99999999987
10573.438,1642,2.00000000040745,4046.00000000028
10573.44,1643,2.00000000040745,4048.00000000068
10573.442,1644,1.99999999858846,4049.99999999927
10573.444,1645,2.00000000040745,4051.99999999968
10573.446,1646,2.00000000040745,4054.00000000009
10573.448,1647,2.00000000040745,4056.00000000049
10573.45,1648,2.00000000040745,4058.0000000009
10573.452,1649,1.99999999858846,4059.99999999949
10573.454,1650,2.00000000040745,4061.9999999999
10573.456,1651,2.00000000040745,4064.00000000031
10573.458,1652,2.00000000040745,4066.00000000071
10573.46,1653,1.99999999858846,4067.9999999993
10573.462,1654,2.00000000040745,4069.99999999971
10573.464,1655,2.00000000040745,4072.00000000012
10573.466,1656,2.00000000040745,4074.00000000052
10573.468,1657,2.00000000040745,4076.00000000093
10573.47,1658,1.99999999858846,4077.99999999952
10573.472,1659,2.00000000040745,4079.99999999993
10573.474,1660,2.00000000040745,4082.00000000033
10573.476,1661,2.00000000040745,4084.00000000074
10573.478,1662,1.99999999858846,4085.99999999933
10573.48,1663,2.00000000040745,4087.99999999974
10573.482,1664,2.00000000040745,4090.00000000015
10573.484,1665,2.00000000040745,4092.00000000055
10573.486,1666,2.00000000040745,4094.00000000096
10573.488,1667,1.99999999858846,4095.99999999955
10573.49,1668,2.00000000040745,4097.99999999996
10573.492,1669,2.00000000040745,4100.00000000036
10573.494,1670,2.00000000040745,4102.00000000077
10573.496,1671,1.99999999858846,4103.99999999936
10573.498,1672,2.00000000040745,4105.99999999977
10573.5,1673,2.00000000040745,4108.00000000017
10573.502,1674,2.00000000040745,4110.00000000058
10573.504,1675,2.00000000040745,4112.00000000099
10573.506,1676,1.99999999858846,4113.99999999958
10573.508,1677,2.00000000040745,4115.99999999999
10573.51,1678,2.00000000040745,4118.00000000039
10573.512,1679,2.00000000040745,4120.0000000008
10573.514,1680,1.99999999858846,4121.99999999939
10573.516,1681,2.00000000040745,4123.9999999998
10573.518,1682,2.00000000040745,4126.0000000002
10573.52,1683,2.00000000040745,4128.00000000061
10573.522,1684,2.00000000040745,4130.00000000102
10573.524,1685,1.99999999858846,4131.99999999961
10573.526,1686,2.00000000040745,4134.00000000001
10573.528,1687,2.00000000040745,4136.00000000042
10573.53,1688,2.00000000040745,4138.00000000083
10573.532,1689,1.99999999858846,4139.99999999942
10573.534,1690,2.00000000040745,4141.99999999983
10573.536,1691,2.00000000040745,4144.00000000023
10573.538,1692,2.00000000040745,4146.00000000064
10573.54,1693,2.00000000040745,4148.00000000105
10573.542,1694,1.99999999858846,4149.99999999964
10573.544,1695,2.00000000040745,4152.00000000004
10573.546,1696,2.00000000040745,4154.00000000045
10573.548,1697,2.00000000040745,4156.00000000086
10573.55,1698,1.99999999858846,4157.99999999945
10573.552,1699,2.00000000040745,4159.99999999985
10573.554,1700,2.00000000040745,4162.00000000026
10573.556,1701,2.00000000040745,4164.00000000067
10573.558,1702,2.00000000040745,4166.00000000108
10573.56,1703,1.99999999858846,4167.99999999967
10573.562,1704,2.00000000040745,4170.00000000007
10573.564,1705,2.00000000040745,4172.00000000048
10573.566,1706,2.00000000040745,4174.00000000089
10573.568,1707,1.99999999858846,4175.99999999948
10573.57,1708,2.00000000040745,4177.99999999988
10573.572,1709,2.00000000040745,4180.00000000029
10573.574,1710,2.00000000040745,4182.0000000007
10573.576,1711,1.99999999858846,4183.99999999929
10573.578,1712,2.00000000040745,4185.99999999969
10573.58,1713,2.00000000040745,4188.0000000001
10573.582,1714,2.00000000040745,4190.00000000051
10573.584,1715,2.00000000040745,4192.00000000092
10573.586,1716,1.99999999858846,4193.99999999951
10573.588,1717,2.00000000040745,4195.99999999991
10573.59,1718,2.00000000040745,4198.00000000032
10573.592,1719,2.00000000040745,4200.00000000073
10573.594,1720,1.99999999858846,4201.99999999932
10573.596,1721,2.00000000040745,4203.99999999972
10573.598,1722,2.00000000040745,4206.00000000013
10573.6,1723,2.00000000040745,4208.00000000054
10573.602,1724,2.00000000040745,4210.00000000095
10573.604,1725,1.99999999858846,4211.99999999953
10573.606,1726,2.00000000040745,4213.99999999994
10573.608,1727,2.00000000040745,4216.00000000035
10573.61,1728,2.00000000040745,4218.00000000076
10573.614,1729,3.99999999899592,4221.99999999975
10573.616,1730,2.00000000040745,4224.00000000016
10573.618,1731,2.00000000040745,4226.00000000057
10573.62,1732,2.00000000040745,4228.00000000097
10573.622,1733,1.99999999858846,4229.99999999956
10573.624,1734,2.00000000040745,4231.99999999997
10573.626,1735,2.00000000040745,4234.00000000038
10573.628,1736,2.00000000040745,4236.00000000079
10573.63,1737,1.99999999858846,4237.99999999937
10573.632,1738,2.00000000040745,4239.99999999978
10573.634,1739,2.00000000040745,4242.00000000019
10573.636,1740,2.00000000040745,4244.0000000006
10573.638,1741,2.00000000040745,4246.000000001
10573.64,1742,1.99999999858846,4247.99999999959
10573.642,1743,2.00000000040745,4250
10573.644,1744,2.00000000040745,4252.00000000041
10573.646,1745,2.00000000040745,4254.00000000081
10573.648,1746,1.99999999858846,4255.9999999994
10573.65,1747,2.00000000040745,4257.99999999981
10573.652,1748,2.00000000040745,4260.00000000022
10573.654,1749,2.00000000040745,4262.00000000063
10573.656,1750,2.00000000040745,4264.00000000103
10573.658,1751,1.99999999858846,4265.99999999962
10573.66,1752,2.00000000040745,4268.00000000003
10573.664,1753,4.00000000081491,4272.00000000084
10573.668,1754,3.99999999899592,4275.99999999984
10573.672,1755,4.00000000081491,4280.00000000065
10573.676,1756,3.99999999899592,4283.99999999965
10573.678,1757,2.00000000040745,4286.00000000006
10573.68,1758,2.00000000040745,4288.00000000047
10573.684,1759,3.99999999899592,4291.99999999946
10573.686,1760,2.00000000040745,4293.99999999987
10573.688,1761,2.00000000040745,4296.00000000028
10573.69,1762,2.00000000040745,4298.00000000068
10573.692,1763,1.99999999858846,4299.99999999927
10573.694,1764,2.00000000040745,4301.99999999968
10573.696,1765,2.00000000040745,4304.00000000009
10573.698,1766,2.00000000040745,4306.00000000049
10573.7,1767,2.00000000040745,4308.0000000009
10573.702,1768,1.99999999858846,4309.99999999949
10573.704,1769,2.00000000040745,4311.9999999999
10573.706,1770,2.00000000040745,4314.00000000031
10573.708,1771,2.00000000040745,4316.00000000071
10573.71,1772,1.99999999858846,4317.9999999993
10573.712,1773,2.00000000040745,4319.99999999971
10573.714,1774,2.00000000040745,4322.00000000012
10573.716,1775,2.00000000040745,4324.00000000052
10573.718,1776,2.00000000040745,4326.00000000093
10573.72,1777,1.99999999858846,4327.99999999952
10573.722,1778,2.00000000040745,4329.99999999993
10573.724,1779,2.00000000040745,4332.00000000033
10573.726,1780,2.00000000040745,4334.00000000074
10573.728,1781,1.99999999858846,4335.99999999933
10573.73,1782,2.00000000040745,4337.99999999974
10573.732,1783,2.00000000040745,4340.00000000015
10573.734,1784,2.00000000040745,4342.00000000055
10573.736,1785,2.00000000040745,4344.00000000096
10573.738,1786,1.99999999858846,4345.99999999955
10573.74,1787,2.00000000040745,4347.99999999996
10573.742,1788,2.00000000040745,4350.00000000036
10573.744,1789,2.00000000040745,4352.00000000077
10573.746,1790,1.99999999858846,4353.99999999936
10573.748,1791,2.00000000040745,4355.99999999977
10573.75,1792,2.00000000040745,4358.00000000017
10573.752,1793,2.00000000040745,4360.00000000058
10573.754,1794,2.00000000040745,4362.00000000099
10573.756,1795,1.99999999858846,4363.99999999958
10573.758,1796,2.00000000040745,4365.99999999999
10573.76,1797,2.00000000040745,4368.00000000039
10573.762,1798,2.00000000040745,4370.0000000008
10573.764,1799,1.99999999858846,4371.99999999939
10573.766,1800,2.00000000040745,4373.9999999998
10573.768,1801,2.00000000040745,4376.0000000002
10573.77,1802,2.00000000040745,4378.00000000061
10573.772,1803,2.00000000040745,4380.00000000102
10573.774,1804,1.99999999858846,4381.99999999961
10573.776,1805,2.00000000040745,4384.00000000001
10573.778,1806,2.00000000040745,4386.00000000042
10573.78,1807,2.00000000040745,4388.00000000083
10573.782,1808,1.99999999858846,4389.99999999942
10573.784,1809,2.00000000040745,4391.99999999983
10573.786,1810,2.00000000040745,4394.00000000023
10573.788,1811,2.00000000040745,4396.00000000064
10573.79,1812,2.00000000040745,4398.00000000105
10573.792,1813,1.99999999858846,4399.99999999964
10573.794,1814,2.00000000040745,4402.00000000004
10573.796,1815,2.00000000040745,4404.00000000045
10573.798,1816,2.00000000040745,4406.00000000086
10573.8,1817,1.99999999858846,4407.99999999945
10573.802,1818,2.00000000040745,4409.99999999985
10573.804,1819,2.00000000040745,4412.00000000026
10573.808,1820,4.00000000081491,4416.00000000108
10573.812,1821,3.99999999899592,4420.00000000007
10573.816,1822,4.00000000081491,4424.00000000089
10573.82,1823,3.99999999899592,4427.99999999988
10573.824,1824,4.00000000081491,4432.0000000007
10573.828,1825,3.99999999899592,4435.99999999969
10573.832,1826,4.00000000081491,4440.00000000051
10573.834,1827,2.00000000040745,4442.00000000092
10573.836,1828,1.99999999858846,4443.99999999951
10573.838,1829,2.00000000040745,4445.99999999991
10573.84,1830,2.00000000040745,4448.00000000032
10573.842,1831,2.00000000040745,4450.00000000073
10573.844,1832,1.99999999858846,4451.99999999932
10573.846,1833,2.00000000040745,4453.99999999972
10573.848,1834,2.00000000040745,4456.00000000013
10573.85,1835,2.00000000040745,4458.00000000054
10573.852,1836,2.00000000040745,4460.00000000095
10573.854,1837,1.99999999858846,4461.99999999953
10573.856,1838,2.00000000040745,4463.99999999994
10573.858,1839,2.00000000040745,4466.00000000035
10573.86,1840,2.00000000040745,4468.00000000076
10573.862,1841,1.99999999858846,4469.99999999935
10573.864,1842,2.00000000040745,4471.99999999975
10573.866,1843,2.00000000040745,4474.00000000016
10573.868,1844,2.00000000040745,4476.00000000057
10573.87,1845,2.00000000040745,4478.00000000097
10573.872,1846,1.99999999858846,4479.99999999956
10573.874,1847,2.00000000040745,4481.99999999997
10573.876,1848,2.00000000040745,4484.00000000038
10573.878,1849,2.00000000040745,4486.00000000079
10573.88,1850,1.99999999858846,4487.99999999937
10573.882,1851,2.00000000040745,4489.99999999978
10573.884,1852,2.00000000040745,4492.00000000019
10573.886,1853,2.00000000040745,4494.0000000006
10573.888,1854,2.00000000040745,4496.000000001
10573.89,1855,1.99999999858846,4497.99999999959
10573.892,1856,2.00000000040745,4500
10573.894,1857,2.00000000040745,4502.00000000041
10573.896,1858,2.00000000040745,4504.00000000081
10573.898,1859,1.99999999858846,4505.9999999994
10573.9,1860,2.00000000040745,4507.99999999981
10573.902,1861,2.00000000040745,4510.00000000022
10573.904,1862,2.00000000040745,4512.00000000063
10573.906,1863,2.00000000040745,4514.00000000103
10573.908,1864,1.99999999858846,4515.99999999962
10573.91,1865,2.00000000040745,4518.00000000003
10573.912,1866,2.00000000040745,4520.00000000044
10573.914,1867,2.00000000040745,4522.00000000084
10573.916,1868,1.99999999858846,4523.99999999943
10573.918,1869,2.00000000040745,4525.99999999984
10573.92,1870,2.00000000040745,4528.00000000025
10573.922,1871,2.00000000040745,4530.00000000065
10573.924,1872,2.00000000040745,4532.00000000106
10573.926,1873,1.99999999858846,4533.99999999965
10573.928,1874,2.00000000040745,4536.00000000006
10573.93,1875,2.00000000040745,4538.00000000047
10573.932,1876,2.00000000040745,4540.00000000087
10573.934,1877,1.99999999858846,4541.99999999946
10573.936,1878,2.00000000040745,4543.99999999987
10573.938,1879,2.00000000040745,4546.00000000028
10573.94,1880,2.00000000040745,4548.00000000068
10573.942,1881,1.99999999858846,4549.99999999927
10573.944,1882,2.00000000040745,4551.99999999968
10573.946,1883,2.00000000040745,4554.00000000009
10573.948,1884,2.00000000040745,4556.00000000049
10573.95,1885,2.00000000040745,4558.0000000009
10573.952,1886,1.99999999858846,4559.99999999949
10573.954,1887,2.00000000040745,4561.9999999999
10573.956,1888,2.00000000040745,4564.00000000031
10573.958,1889,2.00000000040745,4566.00000000071
10573.96,1890,1.99999999858846,4567.9999999993
10573.962,1891,2.00000000040745,4569.99999999971
10573.964,1892,2.00000000040745,4572.00000000012
10573.966,1893,2.00000000040745,4574.00000000052
10573.968,1894,2.00000000040745,4576.00000000093
10573.97,1895,1.99999999858846,4577.99999999952
10573.972,1896,2.00000000040745,4579.99999999993
10573.974,1897,2.00000000040745,4582.00000000033
10573.976,1898,2.00000000040745,4584.00000000074
10573.978,1899,1.99999999858846,4585.99999999933
10573.98,1900,2.00000000040745,4587.99999999974
10573.982,1901,2.00000000040745,4590.00000000015
10573.984,1902,2.00000000040745,4592.00000000055
10573.986,1903,2.00000000040745,4594.00000000096
10573.988,1904,1.99999999858846,4595.99999999955
10573.99,1905,2.00000000040745,4597.99999999996
10573.992,1906,2.00000000040745,4600.00000000036
10573.994,1907,2.00000000040745,4602.00000000077
10573.996,1908,1.99999999858846,4603.99999999936
10573.998,1909,2.00000000040745,4605.99999999977
10574,1910,2.00000000040745,4608.00000000017
10574.002,1911,2.00000000040745,4610.00000000058
10574.004,1912,2.00000000040745,4612.00000000099
10574.006,1913,1.99999999858846,4613.99999999958
10574.01,1914,4.00000000081491,4618.00000000039
10574.012,1915,2.00000000040745,4620.0000000008
10574.014,1916,1.99999999858846,4621.99999999939
10574.016,1917,2.00000000040745,4623.9999999998
10574.018,1918,2.00000000040745,4626.0000000002
10574.02,1919,2.00000000040745,4628.00000000061
10574.022,1920,2.00000000040745,4630.00000000102
10574.024,1921,1.99999999858846,4631.99999999961
10574.026,1922,2.00000000040745,4634.00000000001
10574.028,1923,2.00000000040745,4636.00000000042
10574.03,1924,2.00000000040745,4638.00000000083
10574.032,1925,1.99999999858846,4639.99999999942
10574.034,1926,2.00000000040745,4641.99999999983
10574.036,1927,2.00000000040745,4644.00000000023
10574.038,1928,2.00000000040745,4646.00000000064
10574.04,1929,2.00000000040745,4648.00000000105
10574.042,1930,1.99999999858846,4649.99999999964
10574.044,1931,2.00000000040745,4652.00000000004
10574.046,1932,2.00000000040745,4654.00000000045
10574.048,1933,2.00000000040745,4656.00000000086
10574.05,1934,1.99999999858846,4657.99999999945
10574.052,1935,2.00000000040745,4659.99999999985
10574.054,1936,2.00000000040745,4662.00000000026
10574.056,1937,2.00000000040745,4664.00000000067
10574.058,1938,2.00000000040745,4666.00000000108
10574.06,1939,1.99999999858846,4667.99999999967
10574.062,1940,2.00000000040745,4670.00000000007
10574.064,1941,2.00000000040745,4672.00000000048
10574.066,1942,2.00000000040745,4674.00000000089
10574.068,1943,1.99999999858846,4675.99999999948
10574.07,1944,2.00000000040745,4677.99999999988
10574.072,1945,2.00000000040745,4680.00000000029
10574.074,1946,2.00000000040745,4682.0000000007
10574.076,1947,1.99999999858846,4683.99999999929
10574.078,1948,2.00000000040745,4685.99999999969
10574.08,1949,2.00000000040745,4688.0000000001
10574.082,1950,2.00000000040745,4690.00000000051
10574.084,1951,2.00000000040745,4692.00000000092
10574.086,1952,1.99999999858846,4693.99999999951
10574.088,1953,2.00000000040745,4695.99999999991
10574.09,1954,2.00000000040745,4698.00000000032
10574.092,1955,2.00000000040745,4700.00000000073
10574.094,1956,1.99999999858846,4701.99999999932
10574.096,1957,2.00000000040745,4703.99999999972
10574.098,1958,2.00000000040745,4706.00000000013
10574.1,1959,2.00000000040745,4708.00000000054
10574.102,1960,2.00000000040745,4710.00000000095
10574.104,1961,1.99999999858846,4711.99999999953
10574.106,1962,2.00000000040745,4713.99999999994
10574.108,1963,2.00000000040745,4716.00000000035
10574.11,1964,2.00000000040745,4718.00000000076
10574.112,1965,1.99999999858846,4719.99999999935
10574.114,1966,2.00000000040745,4721.99999999975
10574.116,1967,2.00000000040745,4724.00000000016
10574.118,1968,2.00000000040745,4726.00000000057
10574.12,1969,2.00000000040745,4728.00000000097
10574.122,1970,1.99999999858846,4729.99999999956
10574.124,1971,2.00000000040745,4731.99999999997
10574.126,1972,2.00000000040745,4734.00000000038
10574.128,1973,2.00000000040745,4736.00000000079
10574.13,1974,1.99999999858846,4737.99999999937
10574.132,1975,2.00000000040745,4739.99999999978
10574.134,1976,2.00000000040745,4742.00000000019
10574.136,1977,2.00000000040745,4744.0000000006
10574.138,1978,2.00000000040745,4746.000000001
10574.14,1979,1.99999999858846,4747.99999999959
10574.142,1980,2.00000000040745,4750
10574.144,1981,2.00000000040745,4752.00000000041
10574.146,1982,2.00000000040745,4754.00000000081
10574.148,1983,1.99999999858846,4755.9999999994
10574.15,1984,2.00000000040745,4757.99999999981
10574.152,1985,2.00000000040745,4760.00000000022
10574.154,1986,2.00000000040745,4762.00000000063
10574.156,1987,2.00000000040745,4764.00000000103
10574.158,1988,1.99999999858846,4765.99999999962
10574.16,1989,2.00000000040745,4768.00000000003
10574.162,1990,2.00000000040745,4770.00000000044
10574.164,1991,2.00000000040745,4772.00000000084
10574.166,1992,1.99999999858846,4773.99999999943
10574.168,1993,2.00000000040745,4775.99999999984
10574.17,1994,2.00000000040745,4778.00000000025
10574.172,1995,2.00000000040745,4780.00000000065
10574.174,1996,2.00000000040745,4782.00000000106
10574.176,1997,1.99999999858846,4783.99999999965
10574.178,1998,2.00000000040745,4786.00000000006
10574.18,1999,2.00000000040745,4788.00000000047
10574.182,2000,2.00000000040745,4790.00000000087
10574.184,2001,1.99999999858846,4791.99999999946
10574.186,2002,2.00000000040745,4793.99999999987
10574.188,2003,2.00000000040745,4796.00000000028
10574.19,2004,2.00000000040745,4798.00000000068
10574.192,2005,1.99999999858846,4799.99999999927
10574.194,2006,2.00000000040745,4801.99999999968
10574.196,2007,2.00000000040745,4804.00000000009
10574.198,2008,2.00000000040745,4806.00000000049
10574.2,2009,2.00000000040745,4808.0000000009
10574.202,2010,1.99999999858846,4809.99999999949
10574.204,2011,2.00000000040745,4811.9999999999
10574.206,2012,2.00000000040745,4814.00000000031
10574.208,2013,2.00000000040745,4816.00000000071
10574.21,2014,1.99999999858846,4817.9999999993
10574.212,2015,2.00000000040745,4819.99999999971
10574.214,2016,2.00000000040745,4822.00000000012
10574.216,2017,2.00000000040745,4824.00000000052
10574.218,2018,2.00000000040745,4826.00000000093
10574.22,2019,1.99999999858846,4827.99999999952
10574.222,2020,2.00000000040745,4829.99999999993
10574.224,2021,2.00000000040745,4832.00000000033
10574.226,2022,2.00000000040745,4834.00000000074
10574.228,2023,1.99999999858846,4835.99999999933
10574.23,2024,2.00000000040745,4837.99999999974
10574.232,2025,2.00000000040745,4840.00000000015
10574.234,2026,2.00000000040745,4842.00000000055
10574.236,2027,2.00000000040745,4844.00000000096
10574.238,2028,1.99999999858846,4845.99999999955
10574.24,2029,2.00000000040745,4847.99999999996
10574.242,2030,2.00000000040745,4850.00000000036
10574.244,2031,2.00000000040745,4852.00000000077
10574.246,2032,1.99999999858846,4853.99999999936
10574.248,2033,2.00000000040745,4855.99999999977
10574.25,2034,2.00000000040745,4858.00000000017
10574.252,2035,2.00000000040745,4860.00000000058
10574.254,2036,2.00000000040745,4862.00000000099
10574.256,2037,1.99999999858846,4863.99999999958
10574.258,2038,2.00000000040745,4865.99999999999
10574.26,2039,2.00000000040745,4868.00000000039
10574.262,2040,2.00000000040745,4870.0000000008
10574.264,2041,1.99999999858846,4871.99999999939
10574.268,2042,4.00000000081491,4876.0000000002
10574.274,2043,5.99999999940337,4881.99999999961
10574.28,2044,6.00000000122236,4888.00000000083
10574.284,2045,3.99999999899592,4891.99999999983
10574.288,2046,4.00000000081491,4896.00000000064
10574.29,2047,2.00000000040745,4898.00000000105
10574.292,2048,1.99999999858846,4899.99999999964
10574.294,2049,2.00000000040745,4902.00000000004
10574.296,2050,2.00000000040745,4904.00000000045
10574.298,2051,2.00000000040745,4906.00000000086
10574.3,2052,1.99999999858846,4907.99999999945
10574.302,2053,2.00000000040745,4909.99999999985
10574.304,2054,2.00000000040745,4912.00000000026
10574.306,2055,2.00000000040745,4914.00000000067
10574.308,2056,2.00000000040745,4916.00000000108
10574.31,2057,1.99999999858846,4917.99999999967
10574.312,2058,2.00000000040745,4920.00000000007
10574.314,2059,2.00000000040745,4922.00000000048
10574.316,2060,2.00000000040745,4924.00000000089
10574.318,2061,1.99999999858846,4925.99999999948
10574.32,2062,2.00000000040745,4927.99999999988
10574.322,2063,2.00000000040745,4930.00000000029
10574.324,2064,2.00000000040745,4932.0000000007
10574.326,2065,1.99999999858846,4933.99999999929
10574.328,2066,2.00000000040745,4935.99999999969
10574.33,2067,2.00000000040745,4938.0000000001
10574.332,2068,2.00000000040745,4940.00000000051
10574.334,2069,2.00000000040745,4942.00000000092
10574.336,2070,1.99999999858846,4943.99999999951
10574.338,2071,2.00000000040745,4945.99999999991
10574.34,2072,2.00000000040745,4948.00000000032
10574.342,2073,2.00000000040745,4950.00000000073
10574.344,2074,1.99999999858846,4951.99999999932
10574.346,2075,2.00000000040745,4953.99999999972
10574.348,2076,2.00000000040745,4956.00000000013
10574.35,2077,2.00000000040745,4958.00000000054
10574.352,2078,2.00000000040745,4960.00000000095
10574.354,2079,1.99999999858846,4961.99999999953
10574.356,2080,2.00000000040745,4963.99999999994
10574.358,2081,2.00000000040745,4966.00000000035
10574.36,2082,2.00000000040745,4968.00000000076
10574.362,2083,1.99999999858846,4969.99999999935
10574.364,2084,2.00000000040745,4971.99999999975
10574.366,2085,2.00000000040745,4974.00000000016
10574.368,2086,2.00000000040745,4976.00000000057
10574.37,2087,2.00000000040745,4978.00000000097
10574.372,2088,1.99999999858846,4979.99999999956
10574.374,2089,2.00000000040745,4981.99999999997
10574.376,2090,2.00000000040745,4984.00000000038
10574.378,2091,2.00000000040745,4986.00000000079
10574.38,2092,1.99999999858846,4987.99999999937
10574.382,2093,2.00000000040745,4989.99999999978
10574.384,2094,2.00000000040745,4992.00000000019
10574.386,2095,2.00000000040745,4994.0000000006
10574.388,2096,2.00000000040745,4996.000000001
10574.39,2097,1.99999999858846,4997.99999999959
10574.392,2098,2.00000000040745,5000
10574.394,2099,2.00000000040745,5002.00000000041
10574.396,2100,2.00000000040745,5004.00000000081
10574.398,2101,1.99999999858846,5005.9999999994
10574.4,2102,2.00000000040745,5007.99999999981
10574.402,2103,2.00000000040745,5010.00000000022
10574.404,2104,2.00000000040745,5012.00000000063
10574.406,2105,2.00000000040745,5014.00000000103
10574.408,2106,1.99999999858846,5015.99999999962
10574.41,2107,2.00000000040745,5018.00000000003
10574.412,2108,2.00000000040745,5020.00000000044
10574.414,2109,2.00000000040745,5022.00000000084
10574.416,2110,1.99999999858846,5023.99999999943
10574.418,2111,2.00000000040745,5025.99999999984
10574.42,2112,2.00000000040745,5028.00000000025
10574.422,2113,2.00000000040745,5030.00000000065
10574.424,2114,2.00000000040745,5032.00000000106
10574.426,2115,1.99999999858846,5033.99999999965
10574.428,2116,2.00000000040745,5036.00000000006
10574.43,2117,2.00000000040745,5038.00000000047
10574.432,2118,2.00000000040745,5040.00000000087
10574.434,2119,1.99999999858846,5041.99999999946
10574.436,2120,2.00000000040745,5043.99999999987
10574.438,2121,2.00000000040745,5046.00000000028
10574.44,2122,2.00000000040745,5048.00000000068
10574.444,2123,3.99999999899592,5051.99999999968
10574.446,2124,2.00000000040745,5054.00000000009
10574.448,2125,2.00000000040745,5056.00000000049
10574.45,2126,2.00000000040745,5058.0000000009
10574.452,2127,1.99999999858846,5059.99999999949
10574.454,2128,2.00000000040745,5061.9999999999
10574.456,2129,2.00000000040745,5064.00000000031
10574.458,2130,2.00000000040745,5066.00000000071
10574.46,2131,1.99999999858846,5067.9999999993
10574.462,2132,2.00000000040745,5069.99999999971
10574.464,2133,2.00000000040745,5072.00000000012
10574.466,2134,2.00000000040745,5074.00000000052
10574.468,2135,2.00000000040745,5076.00000000093
10574.47,2136,1.99999999858846,5077.99999999952
10574.472,2137,2.00000000040745,5079.99999999993
10574.474,2138,2.00000000040745,5082.00000000033
10574.476,2139,2.00000000040745,5084.00000000074
10574.478,2140,1.99999999858846,5085.99999999933
10574.48,2141,2.00000000040745,5087.99999999974
10574.482,2142,2.00000000040745,5090.00000000015
10574.484,2143,2.00000000040745,5092.00000000055
10574.486,2144,2.00000000040745,5094.00000000096
10574.488,2145,1.99999999858846,5095.99999999955
10574.49,2146,2.00000000040745,5097.99999999996
10574.492,2147,2.00000000040745,5100.00000000036
10574.494,2148,2.00000000040745,5102.00000000077
10574.496,2149,1.99999999858846,5103.99999999936
10574.498,2150,2.00000000040745,5105.99999999977
10574.5,2151,2.00000000040745,5108.00000000017
10574.502,2152,2.00000000040745,5110.00000000058
10574.504,2153,2.00000000040745,5112.00000000099
10574.506,2154,1.99999999858846,5113.99999999958
10574.508,2155,2.00000000040745,5115.99999999999
10574.51,2156,2.00000000040745,5118.00000000039
10574.512,2157,2.00000000040745,5120.0000000008
10574.514,2158,1.99999999858846,5121.99999999939
10574.516,2159,2.00000000040745,5123.9999999998
10574.518,2160,2.00000000040745,5126.0000000002
10574.52,2161,2.00000000040745,5128.00000000061
10574.522,2162,2.00000000040745,5130.00000000102
10574.524,2163,1.99999999858846,5131.99999999961
10574.526,2164,2.00000000040745,5134.00000000001
10574.528,2165,2.00000000040745,5136.00000000042
10574.53,2166,2.00000000040745,5138.00000000083
10574.532,2167,1.99999999858846,5139.99999999942
10574.536,2168,4.00000000081491,5144.00000000023
10574.54,2169,4.00000000081491,5148.00000000105
10574.544,2170,3.99999999899592,5152.00000000004
10574.548,2171,4.00000000081491,5156.00000000086
10574.55,2172,1.99999999858846,5157.99999999945
10574.552,2173,2.00000000040745,5159.99999999985
10574.554,2174,2.00000000040745,5162.00000000026
10574.556,2175,2.00000000040745,5164.00000000067
10574.558,2176,2.00000000040745,5166.00000000108
10574.56,2177,1.99999999858846,5167.99999999967
10574.562,2178,2.00000000040745,5170.00000000007
10574.564,2179,2.00000000040745,5172.00000000048
10574.566,2180,2.00000000040745,5174.00000000089
10574.568,2181,1.99999999858846,5175.99999999948
10574.57,2182,2.00000000040745,5177.99999999988
10574.572,2183,2.00000000040745,5180.00000000029
10574.574,2184,2.00000000040745,5182.0000000007
10574.576,2185,1.99999999858846,5183.99999999929
10574.578,2186,2.00000000040745,5185.99999999969
10574.58,2187,2.00000000040745,5188.0000000001
10574.582,2188,2.00000000040745,5190.00000000051
10574.584,2189,2.00000000040745,5192.00000000092
10574.586,2190,1.99999999858846,5193.99999999951
10574.588,2191,2.00000000040745,5195.99999999991
10574.59,2192,2.00000000040745,5198.00000000032
10574.592,2193,2.00000000040745,5200.00000000073
10574.594,2194,1.99999999858846,5201.99999999932
10574.596,2195,2.00000000040745,5203.99999999972
10574.598,2196,2.00000000040745,5206.00000000013
10574.6,2197,2.00000000040745,5208.00000000054
10574.602,2198,2.00000000040745,5210.00000000095
10574.604,2199,1.99999999858846,5211.99999999953
10574.606,2200,2.00000000040745,5213.99999999994
10574.608,2201,2.00000000040745,5216.00000000035
10574.61,2202,2.00000000040745,5218.00000000076
10574.612,2203,1.99999999858846,5219.99999999935
10574.614,2204,2.00000000040745,5221.99999999975
10574.618,2205,4.00000000081491,5226.00000000057
10574.624,2206,5.99999999940337,5231.99999999997
10574.63,2207,5.99999999940337,5237.99999999937
10574.634,2208,4.00000000081491,5242.00000000019
10574.638,2209,4.00000000081491,5246.000000001
10574.64,2210,1.99999999858846,5247.99999999959
10574.642,2211,2.00000000040745,5250
10574.644,2212,2.00000000040745,5252.00000000041
10574.646,2213,2.00000000040745,5254.00000000081
10574.648,2214,1.99999999858846,5255.9999999994
10574.65,2215,2.00000000040745,5257.99999999981
10574.652,2216,2.00000000040745,5260.00000000022
10574.654,2217,2.00000000040745,5262.00000000063
10574.656,2218,2.00000000040745,5264.00000000103
10574.658,2219,1.99999999858846,5265.99999999962
10574.66,2220,2.00000000040745,5268.00000000003
10574.662,2221,2.00000000040745,5270.00000000044
10574.664,2222,2.00000000040745,5272.00000000084
10574.666,2223,1.99999999858846,5273.99999999943
10574.668,2224,2.00000000040745,5275.99999999984
10574.672,2225,4.00000000081491,5280.00000000065
10574.674,2226,2.00000000040745,5282.00000000106
10574.676,2227,1.99999999858846,5283.99999999965
10574.678,2228,2.00000000040745,5286.00000000006
10574.68,2229,2.00000000040745,5288.00000000047
10574.682,2230,2.00000000040745,5290.00000000087
10574.684,2231,1.99999999858846,5291.99999999946
10574.686,2232,2.00000000040745,5293.99999999987
10574.688,2233,2.00000000040745,5296.00000000028
10574.69,2234,2.00000000040745,5298.00000000068
10574.692,2235,1.99999999858846,5299.99999999927
10574.694,2236,2.00000000040745,5301.99999999968
10574.696,2237,2.00000000040745,5304.00000000009
10574.698,2238,2.00000000040745,5306.00000000049
10574.7,2239,2.00000000040745,5308.0000000009
10574.702,2240,1.99999999858846,5309.99999999949
10574.704,2241,2.00000000040745,5311.9999999999
10574.706,2242,2.00000000040745,5314.00000000031
10574.708,2243,2.00000000040745,5316.00000000071
10574.71,2244,1.99999999858846,5317.9999999993
10574.712,2245,2.00000000040745,5319.99999999971
10574.714,2246,2.00000000040745,5322.00000000012
10574.716,2247,2.00000000040745,5324.00000000052
10574.718,2248,2.00000000040745,5326.00000000093
10574.72,2249,1.99999999858846,5327.99999999952
10574.722,2250,2.00000000040745,5329.99999999993
10574.724,2251,2.00000000040745,5332.00000000033
10574.726,2252,2.00000000040745,5334.00000000074
10574.728,2253,1.99999999858846,5335.99999999933
10574.73,2254,2.00000000040745,5337.99999999974
10574.734,2255,4.00000000081491,5342.00000000055
10574.736,2256,2.00000000040745,5344.00000000096
10574.738,2257,1.99999999858846,5345.99999999955
10574.74,2258,2.00000000040745,5347.99999999996
10574.742,2259,2.00000000040745,5350.00000000036
10574.744,2260,2.00000000040745,5352.00000000077
10574.746,2261,1.99999999858846,5353.99999999936
10574.748,2262,2.00000000040745,5355.99999999977
10574.75,2263,2.00000000040745,5358.00000000017
10574.752,2264,2.00000000040745,5360.00000000058
10574.754,2265,2.00000000040745,5362.00000000099
10574.756,2266,1.99999999858846,5363.99999999958
10574.758,2267,2.00000000040745,5365.99999999999
10574.76,2268,2.00000000040745,5368.00000000039
10574.762,2269,2.00000000040745,5370.0000000008
10574.764,2270,1.99999999858846,5371.99999999939
10574.766,2271,2.00000000040745,5373.9999999998
10574.768,2272,2.00000000040745,5376.0000000002
10574.77,2273,2.00000000040745,5378.00000000061
10574.774,2274,3.99999999899592,5381.99999999961
10574.776,2275,2.00000000040745,5384.00000000001
10574.778,2276,2.00000000040745,5386.00000000042
10574.78,2277,2.00000000040745,5388.00000000083
10574.782,2278,1.99999999858846,5389.99999999942
10574.784,2279,2.00000000040745,5391.99999999983
10574.786,2280,2.00000000040745,5394.00000000023
10574.788,2281,2.00000000040745,5396.00000000064
10574.79,2282,2.00000000040745,5398.00000000105
10574.792,2283,1.99999999858846,5399.99999999964
10574.794,2284,2.00000000040745,5402.00000000004
10574.796,2285,2.00000000040745,5404.00000000045
10574.798,2286,2.00000000040745,5406.00000000086
10574.8,2287,1.99999999858846,5407.99999999945
10574.802,2288,2.00000000040745,5409.99999999985
10574.804,2289,2.00000000040745,5412.00000000026
10574.806,2290,2.00000000040745,5414.00000000067
10574.808,2291,2.00000000040745,5416.00000000108
10574.81,2292,1.99999999858846,5417.99999999967
10574.814,2293,4.00000000081491,5422.00000000048
10574.816,2294,2.00000000040745,5424.00000000089
10574.818,2295,1.99999999858846,5425.99999999948
10574.82,2296,2.00000000040745,5427.99999999988
10574.822,2297,2.00000000040745,5430.00000000029
10574.824,2298,2.00000000040745,5432.0000000007
10574.826,2299,1.99999999858846,5433.99999999929
10574.828,2300,2.00000000040745,5435.99999999969
10574.83,2301,2.00000000040745,5438.0000000001
10574.832,2302,2.00000000040745,5440.00000000051
10574.834,2303,2.00000000040745,5442.00000000092
10574.836,2304,1.99999999858846,5443.99999999951
10574.838,2305,2.00000000040745,5445.99999999991
10574.84,2306,2.00000000040745,5448.00000000032
10574.842,2307,2.00000000040745,5450.00000000073
10574.844,2308,1.99999999858846,5451.99999999932
10574.846,2309,2.00000000040745,5453.99999999972
10574.848,2310,2.00000000040745,5456.00000000013
10574.85,2311,2.00000000040745,5458.00000000054
10574.852,2312,2.00000000040745,5460.00000000095
10574.854,2313,1.99999999858846,5461.99999999953
10574.856,2314,2.00000000040745,5463.99999999994
10574.858,2315,2.00000000040745,5466.00000000035
10574.86,2316,2.00000000040745,5468.00000000076
10574.862,2317,1.99999999858846,5469.99999999935
10574.864,2318,2.00000000040745,5471.99999999975
10574.866,2319,2.00000000040745,5474.00000000016
10574.868,2320,2.00000000040745,5476.00000000057
10574.87,2321,2.00000000040745,5478.00000000097
10574.872,2322,1.99999999858846,5479.99999999956
10574.874,2323,2.00000000040745,5481.99999999997
10574.876,2324,2.00000000040745,5484.00000000038
10574.878,2325,2.00000000040745,5486.00000000079
10574.88,2326,1.99999999858846,5487.99999999937
10574.882,2327,2.00000000040745,5489.99999999978
10574.884,2328,2.00000000040745,5492.00000000019
10574.886,2329,2.00000000040745,5494.0000000006
10574.888,2330,2.00000000040745,5496.000000001
10574.89,2331,1.99999999858846,5497.99999999959
10574.892,2332,2.00000000040745,5500
10574.894,2333,2.00000000040745,5502.00000000041
10574.896,2334,2.00000000040745,5504.00000000081
10574.898,2335,1.99999999858846,5505.9999999994
10574.9,2336,2.00000000040745,5507.99999999981
10574.902,2337,2.00000000040745,5510.00000000022
10574.904,2338,2.00000000040745,5512.00000000063
10574.906,2339,2.00000000040745,5514.00000000103
10574.908,2340,1.99999999858846,5515.99999999962
10574.91,2341,2.00000000040745,5518.00000000003
10574.912,2342,2.00000000040745,5520.00000000044
10574.914,2343,2.00000000040745,5522.00000000084
10574.916,2344,1.99999999858846,5523.99999999943
10574.918,2345,2.00000000040745,5525.99999999984
10574.92,2346,2.00000000040745,5528.00000000025
10574.922,2347,2.00000000040745,5530.00000000065
10574.924,2348,2.00000000040745,5532.00000000106
10574.926,2349,1.99999999858846,5533.99999999965
10574.928,2350,2.00000000040745,5536.00000000006
10574.93,2351,2.00000000040745,5538.00000000047
10574.932,2352,2.00000000040745,5540.00000000087
10574.934,2353,1.99999999858846,5541.99999999946
10574.936,2354,2.00000000040745,5543.99999999987
10574.938,2355,2.00000000040745,5546.00000000028
10574.94,2356,2.00000000040745,5548.00000000068
10574.942,2357,1.99999999858846,5549.99999999927
10574.944,2358,2.00000000040745,5551.99999999968
10574.946,2359,2.00000000040745,5554.00000000009
10574.948,2360,2.00000000040745,5556.00000000049
10574.95,2361,2.00000000040745,5558.0000000009
10574.952,2362,1.99999999858846,5559.99999999949
10574.954,2363,2.00000000040745,5561.9999999999
10574.956,2364,2.00000000040745,5564.00000000031
10574.958,2365,2.00000000040745,5566.00000000071
10574.96,2366,1.99999999858846,5567.9999999993
10574.962,2367,2.00000000040745,5569.99999999971
10574.964,2368,2.00000000040745,5572.00000000012
10574.966,2369,2.00000000040745,5574.00000000052
10574.968,2370,2.00000000040745,5576.00000000093
10574.97,2371,1.99999999858846,5577.99999999952
10574.972,2372,2.00000000040745,5579.99999999993
10574.974,2373,2.00000000040745,5582.00000000033
10574.976,2374,2.00000000040745,5584.00000000074
10574.978,2375,1.99999999858846,5585.99999999933
10574.98,2376,2.00000000040745,5587.99999999974
10574.982,2377,2.00000000040745,5590.00000000015
10574.984,2378,2.00000000040745,5592.00000000055
10574.986,2379,2.00000000040745,5594.00000000096
10574.99,2380,3.99999999899592,5597.99999999996
10574.994,2381,4.00000000081491,5602.00000000077
10575,2382,5.99999999940337,5608.00000000017
10575.008,2383,7.99999999981083,5615.99999999999
10575.016,2384,7.99999999981083,5623.9999999998
10575.022,2385,6.00000000122236,5630.00000000102
10575.026,2386,3.99999999899592,5634.00000000001
10575.028,2387,2.00000000040745,5636.00000000042
10575.03,2388,2.00000000040745,5638.00000000083
10575.032,2389,1.99999999858846,5639.99999999942
10575.034,2390,2.00000000040745,5641.99999999983
10575.036,2391,2.00000000040745,5644.00000000023
10575.038,2392,2.00000000040745,5646.00000000064
10575.04,2393,2.00000000040745,5648.00000000105
10575.044,2394,3.99999999899592,5652.00000000004
10575.046,2395,2.00000000040745,5654.00000000045
10575.048,2396,2.00000000040745,5656.00000000086
10575.05,2397,1.99999999858846,5657.99999999945
10575.052,2398,2.00000000040745,5659.99999999985
10575.054,2399,2.00000000040745,5662.00000000026
10575.056,2400,2.00000000040745,5664.00000000067
10575.058,2401,2.00000000040745,5666.00000000108
10575.06,2402,1.99999999858846,5667.99999999967
10575.062,2403,2.00000000040745,5670.00000000007
10575.064,2404,2.00000000040745,5672.00000000048
10575.066,2405,2.00000000040745,5674.00000000089
10575.068,2406,1.99999999858846,5675.99999999948
10575.07,2407,2.00000000040745,5677.99999999988
10575.072,2408,2.00000000040745,5680.00000000029
10575.074,2409,2.00000000040745,5682.0000000007
10575.076,2410,1.99999999858846,5683.99999999929
10575.078,2411,2.00000000040745,5685.99999999969
10575.08,2412,2.00000000040745,5688.0000000001
10575.082,2413,2.00000000040745,5690.00000000051
10575.084,2414,2.00000000040745,5692.00000000092
10575.086,2415,1.99999999858846,5693.99999999951
10575.088,2416,2.00000000040745,5695.99999999991
10575.09,2417,2.00000000040745,5698.00000000032
10575.092,2418,2.00000000040745,5700.00000000073
10575.094,2419,1.99999999858846,5701.99999999932
10575.096,2420,2.00000000040745,5703.99999999972
10575.098,2421,2.00000000040745,5706.00000000013
10575.1,2422,2.00000000040745,5708.00000000054
10575.102,2423,2.00000000040745,5710.00000000095
10575.104,2424,1.99999999858846,5711.99999999953
10575.106,2425,2.00000000040745,5713.99999999994
10575.108,2426,2.00000000040745,5716.00000000035
10575.11,2427,2.00000000040745,5718.00000000076
10575.112,2428,1.99999999858846,5719.99999999935
10575.114,2429,2.00000000040745,5721.99999999975
10575.116,2430,2.00000000040745,5724.00000000016
10575.118,2431,2.00000000040745,5726.00000000057
10575.12,2432,2.00000000040745,5728.00000000097
10575.122,2433,1.99999999858846,5729.99999999956
10575.124,2434,2.00000000040745,5731.99999999997
10575.126,2435,2.00000000040745,5734.00000000038
10575.13,2436,3.99999999899592,5737.99999999937
10575.134,2437,4.00000000081491,5742.00000000019
10575.138,2438,4.00000000081491,5746.000000001
10575.146,2439,7.99999999981083,5754.00000000081
10575.154,2440,7.99999999981083,5762.00000000063
10575.18,2441,25.9999999998399,5788.00000000047
10575.184,2442,3.99999999899592,5791.99999999946
10575.186,2443,2.00000000040745,5793.99999999987
10575.188,2444,2.00000000040745,5796.00000000028
10575.19,2445,2.00000000040745,5798.00000000068
10575.192,2446,1.99999999858846,5799.99999999927
10575.194,2447,2.00000000040745,5801.99999999968
10575.196,2448,2.00000000040745,5804.00000000009
10575.198,2449,2.00000000040745,5806.00000000049
10575.2,2450,2.00000000040745,5808.0000000009
10575.202,2451,1.99999999858846,5809.99999999949
10575.204,2452,2.00000000040745,5811.9999999999
10575.206,2453,2.00000000040745,5814.00000000031
10575.208,2454,2.00000000040745,5816.00000000071
10575.21,2455,1.99999999858846,5817.9999999993
10575.212,2456,2.00000000040745,5819.99999999971
10575.214,2457,2.00000000040745,5822.00000000012
10575.218,2458,4.00000000081491,5826.00000000093
10575.224,2459,5.99999999940337,5832.00000000033
10575.232,2460,7.99999999981083,5840.00000000015
10575.24,2461,7.99999999981083,5847.99999999996
10575.248,2462,7.99999999981083,5855.99999999977
10575.254,2463,6.00000000122236,5862.00000000099
10575.258,2464,3.99999999899592,5865.99999999999
10575.26,2465,2.00000000040745,5868.00000000039
10575.262,2466,2.00000000040745,5870.0000000008
10575.264,2467,1.99999999858846,5871.99999999939
10575.266,2468,2.00000000040745,5873.9999999998
10575.268,2469,2.00000000040745,5876.0000000002
10575.27,2470,2.00000000040745,5878.00000000061
10575.272,2471,2.00000000040745,5880.00000000102
10575.274,2472,1.99999999858846,5881.99999999961
10575.276,2473,2.00000000040745,5884.00000000001
10575.278,2474,2.00000000040745,5886.00000000042
10575.28,2475,2.00000000040745,5888.00000000083
10575.282,2476,1.99999999858846,5889.99999999942
10575.284,2477,2.00000000040745,5891.99999999983
10575.286,2478,2.00000000040745,5894.00000000023
10575.288,2479,2.00000000040745,5896.00000000064
10575.29,2480,2.00000000040745,5898.00000000105
10575.292,2481,1.99999999858846,5899.99999999964
10575.294,2482,2.00000000040745,5902.00000000004
10575.296,2483,2.00000000040745,5904.00000000045
10575.298,2484,2.00000000040745,5906.00000000086
10575.3,2485,1.99999999858846,5907.99999999945
10575.302,2486,2.00000000040745,5909.99999999985
10575.304,2487,2.00000000040745,5912.00000000026
10575.306,2488,2.00000000040745,5914.00000000067
10575.308,2489,2.00000000040745,5916.00000000108
10575.31,2490,1.99999999858846,5917.99999999967
10575.312,2491,2.00000000040745,5920.00000000007
10575.314,2492,2.00000000040745,5922.00000000048
10575.316,2493,2.00000000040745,5924.00000000089
10575.318,2494,1.99999999858846,5925.99999999948
10575.32,2495,2.00000000040745,5927.99999999988
10575.322,2496,2.00000000040745,5930.00000000029
10575.324,2497,2.00000000040745,5932.0000000007
10575.326,2498,1.99999999858846,5933.99999999929
10575.328,2499,2.00000000040745,5935.99999999969
10575.33,2500,2.00000000040745,5938.0000000001
10575.332,2501,2.00000000040745,5940.00000000051
10575.334,2502,2.00000000040745,5942.00000000092
10575.336,2503,1.99999999858846,5943.99999999951
10575.338,2504,2.00000000040745,5945.99999999991
10575.34,2505,2.00000000040745,5948.00000000032
10575.342,2506,2.00000000040745,5950.00000000073
10575.344,2507,1.99999999858846,5951.99999999932
10575.346,2508,2.00000000040745,5953.99999999972
10575.348,2509,2.00000000040745,5956.00000000013
10575.35,2510,2.00000000040745,5958.00000000054
10575.352,2511,2.00000000040745,5960.00000000095
10575.354,2512,1.99999999858846,5961.99999999953
10575.356,2513,2.00000000040745,5963.99999999994
10575.358,2514,2.00000000040745,5966.00000000035
10575.36,2515,2.00000000040745,5968.00000000076
10575.362,2516,1.99999999858846,5969.99999999935
10575.364,2517,2.00000000040745,5971.99999999975
10575.366,2518,2.00000000040745,5974.00000000016
10575.368,2519,2.00000000040745,5976.00000000057
10575.37,2520,2.00000000040745,5978.00000000097
10575.372,2521,1.99999999858846,5979.99999999956
10575.374,2522,2.00000000040745,5981.99999999997
10575.376,2523,2.00000000040745,5984.00000000038
10575.378,2524,2.00000000040745,5986.00000000079
10575.38,2525,1.99999999858846,5987.99999999937
10575.382,2526,2.00000000040745,5989.99999999978
10575.384,2527,2.00000000040745,5992.00000000019
10575.386,2528,2.00000000040745,5994.0000000006
10575.388,2529,2.00000000040745,5996.000000001
10575.39,2530,1.99999999858846,5997.99999999959
10575.392,2531,2.00000000040745,6000
10575.394,2532,2.00000000040745,6002.00000000041
10575.396,2533,2.00000000040745,6004.00000000081
10575.398,2534,1.99999999858846,6005.9999999994
10575.4,2535,2.00000000040745,6007.99999999981
10575.402,2536,2.00000000040745,6010.00000000022
10575.404,2537,2.00000000040745,6012.00000000063
10575.406,2538,2.00000000040745,6014.00000000103
10575.408,2539,1.99999999858846,6015.99999999962
10575.41,2540,2.00000000040745,6018.00000000003
10575.412,2541,2.00000000040745,6020.00000000044
10575.414,2542,2.00000000040745,6022.00000000084
10575.416,2543,1.99999999858846,6023.99999999943
10575.418,2544,2.00000000040745,6025.99999999984
10575.42,2545,2.00000000040745,6028.00000000025
10575.422,2546,2.00000000040745,6030.00000000065
10575.424,2547,2.00000000040745,6032.00000000106
10575.426,2548,1.99999999858846,6033.99999999965
10575.428,2549,2.00000000040745,6036.00000000006
10575.43,2550,2.00000000040745,6038.00000000047
10575.432,2551,2.00000000040745,6040.00000000087
10575.434,2552,1.99999999858846,6041.99999999946
10575.436,2553,2.00000000040745,6043.99999999987
10575.438,2554,2.00000000040745,6046.00000000028
10575.442,2555,3.99999999899592,6049.99999999927
10575.444,2556,2.00000000040745,6051.99999999968
10575.446,2557,2.00000000040745,6054.00000000009
10575.448,2558,2.00000000040745,6056.00000000049
10575.45,2559,2.00000000040745,6058.0000000009
10575.452,2560,1.99999999858846,6059.99999999949
10575.454,2561,2.00000000040745,6061.9999999999
10575.458,2562,4.00000000081491,6066.00000000071
10575.46,2563,1.99999999858846,6067.9999999993
10575.462,2564,2.00000000040745,6069.99999999971
10575.464,2565,2.00000000040745,6072.00000000012
10575.466,2566,2.00000000040745,6074.00000000052
10575.47,2567,3.99999999899592,6077.99999999952
10575.472,2568,2.00000000040745,6079.99999999993
10575.474,2569,2.00000000040745,6082.00000000033
10575.478,2570,3.99999999899592,6085.99999999933
10575.48,2571,2.00000000040745,6087.99999999974
10575.482,2572,2.00000000040745,6090.00000000015
10575.484,2573,2.00000000040745,6092.00000000055
10575.486,2574,2.00000000040745,6094.00000000096
10575.488,2575,1.99999999858846,6095.99999999955
10575.49,2576,2.00000000040745,6097.99999999996
10575.492,2577,2.00000000040745,6100.00000000036
10575.494,2578,2.00000000040745,6102.00000000077
10575.496,2579,1.99999999858846,6103.99999999936
10575.498,2580,2.00000000040745,6105.99999999977
10575.5,2581,2.00000000040745,6108.00000000017
10575.502,2582,2.00000000040745,6110.00000000058
10575.504,2583,2.00000000040745,6112.00000000099
10575.506,2584,1.99999999858846,6113.99999999958
10575.508,2585,2.00000000040745,6115.99999999999
10575.51,2586,2.00000000040745,6118.00000000039
10575.512,2587,2.00000000040745,6120.0000000008
10575.514,2588,1.99999999858846,6121.99999999939
10575.516,2589,2.00000000040745,6123.9999999998
10575.518,2590,2.00000000040745,6126.0000000002
10575.52,2591,2.00000000040745,6128.00000000061
10575.522,2592,2.00000000040745,6130.00000000102
10575.524,2593,1.99999999858846,6131.99999999961
10575.526,2594,2.00000000040745,6134.00000000001
10575.528,2595,2.00000000040745,6136.00000000042
10575.53,2596,2.00000000040745,6138.00000000083
10575.532,2597,1.99999999858846,6139.99999999942
10575.534,2598,2.00000000040745,6141.99999999983
10575.536,2599,2.00000000040745,6144.00000000023
10575.538,2600,2.00000000040745,6146.00000000064
10575.54,2601,2.00000000040745,6148.00000000105
10575.542,2602,1.99999999858846,6149.99999999964
10575.544,2603,2.00000000040745,6152.00000000004
10575.546,2604,2.00000000040745,6154.00000000045
10575.548,2605,2.00000000040745,6156.00000000086
10575.55,2606,1.99999999858846,6157.99999999945
10575.552,2607,2.00000000040745,6159.99999999985
10575.554,2608,2.00000000040745,6162.00000000026
10575.556,2609,2.00000000040745,6164.00000000067
10575.558,2610,2.00000000040745,6166.00000000108
10575.56,2611,1.99999999858846,6167.99999999967
10575.562,2612,2.00000000040745,6170.00000000007
10575.564,2613,2.00000000040745,6172.00000000048
10575.566,2614,2.00000000040745,6174.00000000089
10575.568,2615,1.99999999858846,6175.99999999948
10575.57,2616,2.00000000040745,6177.99999999988
10575.572,2617,2.00000000040745,6180.00000000029
10575.574,2618,2.00000000040745,6182.0000000007
10575.576,2619,1.99999999858846,6183.99999999929
10575.578,2620,2.00000000040745,6185.99999999969
10575.58,2621,2.00000000040745,6188.0000000001
10575.582,2622,2.00000000040745,6190.00000000051
10575.584,2623,2.00000000040745,6192.00000000092
10575.586,2624,1.99999999858846,6193.99999999951
10575.588,2625,2.00000000040745,6195.99999999991
10575.59,2626,2.00000000040745,6198.00000000032
10575.592,2627,2.00000000040745,6200.00000000073
10575.594,2628,1.99999999858846,6201.99999999932
10575.596,2629,2.00000000040745,6203.99999999972
10575.598,2630,2.00000000040745,6206.00000000013
10575.6,2631,2.00000000040745,6208.00000000054
10575.602,2632,2.00000000040745,6210.00000000095
10575.604,2633,1.99999999858846,6211.99999999953
10575.606,2634,2.00000000040745,6213.99999999994
10575.608,2635,2.00000000040745,6216.00000000035
10575.61,2636,2.00000000040745,6218.00000000076
10575.612,2637,1.99999999858846,6219.99999999935
10575.614,2638,2.00000000040745,6221.99999999975
10575.616,2639,2.00000000040745,6224.00000000016
10575.618,2640,2.00000000040745,6226.00000000057
10575.62,2641,2.00000000040745,6228.00000000097
10575.622,2642,1.99999999858846,6229.99999999956
10575.624,2643,2.00000000040745,6231.99999999997
10575.626,2644,2.00000000040745,6234.00000000038
10575.628,2645,2.00000000040745,6236.00000000079
10575.63,2646,1.99999999858846,6237.99999999937
10575.632,2647,2.00000000040745,6239.99999999978
10575.634,2648,2.00000000040745,6242.00000000019
10575.636,2649,2.00000000040745,6244.0000000006
10575.638,2650,2.00000000040745,6246.000000001
10575.64,2651,1.99999999858846,6247.99999999959
10575.642,2652,2.00000000040745,6250
10575.644,2653,2.00000000040745,6252.00000000041
10575.646,2654,2.00000000040745,6254.00000000081
10575.648,2655,1.99999999858846,6255.9999999994
10575.65,2656,2.00000000040745,6257.99999999981
10575.652,2657,2.00000000040745,6260.00000000022
10575.654,2658,2.00000000040745,6262.00000000063
10575.656,2659,2.00000000040745,6264.00000000103
10575.658,2660,1.99999999858846,6265.99999999962
10575.66,2661,2.00000000040745,6268.00000000003
10575.662,2662,2.00000000040745,6270.00000000044
10575.664,2663,2.00000000040745,6272.00000000084
10575.666,2664,1.99999999858846,6273.99999999943
10575.668,2665,2.00000000040745,6275.99999999984
10575.67,2666,2.00000000040745,6278.00000000025
10575.672,2667,2.00000000040745,6280.00000000065
10575.674,2668,2.00000000040745,6282.00000000106
10575.676,2669,1.99999999858846,6283.99999999965
10575.678,2670,2.00000000040745,6286.00000000006
10575.68,2671,2.00000000040745,6288.00000000047
10575.682,2672,2.00000000040745,6290.00000000087
10575.684,2673,1.99999999858846,6291.99999999946
10575.686,2674,2.00000000040745,6293.99999999987
10575.688,2675,2.00000000040745,6296.00000000028
10575.69,2676,2.00000000040745,6298.00000000068
10575.692,2677,1.99999999858846,6299.99999999927
10575.694,2678,2.00000000040745,6301.99999999968
10575.696,2679,2.00000000040745,6304.00000000009
10575.698,2680,2.00000000040745,6306.00000000049
10575.7,2681,2.00000000040745,6308.0000000009
10575.702,2682,1.99999999858846,6309.99999999949
10575.704,2683,2.00000000040745,6311.9999999999
10575.706,2684,2.00000000040745,6314.00000000031
10575.708,2685,2.00000000040745,6316.00000000071
10575.71,2686,1.99999999858846,6317.9999999993
10575.712,2687,2.00000000040745,6319.99999999971
10575.714,2688,2.00000000040745,6322.00000000012
10575.716,2689,2.00000000040745,6324.00000000052
10575.718,2690,2.00000000040745,6326.00000000093
10575.72,2691,1.99999999858846,6327.99999999952
10575.722,2692,2.00000000040745,6329.99999999993
10575.724,2693,2.00000000040745,6332.00000000033
10575.726,2694,2.00000000040745,6334.00000000074
10575.728,2695,1.99999999858846,6335.99999999933
10575.73,2696,2.00000000040745,6337.99999999974
10575.732,2697,2.00000000040745,6340.00000000015
10575.734,2698,2.00000000040745,6342.00000000055
10575.736,2699,2.00000000040745,6344.00000000096
10575.738,2700,1.99999999858846,6345.99999999955
10575.74,2701,2.00000000040745,6347.99999999996
10575.742,2702,2.00000000040745,6350.00000000036
10575.744,2703,2.00000000040745,6352.00000000077
10575.748,2704,3.99999999899592,6355.99999999977
10575.754,2705,6.00000000122236,6362.00000000099
10575.762,2706,7.99999999981083,6370.0000000008
10575.896,2707,134.000000000015,6504.00000000081
10575.904,2708,7.99999999981083,6512.00000000063
10575.91,2709,5.99999999940337,6518.00000000003
10575.916,2710,5.99999999940337,6523.99999999943
10575.92,2711,4.00000000081491,6528.00000000025
10575.924,2712,4.00000000081491,6532.00000000106
10575.928,2713,3.99999999899592,6536.00000000006
10575.932,2714,4.00000000081491,6540.00000000087
10575.934,2715,1.99999999858846,6541.99999999946
10575.936,2716,2.00000000040745,6543.99999999987
10575.938,2717,2.00000000040745,6546.00000000028
10575.94,2718,2.00000000040745,6548.00000000068
10575.942,2719,1.99999999858846,6549.99999999927
10575.944,2720,2.00000000040745,6551.99999999968
10575.946,2721,2.00000000040745,6554.00000000009
10575.948,2722,2.00000000040745,6556.00000000049
10575.95,2723,2.00000000040745,6558.0000000009
10575.952,2724,1.99999999858846,6559.99999999949
10575.954,2725,2.00000000040745,6561.9999999999
10575.956,2726,2.00000000040745,6564.00000000031
10575.958,2727,2.00000000040745,6566.00000000071
10575.96,2728,1.99999999858846,6567.9999999993
10575.962,2729,2.00000000040745,6569.99999999971
10575.964,2730,2.00000000040745,6572.00000000012
10575.966,2731,2.00000000040745,6574.00000000052
10575.968,2732,2.00000000040745,6576.00000000093
10575.97,2733,1.99999999858846,6577.99999999952
10575.972,2734,2.00000000040745,6579.99999999993
10575.974,2735,2.00000000040745,6582.00000000033
10575.976,2736,2.00000000040745,6584.00000000074
10575.978,2737,1.99999999858846,6585.99999999933
10575.98,2738,2.00000000040745,6587.99999999974
10575.982,2739,2.00000000040745,6590.00000000015
10575.984,2740,2.00000000040745,6592.00000000055
10575.986,2741,2.00000000040745,6594.00000000096
10575.988,2742,1.99999999858846,6595.99999999955
10575.99,2743,2.00000000040745,6597.99999999996
10575.992,2744,2.00000000040745,6600.00000000036
10575.994,2745,2.00000000040745,6602.00000000077
10575.996,2746,1.99999999858846,6603.99999999936
10575.998,2747,2.00000000040745,6605.99999999977
10576,2748,2.00000000040745,6608.00000000017
10576.002,2749,2.00000000040745,6610.00000000058
10576.004,2750,2.00000000040745,6612.00000000099
10576.006,2751,1.99999999858846,6613.99999999958
10576.008,2752,2.00000000040745,6615.99999999999
10576.01,2753,2.00000000040745,6618.00000000039
10576.012,2754,2.00000000040745,6620.0000000008
10576.014,2755,1.99999999858846,6621.99999999939
10576.018,2756,4.00000000081491,6626.0000000002
10576.024,2757,5.99999999940337,6631.99999999961
10576.03,2758,6.00000000122236,6638.00000000083
10576.036,2759,5.99999999940337,6644.00000000023
10576.042,2760,5.99999999940337,6649.99999999964
10576.046,2761,4.00000000081491,6654.00000000045
10576.05,2762,3.99999999899592,6657.99999999945
10576.052,2763,2.00000000040745,6659.99999999985
10576.054,2764,2.00000000040745,6662.00000000026
10576.056,2765,2.00000000040745,6664.00000000067
10576.058,2766,2.00000000040745,6666.00000000108
10576.06,2767,1.99999999858846,6667.99999999967
10576.062,2768,2.00000000040745,6670.00000000007
10576.064,2769,2.00000000040745,6672.00000000048
10576.066,2770,2.00000000040745,6674.00000000089
10576.068,2771,1.99999999858846,6675.99999999948
10576.07,2772,2.00000000040745,6677.99999999988
10576.072,2773,2.00000000040745,6680.00000000029
10576.074,2774,2.00000000040745,6682.0000000007
10576.076,2775,1.99999999858846,6683.99999999929
10576.078,2776,2.00000000040745,6685.99999999969
10576.08,2777,2.00000000040745,6688.0000000001
10576.082,2778,2.00000000040745,6690.00000000051
10576.084,2779,2.00000000040745,6692.00000000092
10576.086,2780,1.99999999858846,6693.99999999951
10576.088,2781,2.00000000040745,6695.99999999991
10576.09,2782,2.00000000040745,6698.00000000032
10576.092,2783,2.00000000040745,6700.00000000073
10576.094,2784,1.99999999858846,6701.99999999932
10576.096,2785,2.00000000040745,6703.99999999972
10576.098,2786,2.00000000040745,6706.00000000013
10576.1,2787,2.00000000040745,6708.00000000054
10576.102,2788,2.00000000040745,6710.00000000095
10576.104,2789,1.99999999858846,6711.99999999953
10576.106,2790,2.00000000040745,6713.99999999994
10576.108,2791,2.00000000040745,6716.00000000035
10576.11,2792,2.00000000040745,6718.00000000076
10576.112,2793,1.99999999858846,6719.99999999935
10576.114,2794,2.00000000040745,6721.99999999975
10576.116,2795,2.00000000040745,6724.00000000016
10576.118,2796,2.00000000040745,6726.00000000057
10576.12,2797,2.00000000040745,6728.00000000097
10576.122,2798,1.99999999858846,6729.99999999956
10576.124,2799,2.00000000040745,6731.99999999997
10576.126,2800,2.00000000040745,6734.00000000038
10576.128,2801,2.00000000040745,6736.00000000079
10576.13,2802,1.99999999858846,6737.99999999937
10576.132,2803,2.00000000040745,6739.99999999978
10576.134,2804,2.00000000040745,6742.00000000019
10576.136,2805,2.00000000040745,6744.0000000006
10576.138,2806,2.00000000040745,6746.000000001
10576.14,2807,1.99999999858846,6747.99999999959
10576.142,2808,2.00000000040745,6750
10576.144,2809,2.00000000040745,6752.00000000041
10576.146,2810,2.00000000040745,6754.00000000081
10576.148,2811,1.99999999858846,6755.9999999994
10576.15,2812,2.00000000040745,6757.99999999981
10576.152,2813,2.00000000040745,6760.00000000022
10576.154,2814,2.00000000040745,6762.00000000063
10576.156,2815,2.00000000040745,6764.00000000103
10576.158,2816,1.99999999858846,6765.99999999962
10576.16,2817,2.00000000040745,6768.00000000003
10576.162,2818,2.00000000040745,6770.00000000044
10576.164,2819,2.00000000040745,6772.00000000084
10576.166,2820,1.99999999858846,6773.99999999943
10576.168,2821,2.00000000040745,6775.99999999984
10576.17,2822,2.00000000040745,6778.00000000025
10576.172,2823,2.00000000040745,6780.00000000065
10576.174,2824,2.00000000040745,6782.00000000106
10576.176,2825,1.99999999858846,6783.99999999965
10576.178,2826,2.00000000040745,6786.00000000006
10576.18,2827,2.00000000040745,6788.00000000047
10576.182,2828,2.00000000040745,6790.00000000087
10576.184,2829,1.99999999858846,6791.99999999946
10576.186,2830,2.00000000040745,6793.99999999987
10576.188,2831,2.00000000040745,6796.00000000028
10576.19,2832,2.00000000040745,6798.00000000068
10576.192,2833,1.99999999858846,6799.99999999927
10576.194,2834,2.00000000040745,6801.99999999968
10576.196,2835,2.00000000040745,6804.00000000009
10576.198,2836,2.00000000040745,6806.00000000049
10576.2,2837,2.00000000040745,6808.0000000009
10576.202,2838,1.99999999858846,6809.99999999949
10576.204,2839,2.00000000040745,6811.9999999999
10576.206,2840,2.00000000040745,6814.00000000031
10576.208,2841,2.00000000040745,6816.00000000071
10576.21,2842,1.99999999858846,6817.9999999993
10576.212,2843,2.00000000040745,6819.99999999971
10576.214,2844,2.00000000040745,6822.00000000012
10576.216,2845,2.00000000040745,6824.00000000052
10576.218,2846,2.00000000040745,6826.00000000093
10576.22,2847,1.99999999858846,6827.99999999952
10576.222,2848,2.00000000040745,6829.99999999993
10576.224,2849,2.00000000040745,6832.00000000033
10576.226,2850,2.00000000040745,6834.00000000074
10576.228,2851,1.99999999858846,6835.99999999933
10576.23,2852,2.00000000040745,6837.99999999974
10576.232,2853,2.00000000040745,6840.00000000015
10576.234,2854,2.00000000040745,6842.00000000055
10576.236,2855,2.00000000040745,6844.00000000096
10576.238,2856,1.99999999858846,6845.99999999955
10576.24,2857,2.00000000040745,6847.99999999996
10576.242,2858,2.00000000040745,6850.00000000036
10576.244,2859,2.00000000040745,6852.00000000077
10576.246,2860,1.99999999858846,6853.99999999936
10576.248,2861,2.00000000040745,6855.99999999977
10576.25,2862,2.00000000040745,6858.00000000017
10576.252,2863,2.00000000040745,6860.00000000058
10576.254,2864,2.00000000040745,6862.00000000099
10576.256,2865,1.99999999858846,6863.99999999958
10576.258,2866,2.00000000040745,6865.99999999999
10576.26,2867,2.00000000040745,6868.00000000039
10576.262,2868,2.00000000040745,6870.0000000008
10576.264,2869,1.99999999858846,6871.99999999939
10576.266,2870,2.00000000040745,6873.9999999998
10576.268,2871,2.00000000040745,6876.0000000002
10576.27,2872,2.00000000040745,6878.00000000061
10576.272,2873,2.00000000040745,6880.00000000102
10576.274,2874,1.99999999858846,6881.99999999961
10576.276,2875,2.00000000040745,6884.00000000001
10576.278,2876,2.00000000040745,6886.00000000042
10576.28,2877,2.00000000040745,6888.00000000083
10576.282,2878,1.99999999858846,6889.99999999942
10576.284,2879,2.00000000040745,6891.99999999983
10576.286,2880,2.00000000040745,6894.00000000023
10576.288,2881,2.00000000040745,6896.00000000064
10576.29,2882,2.00000000040745,6898.00000000105
10576.292,2883,1.99999999858846,6899.99999999964
10576.294,2884,2.00000000040745,6902.00000000004
10576.298,2885,4.00000000081491,6906.00000000086
10576.304,2886,5.99999999940337,6912.00000000026
10576.312,2887,7.99999999981083,6920.00000000007
10576.318,2888,5.99999999940337,6925.99999999948
10576.324,2889,6.00000000122236,6932.0000000007
10576.328,2890,3.99999999899592,6935.99999999969
10576.33,2891,2.00000000040745,6938.0000000001
10576.332,2892,2.00000000040745,6940.00000000051
10576.334,2893,2.00000000040745,6942.00000000092
10576.336,2894,1.99999999858846,6943.99999999951
10576.338,2895,2.00000000040745,6945.99999999991
10576.34,2896,2.00000000040745,6948.00000000032
10576.342,2897,2.00000000040745,6950.00000000073
10576.344,2898,1.99999999858846,6951.99999999932
10576.346,2899,2.00000000040745,6953.99999999972
10576.348,2900,2.00000000040745,6956.00000000013
10576.35,2901,2.00000000040745,6958.00000000054
10576.352,2902,2.00000000040745,6960.00000000095
10576.354,2903,1.99999999858846,6961.99999999953
10576.356,2904,2.00000000040745,6963.99999999994
10576.358,2905,2.00000000040745,6966.00000000035
10576.36,2906,2.00000000040745,6968.00000000076
10576.362,2907,1.99999999858846,6969.99999999935
10576.364,2908,2.00000000040745,6971.99999999975
10576.366,2909,2.00000000040745,6974.00000000016
10576.368,2910,2.00000000040745,6976.00000000057
10576.37,2911,2.00000000040745,6978.00000000097
10576.372,2912,1.99999999858846,6979.99999999956
10576.374,2913,2.00000000040745,6981.99999999997
10576.376,2914,2.00000000040745,6984.00000000038
10576.378,2915,2.00000000040745,6986.00000000079
10576.38,2916,1.99999999858846,6987.99999999937
10576.382,2917,2.00000000040745,6989.99999999978
10576.384,2918,2.00000000040745,6992.00000000019
10576.386,2919,2.00000000040745,6994.0000000006
10576.388,2920,2.00000000040745,6996.000000001
10576.39,2921,1.99999999858846,6997.99999999959
10576.392,2922,2.00000000040745,7000
10576.394,2923,2.00000000040745,7002.00000000041
10576.396,2924,2.00000000040745,7004.00000000081
10576.398,2925,1.99999999858846,7005.9999999994
10576.4,2926,2.00000000040745,7007.99999999981
10576.402,2927,2.00000000040745,7010.00000000022
10576.404,2928,2.00000000040745,7012.00000000063
10576.406,2929,2.00000000040745,7014.00000000103
10576.408,2930,1.99999999858846,7015.99999999962
10576.41,2931,2.00000000040745,7018.00000000003
10576.412,2932,2.00000000040745,7020.00000000044
10576.414,2933,2.00000000040745,7022.00000000084
10576.416,2934,1.99999999858846,7023.99999999943
10576.418,2935,2.00000000040745,7025.99999999984
10576.42,2936,2.00000000040745,7028.00000000025
10576.422,2937,2.00000000040745,7030.00000000065
10576.424,2938,2.00000000040745,7032.00000000106
10576.426,2939,1.99999999858846,7033.99999999965
10576.428,2940,2.00000000040745,7036.00000000006
10576.43,2941,2.00000000040745,7038.00000000047
10576.432,2942,2.00000000040745,7040.00000000087
10576.434,2943,1.99999999858846,7041.99999999946
10576.436,2944,2.00000000040745,7043.99999999987
10576.438,2945,2.00000000040745,7046.00000000028
10576.44,2946,2.00000000040745,7048.00000000068
10576.442,2947,1.99999999858846,7049.99999999927
10576.446,2948,4.00000000081491,7054.00000000009
10576.45,2949,4.00000000081491,7058.0000000009
10576.452,2950,1.99999999858846,7059.99999999949
10576.454,2951,2.00000000040745,7061.9999999999
10576.456,2952,2.00000000040745,7064.00000000031
10576.458,2953,2.00000000040745,7066.00000000071
10576.46,2954,1.99999999858846,7067.9999999993
10576.462,2955,2.00000000040745,7069.99999999971
10576.464,2956,2.00000000040745,7072.00000000012
10576.466,2957,2.00000000040745,7074.00000000052
10576.468,2958,2.00000000040745,7076.00000000093
10576.47,2959,1.99999999858846,7077.99999999952
10576.472,2960,2.00000000040745,7079.99999999993
10576.474,2961,2.00000000040745,7082.00000000033
10576.476,2962,2.00000000040745,7084.00000000074
10576.478,2963,1.99999999858846,7085.99999999933
10576.48,2964,2.00000000040745,7087.99999999974
10576.482,2965,2.00000000040745,7090.00000000015
10576.484,2966,2.00000000040745,7092.00000000055
10576.486,2967,2.00000000040745,7094.00000000096
10576.488,2968,1.99999999858846,7095.99999999955
10576.49,2969,2.00000000040745,7097.99999999996
10576.492,2970,2.00000000040745,7100.00000000036
10576.494,2971,2.00000000040745,7102.00000000077
10576.496,2972,1.99999999858846,7103.99999999936
10576.498,2973,2.00000000040745,7105.99999999977
10576.5,2974,2.00000000040745,7108.00000000017
10576.502,2975,2.00000000040745,7110.00000000058
10576.504,2976,2.00000000040745,7112.00000000099
10576.506,2977,1.99999999858846,7113.99999999958
10576.508,2978,2.00000000040745,7115.99999999999
10576.51,2979,2.00000000040745,7118.00000000039
10576.512,2980,2.00000000040745,7120.0000000008
10576.514,2981,1.99999999858846,7121.99999999939
10576.516,2982,2.00000000040745,7123.9999999998
10576.518,2983,2.00000000040745,7126.0000000002
10576.52,2984,2.00000000040745,7128.00000000061
10576.522,2985,2.00000000040745,7130.00000000102
10576.524,2986,1.99999999858846,7131.99999999961
10576.526,2987,2.00000000040745,7134.00000000001
10576.528,2988,2.00000000040745,7136.00000000042
10576.53,2989,2.00000000040745,7138.00000000083
10576.532,2990,1.99999999858846,7139.99999999942
10576.534,2991,2.00000000040745,7141.99999999983
10576.536,2992,2.00000000040745,7144.00000000023
10576.538,2993,2.00000000040745,7146.00000000064
10576.54,2994,2.00000000040745,7148.00000000105
10576.542,2995,1.99999999858846,7149.99999999964
10576.544,2996,2.00000000040745,7152.00000000004
10576.546,2997,2.00000000040745,7154.00000000045
10576.548,2998,2.00000000040745,7156.00000000086
10576.55,2999,1.99999999858846,7157.99999999945
10576.552,3000,2.00000000040745,7159.99999999985
10576.554,3001,2.00000000040745,7162.00000000026
10576.556,3002,2.00000000040745,7164.00000000067
10576.558,3003,2.00000000040745,7166.00000000108
10576.56,3004,1.99999999858846,7167.99999999967
10576.562,3005,2.00000000040745,7170.00000000007
10576.564,3006,2.00000000040745,7172.00000000048
10576.566,3007,2.00000000040745,7174.00000000089
10576.568,3008,1.99999999858846,7175.99999999948
10576.57,3009,2.00000000040745,7177.99999999988
10576.572,3010,2.00000000040745,7180.00000000029
10576.574,3011,2.00000000040745,7182.0000000007
10576.576,3012,1.99999999858846,7183.99999999929
10576.578,3013,2.00000000040745,7185.99999999969
10576.58,3014,2.00000000040745,7188.0000000001
10576.582,3015,2.00000000040745,7190.00000000051
10576.584,3016,2.00000000040745,7192.00000000092
10576.586,3017,1.99999999858846,7193.99999999951
10576.588,3018,2.00000000040745,7195.99999999991
10576.59,3019,2.00000000040745,7198.00000000032
10576.592,3020,2.00000000040745,7200.00000000073
10576.594,3021,1.99999999858846,7201.99999999932
10576.596,3022,2.00000000040745,7203.99999999972
10576.598,3023,2.00000000040745,7206.00000000013
10576.6,3024,2.00000000040745,7208.00000000054
10576.602,3025,2.00000000040745,7210.00000000095
10576.604,3026,1.99999999858846,7211.99999999953
10576.606,3027,2.00000000040745,7213.99999999994
10576.61,3028,4.00000000081491,7218.00000000076
10576.614,3029,3.99999999899592,7221.99999999975
10576.618,3030,4.00000000081491,7226.00000000057
10576.622,3031,3.99999999899592,7229.99999999956
10576.626,3032,4.00000000081491,7234.00000000038
10576.628,3033,2.00000000040745,7236.00000000079
10576.63,3034,1.99999999858846,7237.99999999937
10576.632,3035,2.00000000040745,7239.99999999978
10576.634,3036,2.00000000040745,7242.00000000019
10576.636,3037,2.00000000040745,7244.0000000006
10576.638,3038,2.00000000040745,7246.000000001
10576.64,3039,1.99999999858846,7247.99999999959
10576.642,3040,2.00000000040745,7250
10576.644,3041,2.00000000040745,7252.00000000041
10576.646,3042,2.00000000040745,7254.00000000081
10576.648,3043,1.99999999858846,7255.9999999994
10576.65,3044,2.00000000040745,7257.99999999981
10576.652,3045,2.00000000040745,7260.00000000022
10576.654,3046,2.00000000040745,7262.00000000063
10576.656,3047,2.00000000040745,7264.00000000103
10576.658,3048,1.99999999858846,7265.99999999962
10576.66,3049,2.00000000040745,7268.00000000003
10576.662,3050,2.00000000040745,7270.00000000044
10576.664,3051,2.00000000040745,7272.00000000084
10576.666,3052,1.99999999858846,7273.99999999943
10576.668,3053,2.00000000040745,7275.99999999984
10576.67,3054,2.00000000040745,7278.00000000025
10576.672,3055,2.00000000040745,7280.00000000065
10576.674,3056,2.00000000040745,7282.00000000106
10576.676,3057,1.99999999858846,7283.99999999965
10576.678,3058,2.00000000040745,7286.00000000006
10576.68,3059,2.00000000040745,7288.00000000047
10576.682,3060,2.00000000040745,7290.00000000087
10576.684,3061,1.99999999858846,7291.99999999946
10576.686,3062,2.00000000040745,7293.99999999987
10576.688,3063,2.00000000040745,7296.00000000028
10576.69,3064,2.00000000040745,7298.00000000068
10576.692,3065,1.99999999858846,7299.99999999927
10576.694,3066,2.00000000040745,7301.99999999968
10576.696,3067,2.00000000040745,7304.00000000009
10576.698,3068,2.00000000040745,7306.00000000049
10576.7,3069,2.00000000040745,7308.0000000009
10576.702,3070,1.99999999858846,7309.99999999949
10576.704,3071,2.00000000040745,7311.9999999999
10576.706,3072,2.00000000040745,7314.00000000031
10576.708,3073,2.00000000040745,7316.00000000071
10576.71,3074,1.99999999858846,7317.9999999993
10576.712,3075,2.00000000040745,7319.99999999971
10576.714,3076,2.00000000040745,7322.00000000012
10576.716,3077,2.00000000040745,7324.00000000052
10576.718,3078,2.00000000040745,7326.00000000093
10576.72,3079,1.99999999858846,7327.99999999952
10576.722,3080,2.00000000040745,7329.99999999993
10576.724,3081,2.00000000040745,7332.00000000033
10576.726,3082,2.00000000040745,7334.00000000074
10576.728,3083,1.99999999858846,7335.99999999933
10576.73,3084,2.00000000040745,7337.99999999974
10576.732,3085,2.00000000040745,7340.00000000015
10576.734,3086,2.00000000040745,7342.00000000055
10576.736,3087,2.00000000040745,7344.00000000096
10576.738,3088,1.99999999858846,7345.99999999955
10576.74,3089,2.00000000040745,7347.99999999996
10576.742,3090,2.00000000040745,7350.00000000036
10576.744,3091,2.00000000040745,7352.00000000077
10576.746,3092,1.99999999858846,7353.99999999936
10576.748,3093,2.00000000040745,7355.99999999977
10576.75,3094,2.00000000040745,7358.00000000017
10576.752,3095,2.00000000040745,7360.00000000058
10576.754,3096,2.00000000040745,7362.00000000099
10576.756,3097,1.99999999858846,7363.99999999958
10576.758,3098,2.00000000040745,7365.99999999999
10576.76,3099,2.00000000040745,7368.00000000039
10576.762,3100,2.00000000040745,7370.0000000008
10576.764,3101,1.99999999858846,7371.99999999939
10576.766,3102,2.00000000040745,7373.9999999998
10576.768,3103,2.00000000040745,7376.0000000002
10576.77,3104,2.00000000040745,7378.00000000061
10576.772,3105,2.00000000040745,7380.00000000102
10576.774,3106,1.99999999858846,7381.99999999961
10576.776,3107,2.00000000040745,7384.00000000001
10576.778,3108,2.00000000040745,7386.00000000042
10576.78,3109,2.00000000040745,7388.00000000083
10576.782,3110,1.99999999858846,7389.99999999942
10576.784,3111,2.00000000040745,7391.99999999983
10576.786,3112,2.00000000040745,7394.00000000023
10576.788,3113,2.00000000040745,7396.00000000064
10576.79,3114,2.00000000040745,7398.00000000105
10576.792,3115,1.99999999858846,7399.99999999964
10576.794,3116,2.00000000040745,7402.00000000004
10576.796,3117,2.00000000040745,7404.00000000045
10576.798,3118,2.00000000040745,7406.00000000086
10576.8,3119,1.99999999858846,7407.99999999945
10576.802,3120,2.00000000040745,7409.99999999985
10576.804,3121,2.00000000040745,7412.00000000026
10576.806,3122,2.00000000040745,7414.00000000067
10576.808,3123,2.00000000040745,7416.00000000108
10576.81,3124,1.99999999858846,7417.99999999967
10576.812,3125,2.00000000040745,7420.00000000007
10576.814,3126,2.00000000040745,7422.00000000048
10576.816,3127,2.00000000040745,7424.00000000089
10576.818,3128,1.99999999858846,7425.99999999948
10576.82,3129,2.00000000040745,7427.99999999988
10576.822,3130,2.00000000040745,7430.00000000029
10576.824,3131,2.00000000040745,7432.0000000007
10576.826,3132,1.99999999858846,7433.99999999929
10576.828,3133,2.00000000040745,7435.99999999969
10576.83,3134,2.00000000040745,7438.0000000001
10576.832,3135,2.00000000040745,7440.00000000051
10576.834,3136,2.00000000040745,7442.00000000092
10576.838,3137,3.99999999899592,7445.99999999991
10576.842,3138,4.00000000081491,7450.00000000073
10576.846,3139,3.99999999899592,7453.99999999972
10576.85,3140,4.00000000081491,7458.00000000054
10576.852,3141,2.00000000040745,7460.00000000095
10576.854,3142,1.99999999858846,7461.99999999953
10576.856,3143,2.00000000040745,7463.99999999994
10576.858,3144,2.00000000040745,7466.00000000035
10576.86,3145,2.00000000040745,7468.00000000076
10576.862,3146,1.99999999858846,7469.99999999935
10576.864,3147,2.00000000040745,7471.99999999975
10576.866,3148,2.00000000040745,7474.00000000016
10576.868,3149,2.00000000040745,7476.00000000057
10576.87,3150,2.00000000040745,7478.00000000097
10576.872,3151,1.99999999858846,7479.99999999956
10576.874,3152,2.00000000040745,7481.99999999997
10576.876,3153,2.00000000040745,7484.00000000038
10576.878,3154,2.00000000040745,7486.00000000079
10576.88,3155,1.99999999858846,7487.99999999937
10576.882,3156,2.00000000040745,7489.99999999978
10576.884,3157,2.00000000040745,7492.00000000019
10576.886,3158,2.00000000040745,7494.0000000006
10576.888,3159,2.00000000040745,7496.000000001
10576.89,3160,1.99999999858846,7497.99999999959
10576.892,3161,2.00000000040745,7500
10576.894,3162,2.00000000040745,7502.00000000041
10576.896,3163,2.00000000040745,7504.00000000081
10576.898,3164,1.99999999858846,7505.9999999994
10576.9,3165,2.00000000040745,7507.99999999981
10576.902,3166,2.00000000040745,7510.00000000022
10576.904,3167,2.00000000040745,7512.00000000063
10576.906,3168,2.00000000040745,7514.00000000103
10576.908,3169,1.99999999858846,7515.99999999962
10576.91,3170,2.00000000040745,7518.00000000003
10576.912,3171,2.00000000040745,7520.00000000044
10576.914,3172,2.00000000040745,7522.00000000084
10576.916,3173,1.99999999858846,7523.99999999943
10576.918,3174,2.00000000040745,7525.99999999984
10576.92,3175,2.00000000040745,7528.00000000025
10576.922,3176,2.00000000040745,7530.00000000065
10576.924,3177,2.00000000040745,7532.00000000106
10576.926,3178,1.99999999858846,7533.99999999965
10576.928,3179,2.00000000040745,7536.00000000006
10576.93,3180,2.00000000040745,7538.00000000047
10576.932,3181,2.00000000040745,7540.00000000087
10576.934,3182,1.99999999858846,7541.99999999946
10576.936,3183,2.00000000040745,7543.99999999987
10576.938,3184,2.00000000040745,7546.00000000028
10576.94,3185,2.00000000040745,7548.00000000068
10576.942,3186,1.99999999858846,7549.99999999927
10576.944,3187,2.00000000040745,7551.99999999968
10576.946,3188,2.00000000040745,7554.00000000009
10576.948,3189,2.00000000040745,7556.00000000049
10576.95,3190,2.00000000040745,7558.0000000009
10576.952,3191,1.99999999858846,7559.99999999949
10576.954,3192,2.00000000040745,7561.9999999999
10576.956,3193,2.00000000040745,7564.00000000031
10576.958,3194,2.00000000040745,7566.00000000071
10576.96,3195,1.99999999858846,7567.9999999993
10576.962,3196,2.00000000040745,7569.99999999971
10576.964,3197,2.00000000040745,7572.00000000012
10576.966,3198,2.00000000040745,7574.00000000052
10576.968,3199,2.00000000040745,7576.00000000093
10576.97,3200,1.99999999858846,7577.99999999952
10576.972,3201,2.00000000040745,7579.99999999993
10576.974,3202,2.00000000040745,7582.00000000033
10576.976,3203,2.00000000040745,7584.00000000074
10576.978,3204,1.99999999858846,7585.99999999933
10576.98,3205,2.00000000040745,7587.99999999974
10576.982,3206,2.00000000040745,7590.00000000015
10576.984,3207,2.00000000040745,7592.00000000055
10576.988,3208,3.99999999899592,7595.99999999955
10576.99,3209,2.00000000040745,7597.99999999996
10576.994,3210,4.00000000081491,7602.00000000077
10576.996,3211,1.99999999858846,7603.99999999936
10576.998,3212,2.00000000040745,7605.99999999977
10577,3213,2.00000000040745,7608.00000000017
10577.002,3214,2.00000000040745,7610.00000000058
10577.004,3215,2.00000000040745,7612.00000000099
10577.006,3216,1.99999999858846,7613.99999999958
10577.008,3217,2.00000000040745,7615.99999999999
10577.01,3218,2.00000000040745,7618.00000000039
10577.012,3219,2.00000000040745,7620.0000000008
10577.014,3220,1.99999999858846,7621.99999999939
10577.016,3221,2.00000000040745,7623.9999999998
10577.018,3222,2.00000000040745,7626.0000000002
10577.02,3223,2.00000000040745,7628.00000000061
10577.022,3224,2.00000000040745,7630.00000000102
10577.024,3225,1.99999999858846,7631.99999999961
10577.026,3226,2.00000000040745,7634.00000000001
10577.028,3227,2.00000000040745,7636.00000000042
10577.03,3228,2.00000000040745,7638.00000000083
10577.032,3229,1.99999999858846,7639.99999999942
10577.034,3230,2.00000000040745,7641.99999999983
10577.036,3231,2.00000000040745,7644.00000000023
10577.038,3232,2.00000000040745,7646.00000000064
10577.04,3233,2.00000000040745,7648.00000000105
10577.042,3234,1.99999999858846,7649.99999999964
10577.044,3235,2.00000000040745,7652.00000000004
10577.046,3236,2.00000000040745,7654.00000000045
10577.048,3237,2.00000000040745,7656.00000000086
10577.05,3238,1.99999999858846,7657.99999999945
10577.052,3239,2.00000000040745,7659.99999999985
10577.054,3240,2.00000000040745,7662.00000000026
10577.056,3241,2.00000000040745,7664.00000000067
10577.058,3242,2.00000000040745,7666.00000000108
10577.06,3243,1.99999999858846,7667.99999999967
10577.062,3244,2.00000000040745,7670.00000000007
10577.064,3245,2.00000000040745,7672.00000000048
10577.066,3246,2.00000000040745,7674.00000000089
10577.068,3247,1.99999999858846,7675.99999999948
10577.07,3248,2.00000000040745,7677.99999999988
10577.072,3249,2.00000000040745,7680.00000000029
10577.074,3250,2.00000000040745,7682.0000000007
10577.076,3251,1.99999999858846,7683.99999999929
10577.078,3252,2.00000000040745,7685.99999999969
10577.08,3253,2.00000000040745,7688.0000000001
10577.082,3254,2.00000000040745,7690.00000000051
10577.084,3255,2.00000000040745,7692.00000000092
10577.086,3256,1.99999999858846,7693.99999999951
10577.088,3257,2.00000000040745,7695.99999999991
10577.09,3258,2.00000000040745,7698.00000000032
10577.092,3259,2.00000000040745,7700.00000000073
10577.094,3260,1.99999999858846,7701.99999999932
10577.096,3261,2.00000000040745,7703.99999999972
10577.098,3262,2.00000000040745,7706.00000000013
10577.1,3263,2.00000000040745,7708.00000000054
10577.102,3264,2.00000000040745,7710.00000000095
10577.104,3265,1.99999999858846,7711.99999999953
10577.106,3266,2.00000000040745,7713.99999999994
10577.108,3267,2.00000000040745,7716.00000000035
10577.11,3268,2.00000000040745,7718.00000000076
10577.112,3269,1.99999999858846,7719.99999999935
10577.114,3270,2.00000000040745,7721.99999999975
10577.116,3271,2.00000000040745,7724.00000000016
10577.118,3272,2.00000000040745,7726.00000000057
10577.12,3273,2.00000000040745,7728.00000000097
10577.122,3274,1.99999999858846,7729.99999999956
10577.124,3275,2.00000000040745,7731.99999999997
10577.126,3276,2.00000000040745,7734.00000000038
10577.128,3277,2.00000000040745,7736.00000000079
10577.13,3278,1.99999999858846,7737.99999999937
10577.132,3279,2.00000000040745,7739.99999999978
10577.134,3280,2.00000000040745,7742.00000000019
10577.136,3281,2.00000000040745,7744.0000000006
10577.138,3282,2.00000000040745,7746.000000001
10577.14,3283,1.99999999858846,7747.99999999959
10577.142,3284,2.00000000040745,7750
10577.144,3285,2.00000000040745,7752.00000000041
10577.146,3286,2.00000000040745,7754.00000000081
10577.148,3287,1.99999999858846,7755.9999999994
10577.15,3288,2.00000000040745,7757.99999999981
10577.152,3289,2.00000000040745,7760.00000000022
10577.154,3290,2.00000000040745,7762.00000000063
10577.156,3291,2.00000000040745,7764.00000000103
10577.158,3292,1.99999999858846,7765.99999999962
10577.16,3293,2.00000000040745,7768.00000000003
10577.162,3294,2.00000000040745,7770.00000000044
10577.164,3295,2.00000000040745,7772.00000000084
10577.166,3296,1.99999999858846,7773.99999999943
10577.168,3297,2.00000000040745,7775.99999999984
10577.17,3298,2.00000000040745,7778.00000000025
10577.172,3299,2.00000000040745,7780.00000000065
10577.174,3300,2.00000000040745,7782.00000000106
10577.176,3301,1.99999999858846,7783.99999999965
10577.178,3302,2.00000000040745,7786.00000000006
10577.18,3303,2.00000000040745,7788.00000000047
10577.182,3304,2.00000000040745,7790.00000000087
10577.184,3305,1.99999999858846,7791.99999999946
10577.186,3306,2.00000000040745,7793.99999999987
10577.188,3307,2.00000000040745,7796.00000000028
10577.19,3308,2.00000000040745,7798.00000000068
10577.192,3309,1.99999999858846,7799.99999999927
10577.194,3310,2.00000000040745,7801.99999999968
10577.196,3311,2.00000000040745,7804.00000000009
10577.198,3312,2.00000000040745,7806.00000000049
10577.2,3313,2.00000000040745,7808.0000000009
10577.202,3314,1.99999999858846,7809.99999999949
10577.204,3315,2.00000000040745,7811.9999999999
10577.206,3316,2.00000000040745,7814.00000000031
10577.208,3317,2.00000000040745,7816.00000000071
10577.21,3318,1.99999999858846,7817.9999999993
10577.212,3319,2.00000000040745,7819.99999999971
10577.214,3320,2.00000000040745,7822.00000000012
10577.216,3321,2.00000000040745,7824.00000000052
10577.218,3322,2.00000000040745,7826.00000000093
10577.22,3323,1.99999999858846,7827.99999999952
10577.222,3324,2.00000000040745,7829.99999999993
10577.224,3325,2.00000000040745,7832.00000000033
10577.226,3326,2.00000000040745,7834.00000000074
10577.228,3327,1.99999999858846,7835.99999999933
10577.23,3328,2.00000000040745,7837.99999999974
10577.232,3329,2.00000000040745,7840.00000000015
10577.234,3330,2.00000000040745,7842.00000000055
10577.236,3331,2.00000000040745,7844.00000000096
10577.238,3332,1.99999999858846,7845.99999999955
10577.24,3333,2.00000000040745,7847.99999999996
10577.242,3334,2.00000000040745,7850.00000000036
10577.244,3335,2.00000000040745,7852.00000000077
10577.246,3336,1.99999999858846,7853.99999999936
10577.248,3337,2.00000000040745,7855.99999999977
10577.25,3338,2.00000000040745,7858.00000000017
10577.252,3339,2.00000000040745,7860.00000000058
10577.254,3340,2.00000000040745,7862.00000000099
10577.256,3341,1.99999999858846,7863.99999999958
10577.258,3342,2.00000000040745,7865.99999999999
10577.26,3343,2.00000000040745,7868.00000000039
10577.262,3344,2.00000000040745,7870.0000000008
10577.264,3345,1.99999999858846,7871.99999999939
10577.266,3346,2.00000000040745,7873.9999999998
10577.268,3347,2.00000000040745,7876.0000000002
10577.27,3348,2.00000000040745,7878.00000000061
10577.272,3349,2.00000000040745,7880.00000000102
10577.274,3350,1.99999999858846,7881.99999999961
10577.276,3351,2.00000000040745,7884.00000000001
10577.278,3352,2.00000000040745,7886.00000000042
10577.28,3353,2.00000000040745,7888.00000000083
10577.282,3354,1.99999999858846,7889.99999999942
10577.284,3355,2.00000000040745,7891.99999999983
10577.286,3356,2.00000000040745,7894.00000000023
10577.288,3357,2.00000000040745,7896.00000000064
10577.29,3358,2.00000000040745,7898.00000000105
10577.292,3359,1.99999999858846,7899.99999999964
10577.294,3360,2.00000000040745,7902.00000000004
10577.296,3361,2.00000000040745,7904.00000000045
10577.298,3362,2.00000000040745,7906.00000000086
10577.3,3363,1.99999999858846,7907.99999999945
10577.302,3364,2.00000000040745,7909.99999999985
10577.304,3365,2.00000000040745,7912.00000000026
10577.306,3366,2.00000000040745,7914.00000000067
10577.308,3367,2.00000000040745,7916.00000000108
10577.31,3368,1.99999999858846,7917.99999999967
10577.312,3369,2.00000000040745,7920.00000000007
10577.314,3370,2.00000000040745,7922.00000000048
10577.316,3371,2.00000000040745,7924.00000000089
10577.318,3372,1.99999999858846,7925.99999999948
10577.32,3373,2.00000000040745,7927.99999999988
10577.322,3374,2.00000000040745,7930.00000000029
10577.324,3375,2.00000000040745,7932.0000000007
10577.326,3376,1.99999999858846,7933.99999999929
10577.328,3377,2.00000000040745,7935.99999999969
10577.33,3378,2.00000000040745,7938.0000000001
10577.332,3379,2.00000000040745,7940.00000000051
10577.334,3380,2.00000000040745,7942.00000000092
10577.336,3381,1.99999999858846,7943.99999999951
10577.338,3382,2.00000000040745,7945.99999999991
10577.34,3383,2.00000000040745,7948.00000000032
10577.342,3384,2.00000000040745,7950.00000000073
10577.344,3385,1.99999999858846,7951.99999999932
10577.346,3386,2.00000000040745,7953.99999999972
10577.348,3387,2.00000000040745,7956.00000000013
10577.35,3388,2.00000000040745,7958.00000000054
10577.352,3389,2.00000000040745,7960.00000000095
10577.354,3390,1.99999999858846,7961.99999999953
10577.356,3391,2.00000000040745,7963.99999999994
10577.358,3392,2.00000000040745,7966.00000000035
10577.36,3393,2.00000000040745,7968.00000000076
10577.362,3394,1.99999999858846,7969.99999999935
10577.364,3395,2.00000000040745,7971.99999999975
10577.366,3396,2.00000000040745,7974.00000000016
10577.368,3397,2.00000000040745,7976.00000000057
10577.37,3398,2.00000000040745,7978.00000000097
10577.372,3399,1.99999999858846,7979.99999999956
10577.374,3400,2.00000000040745,7981.99999999997
10577.376,3401,2.00000000040745,7984.00000000038
10577.378,3402,2.00000000040745,7986.00000000079
10577.38,3403,1.99999999858846,7987.99999999937
10577.382,3404,2.00000000040745,7989.99999999978
10577.384,3405,2.00000000040745,7992.00000000019
10577.386,3406,2.00000000040745,7994.0000000006
10577.388,3407,2.00000000040745,7996.000000001
10577.39,3408,1.99999999858846,7997.99999999959
10577.392,3409,2.00000000040745,8000
10577.394,3410,2.00000000040745,8002.00000000041
10577.396,3411,2.00000000040745,8004.00000000081
10577.398,3412,1.99999999858846,8005.9999999994
10577.4,3413,2.00000000040745,8007.99999999981
10577.402,3414,2.00000000040745,8010.00000000022
10577.404,3415,2.00000000040745,8012.00000000063
10577.406,3416,2.00000000040745,8014.00000000103
10577.41,3417,3.99999999899592,8018.00000000003
10577.412,3418,2.00000000040745,8020.00000000044
10577.414,3419,2.00000000040745,8022.00000000084
10577.416,3420,1.99999999858846,8023.99999999943
10577.418,3421,2.00000000040745,8025.99999999984
10577.42,3422,2.00000000040745,8028.00000000025
10577.422,3423,2.00000000040745,8030.00000000065
10577.424,3424,2.00000000040745,8032.00000000106
10577.426,3425,1.99999999858846,8033.99999999965
10577.428,3426,2.00000000040745,8036.00000000006
10577.43,3427,2.00000000040745,8038.00000000047
10577.432,3428,2.00000000040745,8040.00000000087
10577.434,3429,1.99999999858846,8041.99999999946
10577.436,3430,2.00000000040745,8043.99999999987
10577.438,3431,2.00000000040745,8046.00000000028
10577.44,3432,2.00000000040745,8048.00000000068
10577.442,3433,1.99999999858846,8049.99999999927
10577.446,3434,4.00000000081491,8054.00000000009
10577.448,3435,2.00000000040745,8056.00000000049
10577.452,3436,3.99999999899592,8059.99999999949
10577.454,3437,2.00000000040745,8061.9999999999
10577.456,3438,2.00000000040745,8064.00000000031
10577.458,3439,2.00000000040745,8066.00000000071
10577.46,3440,1.99999999858846,8067.9999999993
10577.462,3441,2.00000000040745,8069.99999999971
10577.464,3442,2.00000000040745,8072.00000000012
10577.466,3443,2.00000000040745,8074.00000000052
10577.468,3444,2.00000000040745,8076.00000000093
10577.47,3445,1.99999999858846,8077.99999999952
10577.472,3446,2.00000000040745,8079.99999999993
10577.474,3447,2.00000000040745,8082.00000000033
10577.476,3448,2.00000000040745,8084.00000000074
10577.478,3449,1.99999999858846,8085.99999999933
10577.48,3450,2.00000000040745,8087.99999999974
10577.482,3451,2.00000000040745,8090.00000000015
10577.484,3452,2.00000000040745,8092.00000000055
10577.486,3453,2.00000000040745,8094.00000000096
10577.488,3454,1.99999999858846,8095.99999999955
10577.49,3455,2.00000000040745,8097.99999999996
10577.492,3456,2.00000000040745,8100.00000000036
10577.494,3457,2.00000000040745,8102.00000000077
10577.496,3458,1.99999999858846,8103.99999999936
10577.498,3459,2.00000000040745,8105.99999999977
10577.5,3460,2.00000000040745,8108.00000000017
10577.502,3461,2.00000000040745,8110.00000000058
10577.504,3462,2.00000000040745,8112.00000000099
10577.506,3463,1.99999999858846,8113.99999999958
10577.508,3464,2.00000000040745,8115.99999999999
10577.51,3465,2.00000000040745,8118.00000000039
10577.512,3466,2.00000000040745,8120.0000000008
10577.514,3467,1.99999999858846,8121.99999999939
10577.516,3468,2.00000000040745,8123.9999999998
10577.518,3469,2.00000000040745,8126.0000000002
10577.52,3470,2.00000000040745,8128.00000000061
10577.522,3471,2.00000000040745,8130.00000000102
10577.524,3472,1.99999999858846,8131.99999999961
10577.526,3473,2.00000000040745,8134.00000000001
10577.528,3474,2.00000000040745,8136.00000000042
10577.53,3475,2.00000000040745,8138.00000000083
10577.532,3476,1.99999999858846,8139.99999999942
10577.534,3477,2.00000000040745,8141.99999999983
10577.536,3478,2.00000000040745,8144.00000000023
10577.538,3479,2.00000000040745,8146.00000000064
10577.54,3480,2.00000000040745,8148.00000000105
10577.542,3481,1.99999999858846,8149.99999999964
10577.544,3482,2.00000000040745,8152.00000000004
10577.546,3483,2.00000000040745,8154.00000000045
10577.548,3484,2.00000000040745,8156.00000000086
10577.55,3485,1.99999999858846,8157.99999999945
10577.552,3486,2.00000000040745,8159.99999999985
10577.554,3487,2.00000000040745,8162.00000000026
10577.556,3488,2.00000000040745,8164.00000000067
10577.558,3489,2.00000000040745,8166.00000000108
10577.56,3490,1.99999999858846,8167.99999999967
10577.562,3491,2.00000000040745,8170.00000000007
10577.564,3492,2.00000000040745,8172.00000000048
10577.566,3493,2.00000000040745,8174.00000000089
10577.568,3494,1.99999999858846,8175.99999999948
10577.57,3495,2.00000000040745,8177.99999999988
10577.572,3496,2.00000000040745,8180.00000000029
10577.574,3497,2.00000000040745,8182.0000000007
10577.576,3498,1.99999999858846,8183.99999999929
10577.578,3499,2.00000000040745,8185.99999999969
10577.58,3500,2.00000000040745,8188.0000000001
10577.582,3501,2.00000000040745,8190.00000000051
10577.584,3502,2.00000000040745,8192.00000000092
10577.586,3503,1.99999999858846,8193.99999999951
10577.588,3504,2.00000000040745,8195.99999999991
10577.59,3505,2.00000000040745,8198.00000000032
10577.592,3506,2.00000000040745,8200.00000000073
10577.594,3507,1.99999999858846,8201.99999999932
10577.596,3508,2.00000000040745,8203.99999999972
10577.598,3509,2.00000000040745,8206.00000000013
10577.6,3510,2.00000000040745,8208.00000000054
10577.602,3511,2.00000000040745,8210.00000000095
10577.604,3512,1.99999999858846,8211.99999999953
10577.606,3513,2.00000000040745,8213.99999999994
10577.608,3514,2.00000000040745,8216.00000000035
10577.61,3515,2.00000000040745,8218.00000000076
10577.614,3516,3.99999999899592,8221.99999999975
10577.616,3517,2.00000000040745,8224.00000000016
10577.618,3518,2.00000000040745,8226.00000000057
10577.62,3519,2.00000000040745,8228.00000000097
10577.622,3520,1.99999999858846,8229.99999999956
10577.624,3521,2.00000000040745,8231.99999999997
10577.626,3522,2.00000000040745,8234.00000000038
10577.628,3523,2.00000000040745,8236.00000000079
10577.63,3524,1.99999999858846,8237.99999999937
10577.632,3525,2.00000000040745,8239.99999999978
10577.634,3526,2.00000000040745,8242.00000000019
10577.636,3527,2.00000000040745,8244.0000000006
10577.638,3528,2.00000000040745,8246.000000001
10577.64,3529,1.99999999858846,8247.99999999959
10577.642,3530,2.00000000040745,8250
10577.644,3531,2.00000000040745,8252.00000000041
10577.646,3532,2.00000000040745,8254.00000000081
10577.648,3533,1.99999999858846,8255.9999999994
10577.65,3534,2.00000000040745,8257.99999999981
10577.652,3535,2.00000000040745,8260.00000000022
10577.654,3536,2.00000000040745,8262.00000000063
10577.656,3537,2.00000000040745,8264.00000000103
10577.658,3538,1.99999999858846,8265.99999999962
10577.66,3539,2.00000000040745,8268.00000000003
10577.662,3540,2.00000000040745,8270.00000000044
10577.664,3541,2.00000000040745,8272.00000000084
10577.666,3542,1.99999999858846,8273.99999999943
10577.668,3543,2.00000000040745,8275.99999999984
10577.67,3544,2.00000000040745,8278.00000000025
10577.672,3545,2.00000000040745,8280.00000000065
10577.674,3546,2.00000000040745,8282.00000000106
10577.676,3547,1.99999999858846,8283.99999999965
10577.678,3548,2.00000000040745,8286.00000000006
10577.68,3549,2.00000000040745,8288.00000000047
10577.682,3550,2.00000000040745,8290.00000000087
10577.684,3551,1.99999999858846,8291.99999999946
10577.686,3552,2.00000000040745,8293.99999999987
10577.69,3553,4.00000000081491,8298.00000000068
10577.694,3554,3.99999999899592,8301.99999999968
10577.698,3555,4.00000000081491,8306.00000000049
10577.702,3556,3.99999999899592,8309.99999999949
10577.708,3557,6.00000000122236,8316.00000000071
10577.714,3558,5.99999999940337,8322.00000000012
10577.72,3559,5.99999999940337,8327.99999999952
10577.724,3560,4.00000000081491,8332.00000000033
10577.728,3561,3.99999999899592,8335.99999999933
10577.732,3562,4.00000000081491,8340.00000000015
10577.738,3563,5.99999999940337,8345.99999999955
10577.744,3564,6.00000000122236,8352.00000000077
10577.748,3565,3.99999999899592,8355.99999999977
10577.75,3566,2.00000000040745,8358.00000000017
10577.752,3567,2.00000000040745,8360.00000000058
10577.754,3568,2.00000000040745,8362.00000000099
10577.756,3569,1.99999999858846,8363.99999999958
10577.758,3570,2.00000000040745,8365.99999999999
10577.76,3571,2.00000000040745,8368.00000000039
10577.762,3572,2.00000000040745,8370.0000000008
10577.764,3573,1.99999999858846,8371.99999999939
10577.766,3574,2.00000000040745,8373.9999999998
10577.768,3575,2.00000000040745,8376.0000000002
10577.77,3576,2.00000000040745,8378.00000000061
10577.772,3577,2.00000000040745,8380.00000000102
10577.774,3578,1.99999999858846,8381.99999999961
10577.776,3579,2.00000000040745,8384.00000000001
10577.778,3580,2.00000000040745,8386.00000000042
10577.78,3581,2.00000000040745,8388.00000000083
10577.782,3582,1.99999999858846,8389.99999999942
10577.786,3583,4.00000000081491,8394.00000000023
10577.788,3584,2.00000000040745,8396.00000000064
10577.79,3585,2.00000000040745,8398.00000000105
10577.792,3586,1.99999999858846,8399.99999999964
10577.794,3587,2.00000000040745,8402.00000000004
10577.796,3588,2.00000000040745,8404.00000000045
10577.8,3589,3.99999999899592,8407.99999999945
10577.806,3590,6.00000000122236,8414.00000000067
10577.812,3591,5.99999999940337,8420.00000000007
10577.838,3592,25.9999999998399,8445.99999999991
10577.846,3593,7.99999999981083,8453.99999999972
10577.852,3594,6.00000000122236,8460.00000000095
10577.858,3595,5.99999999940337,8466.00000000035
10577.862,3596,3.99999999899592,8469.99999999935
10577.864,3597,2.00000000040745,8471.99999999975
10577.866,3598,2.00000000040745,8474.00000000016
10577.868,3599,2.00000000040745,8476.00000000057
10577.87,3600,2.00000000040745,8478.00000000097
10577.872,3601,1.99999999858846,8479.99999999956
10577.874,3602,2.00000000040745,8481.99999999997
10577.876,3603,2.00000000040745,8484.00000000038
10577.878,3604,2.00000000040745,8486.00000000079
10577.88,3605,1.99999999858846,8487.99999999937
10577.882,3606,2.00000000040745,8489.99999999978
10577.884,3607,2.00000000040745,8492.00000000019
10577.886,3608,2.00000000040745,8494.0000000006
10577.888,3609,2.00000000040745,8496.000000001
10577.89,3610,1.99999999858846,8497.99999999959
10577.892,3611,2.00000000040745,8500
10577.894,3612,2.00000000040745,8502.00000000041
10577.896,3613,2.00000000040745,8504.00000000081
10577.898,3614,1.99999999858846,8505.9999999994
10577.9,3615,2.00000000040745,8507.99999999981
10577.902,3616,2.00000000040745,8510.00000000022
10577.904,3617,2.00000000040745,8512.00000000063
10577.906,3618,2.00000000040745,8514.00000000103
10577.908,3619,1.99999999858846,8515.99999999962
10577.91,3620,2.00000000040745,8518.00000000003
10577.912,3621,2.00000000040745,8520.00000000044
10577.914,3622,2.00000000040745,8522.00000000084
10577.916,3623,1.99999999858846,8523.99999999943
10577.918,3624,2.00000000040745,8525.99999999984
10577.92,3625,2.00000000040745,8528.00000000025
10577.922,3626,2.00000000040745,8530.00000000065
10577.924,3627,2.00000000040745,8532.00000000106
10577.926,3628,1.99999999858846,8533.99999999965
10577.928,3629,2.00000000040745,8536.00000000006
10577.93,3630,2.00000000040745,8538.00000000047
10577.932,3631,2.00000000040745,8540.00000000087
10577.934,3632,1.99999999858846,8541.99999999946
10577.936,3633,2.00000000040745,8543.99999999987
10577.938,3634,2.00000000040745,8546.00000000028
10577.94,3635,2.00000000040745,8548.00000000068
10577.942,3636,1.99999999858846,8549.99999999927
10577.944,3637,2.00000000040745,8551.99999999968
10577.946,3638,2.00000000040745,8554.00000000009
10577.948,3639,2.00000000040745,8556.00000000049
10577.95,3640,2.00000000040745,8558.0000000009
10577.952,3641,1.99999999858846,8559.99999999949
10577.954,3642,2.00000000040745,8561.9999999999
10577.956,3643,2.00000000040745,8564.00000000031
10577.958,3644,2.00000000040745,8566.00000000071
10577.962,3645,3.99999999899592,8569.99999999971
10577.964,3646,2.00000000040745,8572.00000000012
10577.966,3647,2.00000000040745,8574.00000000052
10577.968,3648,2.00000000040745,8576.00000000093
10577.97,3649,1.99999999858846,8577.99999999952
10577.972,3650,2.00000000040745,8579.99999999993
10577.974,3651,2.00000000040745,8582.00000000033
10577.976,3652,2.00000000040745,8584.00000000074
10577.978,3653,1.99999999858846,8585.99999999933
10577.98,3654,2.00000000040745,8587.99999999974
10577.982,3655,2.00000000040745,8590.00000000015
10577.984,3656,2.00000000040745,8592.00000000055
10577.986,3657,2.00000000040745,8594.00000000096
10577.988,3658,1.99999999858846,8595.99999999955
10577.99,3659,2.00000000040745,8597.99999999996
10577.992,3660,2.00000000040745,8600.00000000036
10577.994,3661,2.00000000040745,8602.00000000077
10577.996,3662,1.99999999858846,8603.99999999936
10577.998,3663,2.00000000040745,8605.99999999977
10578,3664,2.00000000040745,8608.00000000017
10578.002,3665,2.00000000040745,8610.00000000058
10578.004,3666,2.00000000040745,8612.00000000099
10578.006,3667,1.99999999858846,8613.99999999958
10578.008,3668,2.00000000040745,8615.99999999999
10578.01,3669,2.00000000040745,8618.00000000039
10578.012,3670,2.00000000040745,8620.0000000008
10578.014,3671,1.99999999858846,8621.99999999939
10578.016,3672,2.00000000040745,8623.9999999998
10578.018,3673,2.00000000040745,8626.0000000002
10578.02,3674,2.00000000040745,8628.00000000061
10578.022,3675,2.00000000040745,8630.00000000102
10578.024,3676,1.99999999858846,8631.99999999961
10578.026,3677,2.00000000040745,8634.00000000001
10578.03,3678,4.00000000081491,8638.00000000083
10578.034,3679,3.99999999899592,8641.99999999983
10578.04,3680,6.00000000122236,8648.00000000105
10578.048,3681,7.99999999981083,8656.00000000086
10578.09,3682,41.9999999994616,8698.00000000032
10578.096,3683,5.99999999940337,8703.99999999972
10578.1,3684,4.00000000081491,8708.00000000054
10578.102,3685,2.00000000040745,8710.00000000095
10578.104,3686,1.99999999858846,8711.99999999953
10578.106,3687,2.00000000040745,8713.99999999994
10578.108,3688,2.00000000040745,8716.00000000035
10578.11,3689,2.00000000040745,8718.00000000076
10578.112,3690,1.99999999858846,8719.99999999935
10578.114,3691,2.00000000040745,8721.99999999975
10578.116,3692,2.00000000040745,8724.00000000016
10578.12,3693,4.00000000081491,8728.00000000097
10578.124,3694,3.99999999899592,8731.99999999997
10578.126,3695,2.00000000040745,8734.00000000038
10578.128,3696,2.00000000040745,8736.00000000079
10578.13,3697,1.99999999858846,8737.99999999937
10578.132,3698,2.00000000040745,8739.99999999978
10578.134,3699,2.00000000040745,8742.00000000019
10578.136,3700,2.00000000040745,8744.0000000006
10578.138,3701,2.00000000040745,8746.000000001
10578.14,3702,1.99999999858846,8747.99999999959
10578.142,3703,2.00000000040745,8750
10578.144,3704,2.00000000040745,8752.00000000041
10578.146,3705,2.00000000040745,8754.00000000081
10578.148,3706,1.99999999858846,8755.9999999994
10578.15,3707,2.00000000040745,8757.99999999981
10578.152,3708,2.00000000040745,8760.00000000022
10578.154,3709,2.00000000040745,8762.00000000063
10578.156,3710,2.00000000040745,8764.00000000103
10578.158,3711,1.99999999858846,8765.99999999962
10578.16,3712,2.00000000040745,8768.00000000003
10578.162,3713,2.00000000040745,8770.00000000044
10578.164,3714,2.00000000040745,8772.00000000084
10578.166,3715,1.99999999858846,8773.99999999943
10578.168,3716,2.00000000040745,8775.99999999984
10578.17,3717,2.00000000040745,8778.00000000025
10578.172,3718,2.00000000040745,8780.00000000065
10578.174,3719,2.00000000040745,8782.00000000106
10578.176,3720,1.99999999858846,8783.99999999965
10578.178,3721,2.00000000040745,8786.00000000006
10578.18,3722,2.00000000040745,8788.00000000047
10578.182,3723,2.00000000040745,8790.00000000087
10578.184,3724,1.99999999858846,8791.99999999946
10578.186,3725,2.00000000040745,8793.99999999987
10578.188,3726,2.00000000040745,8796.00000000028
10578.19,3727,2.00000000040745,8798.00000000068
10578.192,3728,1.99999999858846,8799.99999999927
10578.194,3729,2.00000000040745,8801.99999999968
10578.198,3730,4.00000000081491,8806.00000000049
10578.202,3731,3.99999999899592,8809.99999999949
10578.206,3732,4.00000000081491,8814.00000000031
10578.21,3733,3.99999999899592,8817.9999999993
10578.212,3734,2.00000000040745,8819.99999999971
10578.214,3735,2.00000000040745,8822.00000000012
10578.216,3736,2.00000000040745,8824.00000000052
10578.218,3737,2.00000000040745,8826.00000000093
10578.22,3738,1.99999999858846,8827.99999999952
10578.222,3739,2.00000000040745,8829.99999999993
10578.224,3740,2.00000000040745,8832.00000000033
10578.226,3741,2.00000000040745,8834.00000000074
10578.228,3742,1.99999999858846,8835.99999999933
10578.23,3743,2.00000000040745,8837.99999999974
10578.232,3744,2.00000000040745,8840.00000000015
10578.234,3745,2.00000000040745,8842.00000000055
10578.236,3746,2.00000000040745,8844.00000000096
10578.238,3747,1.99999999858846,8845.99999999955
10578.24,3748,2.00000000040745,8847.99999999996
10578.242,3749,2.00000000040745,8850.00000000036
10578.244,3750,2.00000000040745,8852.00000000077
10578.246,3751,1.99999999858846,8853.99999999936
10578.248,3752,2.00000000040745,8855.99999999977
10578.25,3753,2.00000000040745,8858.00000000017
10578.252,3754,2.00000000040745,8860.00000000058
10578.254,3755,2.00000000040745,8862.00000000099
10578.256,3756,1.99999999858846,8863.99999999958
10578.258,3757,2.00000000040745,8865.99999999999
10578.26,3758,2.00000000040745,8868.00000000039
10578.262,3759,2.00000000040745,8870.0000000008
10578.264,3760,1.99999999858846,8871.99999999939
10578.266,3761,2.00000000040745,8873.9999999998
10578.268,3762,2.00000000040745,8876.0000000002
10578.27,3763,2.00000000040745,8878.00000000061
10578.272,3764,2.00000000040745,8880.00000000102
10578.274,3765,1.99999999858846,8881.99999999961
10578.276,3766,2.00000000040745,8884.00000000001
10578.28,3767,4.00000000081491,8888.00000000083
10578.286,3768,5.99999999940337,8894.00000000023
10578.292,3769,5.99999999940337,8899.99999999964
10578.296,3770,4.00000000081491,8904.00000000045
10578.3,3771,3.99999999899592,8907.99999999945
10578.302,3772,2.00000000040745,8909.99999999985
10578.304,3773,2.00000000040745,8912.00000000026
10578.306,3774,2.00000000040745,8914.00000000067
10578.308,3775,2.00000000040745,8916.00000000108
10578.31,3776,1.99999999858846,8917.99999999967
10578.312,3777,2.00000000040745,8920.00000000007
10578.314,3778,2.00000000040745,8922.00000000048
10578.316,3779,2.00000000040745,8924.00000000089
10578.318,3780,1.99999999858846,8925.99999999948
10578.32,3781,2.00000000040745,8927.99999999988
10578.322,3782,2.00000000040745,8930.00000000029
10578.324,3783,2.00000000040745,8932.0000000007
10578.326,3784,1.99999999858846,8933.99999999929
10578.328,3785,2.00000000040745,8935.99999999969
10578.33,3786,2.00000000040745,8938.0000000001
10578.332,3787,2.00000000040745,8940.00000000051
10578.334,3788,2.00000000040745,8942.00000000092
10578.336,3789,1.99999999858846,8943.99999999951
10578.338,3790,2.00000000040745,8945.99999999991
10578.34,3791,2.00000000040745,8948.00000000032
10578.342,3792,2.00000000040745,8950.00000000073
10578.344,3793,1.99999999858846,8951.99999999932
10578.346,3794,2.00000000040745,8953.99999999972
10578.348,3795,2.00000000040745,8956.00000000013
10578.35,3796,2.00000000040745,8958.00000000054
10578.352,3797,2.00000000040745,8960.00000000095
10578.354,3798,1.99999999858846,8961.99999999953
10578.358,3799,4.00000000081491,8966.00000000035
10578.36,3800,2.00000000040745,8968.00000000076
10578.362,3801,1.99999999858846,8969.99999999935
10578.364,3802,2.00000000040745,8971.99999999975
10578.366,3803,2.00000000040745,8974.00000000016
10578.368,3804,2.00000000040745,8976.00000000057
10578.37,3805,2.00000000040745,8978.00000000097
10578.372,3806,1.99999999858846,8979.99999999956
10578.374,3807,2.00000000040745,8981.99999999997
10578.376,3808,2.00000000040745,8984.00000000038
10578.378,3809,2.00000000040745,8986.00000000079
10578.38,3810,1.99999999858846,8987.99999999937
10578.382,3811,2.00000000040745,8989.99999999978
10578.384,3812,2.00000000040745,8992.00000000019
10578.386,3813,2.00000000040745,8994.0000000006
10578.388,3814,2.00000000040745,8996.000000001
10578.39,3815,1.99999999858846,8997.99999999959
10578.392,3816,2.00000000040745,9000
10578.394,3817,2.00000000040745,9002.00000000041
10578.396,3818,2.00000000040745,9004.00000000081
10578.398,3819,1.99999999858846,9005.9999999994
10578.4,3820,2.00000000040745,9007.99999999981
10578.402,3821,2.00000000040745,9010.00000000022
10578.404,3822,2.00000000040745,9012.00000000063
10578.406,3823,2.00000000040745,9014.00000000103
10578.408,3824,1.99999999858846,9015.99999999962
10578.41,3825,2.00000000040745,9018.00000000003
10578.412,3826,2.00000000040745,9020.00000000044
10578.414,3827,2.00000000040745,9022.00000000084
10578.416,3828,1.99999999858846,9023.99999999943
10578.418,3829,2.00000000040745,9025.99999999984
10578.42,3830,2.00000000040745,9028.00000000025
10578.422,3831,2.00000000040745,9030.00000000065
10578.424,3832,2.00000000040745,9032.00000000106
10578.426,3833,1.99999999858846,9033.99999999965
10578.428,3834,2.00000000040745,9036.00000000006
10578.43,3835,2.00000000040745,9038.00000000047
10578.432,3836,2.00000000040745,9040.00000000087
10578.434,3837,1.99999999858846,9041.99999999946
10578.436,3838,2.00000000040745,9043.99999999987
10578.438,3839,2.00000000040745,9046.00000000028
10578.442,3840,3.99999999899592,9049.99999999927
10578.444,3841,2.00000000040745,9051.99999999968
10578.446,3842,2.00000000040745,9054.00000000009
10578.448,3843,2.00000000040745,9056.00000000049
10578.45,3844,2.00000000040745,9058.0000000009
10578.452,3845,1.99999999858846,9059.99999999949
10578.454,3846,2.00000000040745,9061.9999999999
10578.456,3847,2.00000000040745,9064.00000000031
10578.458,3848,2.00000000040745,9066.00000000071
10578.46,3849,1.99999999858846,9067.9999999993
10578.462,3850,2.00000000040745,9069.99999999971
10578.464,3851,2.00000000040745,9072.00000000012
10578.468,3852,4.00000000081491,9076.00000000093
10578.47,3853,1.99999999858846,9077.99999999952
10578.472,3854,2.00000000040745,9079.99999999993
10578.474,3855,2.00000000040745,9082.00000000033
10578.476,3856,2.00000000040745,9084.00000000074
10578.478,3857,1.99999999858846,9085.99999999933
10578.48,3858,2.00000000040745,9087.99999999974
10578.482,3859,2.00000000040745,9090.00000000015
10578.484,3860,2.00000000040745,9092.00000000055
10578.486,3861,2.00000000040745,9094.00000000096
10578.488,3862,1.99999999858846,9095.99999999955
10578.49,3863,2.00000000040745,9097.99999999996
10578.492,3864,2.00000000040745,9100.00000000036
10578.494,3865,2.00000000040745,9102.00000000077
10578.496,3866,1.99999999858846,9103.99999999936
10578.498,3867,2.00000000040745,9105.99999999977
10578.5,3868,2.00000000040745,9108.00000000017
10578.502,3869,2.00000000040745,9110.00000000058
10578.504,3870,2.00000000040745,9112.00000000099
10578.506,3871,1.99999999858846,9113.99999999958
10578.508,3872,2.00000000040745,9115.99999999999
10578.51,3873,2.00000000040745,9118.00000000039
10578.512,3874,2.00000000040745,9120.0000000008
10578.516,3875,3.99999999899592,9123.9999999998
10578.518,3876,2.00000000040745,9126.0000000002
10578.52,3877,2.00000000040745,9128.00000000061
10578.522,3878,2.00000000040745,9130.00000000102
10578.524,3879,1.99999999858846,9131.99999999961
10578.526,3880,2.00000000040745,9134.00000000001
10578.528,3881,2.00000000040745,9136.00000000042
10578.53,3882,2.00000000040745,9138.00000000083
10578.532,3883,1.99999999858846,9139.99999999942
10578.534,3884,2.00000000040745,9141.99999999983
10578.536,3885,2.00000000040745,9144.00000000023
10578.538,3886,2.00000000040745,9146.00000000064
10578.54,3887,2.00000000040745,9148.00000000105
10578.542,3888,1.99999999858846,9149.99999999964
10578.544,3889,2.00000000040745,9152.00000000004
10578.546,3890,2.00000000040745,9154.00000000045
10578.548,3891,2.00000000040745,9156.00000000086
10578.55,3892,1.99999999858846,9157.99999999945
10578.552,3893,2.00000000040745,9159.99999999985
10578.554,3894,2.00000000040745,9162.00000000026
10578.556,3895,2.00000000040745,9164.00000000067
10578.558,3896,2.00000000040745,9166.00000000108
10578.56,3897,1.99999999858846,9167.99999999967
10578.562,3898,2.00000000040745,9170.00000000007
10578.564,3899,2.00000000040745,9172.00000000048
10578.566,3900,2.00000000040745,9174.00000000089
10578.568,3901,1.99999999858846,9175.99999999948
10578.57,3902,2.00000000040745,9177.99999999988
10578.572,3903,2.00000000040745,9180.00000000029
10578.574,3904,2.00000000040745,9182.0000000007
10578.576,3905,1.99999999858846,9183.99999999929
10578.578,3906,2.00000000040745,9185.99999999969
10578.58,3907,2.00000000040745,9188.0000000001
10578.582,3908,2.00000000040745,9190.00000000051
10578.584,3909,2.00000000040745,9192.00000000092
10578.586,3910,1.99999999858846,9193.99999999951
10578.588,3911,2.00000000040745,9195.99999999991
10578.59,3912,2.00000000040745,9198.00000000032
10578.592,3913,2.00000000040745,9200.00000000073
10578.594,3914,1.99999999858846,9201.99999999932
10578.596,3915,2.00000000040745,9203.99999999972
10578.598,3916,2.00000000040745,9206.00000000013
10578.6,3917,2.00000000040745,9208.00000000054
10578.602,3918,2.00000000040745,9210.00000000095
10578.604,3919,1.99999999858846,9211.99999999953
10578.606,3920,2.00000000040745,9213.99999999994
10578.608,3921,2.00000000040745,9216.00000000035
10578.61,3922,2.00000000040745,9218.00000000076
10578.612,3923,1.99999999858846,9219.99999999935
10578.614,3924,2.00000000040745,9221.99999999975
10578.616,3925,2.00000000040745,9224.00000000016
10578.618,3926,2.00000000040745,9226.00000000057
10578.62,3927,2.00000000040745,9228.00000000097
10578.622,3928,1.99999999858846,9229.99999999956
10578.624,3929,2.00000000040745,9231.99999999997
10578.626,3930,2.00000000040745,9234.00000000038
10578.63,3931,3.99999999899592,9237.99999999937
10578.632,3932,2.00000000040745,9239.99999999978
10578.634,3933,2.00000000040745,9242.00000000019
10578.636,3934,2.00000000040745,9244.0000000006
10578.638,3935,2.00000000040745,9246.000000001
10578.64,3936,1.99999999858846,9247.99999999959
10578.642,3937,2.00000000040745,9250
10578.644,3938,2.00000000040745,9252.00000000041
10578.646,3939,2.00000000040745,9254.00000000081
10578.648,3940,1.99999999858846,9255.9999999994
10578.65,3941,2.00000000040745,9257.99999999981
10578.652,3942,2.00000000040745,9260.00000000022
10578.654,3943,2.00000000040745,9262.00000000063
10578.656,3944,2.00000000040745,9264.00000000103
10578.658,3945,1.99999999858846,9265.99999999962
10578.66,3946,2.00000000040745,9268.00000000003
10578.662,3947,2.00000000040745,9270.00000000044
10578.664,3948,2.00000000040745,9272.00000000084
10578.666,3949,1.99999999858846,9273.99999999943
10578.668,3950,2.00000000040745,9275.99999999984
10578.67,3951,2.00000000040745,9278.00000000025
10578.672,3952,2.00000000040745,9280.00000000065
10578.674,3953,2.00000000040745,9282.00000000106
10578.676,3954,1.99999999858846,9283.99999999965
10578.678,3955,2.00000000040745,9286.00000000006
10578.68,3956,2.00000000040745,9288.00000000047
10578.682,3957,2.00000000040745,9290.00000000087
10578.684,3958,1.99999999858846,9291.99999999946
10578.686,3959,2.00000000040745,9293.99999999987
10578.688,3960,2.00000000040745,9296.00000000028
10578.69,3961,2.00000000040745,9298.00000000068
10578.694,3962,3.99999999899592,9301.99999999968
10578.696,3963,2.00000000040745,9304.00000000009
10578.698,3964,2.00000000040745,9306.00000000049
10578.7,3965,2.00000000040745,9308.0000000009
10578.702,3966,1.99999999858846,9309.99999999949
10578.704,3967,2.00000000040745,9311.9999999999
10578.706,3968,2.00000000040745,9314.00000000031
10578.708,3969,2.00000000040745,9316.00000000071
10578.71,3970,1.99999999858846,9317.9999999993
10578.712,3971,2.00000000040745,9319.99999999971
10578.714,3972,2.00000000040745,9322.00000000012
10578.716,3973,2.00000000040745,9324.00000000052
10578.718,3974,2.00000000040745,9326.00000000093
10578.72,3975,1.99999999858846,9327.99999999952
10578.722,3976,2.00000000040745,9329.99999999993
10578.724,3977,2.00000000040745,9332.00000000033
10578.726,3978,2.00000000040745,9334.00000000074
10578.728,3979,1.99999999858846,9335.99999999933
10578.73,3980,2.00000000040745,9337.99999999974
10578.732,3981,2.00000000040745,9340.00000000015
10578.734,3982,2.00000000040745,9342.00000000055
10578.736,3983,2.00000000040745,9344.00000000096
10578.738,3984,1.99999999858846,9345.99999999955
10578.74,3985,2.00000000040745,9347.99999999996
10578.742,3986,2.00000000040745,9350.00000000036
10578.744,3987,2.00000000040745,9352.00000000077
10578.746,3988,1.99999999858846,9353.99999999936
10578.748,3989,2.00000000040745,9355.99999999977
10578.75,3990,2.00000000040745,9358.00000000017
10578.752,3991,2.00000000040745,9360.00000000058
10578.754,3992,2.00000000040745,9362.00000000099
10578.756,3993,1.99999999858846,9363.99999999958
10578.758,3994,2.00000000040745,9365.99999999999
10578.76,3995,2.00000000040745,9368.00000000039
10578.762,3996,2.00000000040745,9370.0000000008
10578.764,3997,1.99999999858846,9371.99999999939
10578.766,3998,2.00000000040745,9373.9999999998
10578.768,3999,2.00000000040745,9376.0000000002
10578.77,4000,2.00000000040745,9378.00000000061
10578.772,4001,2.00000000040745,9380.00000000102
10578.774,4002,1.99999999858846,9381.99999999961
10578.776,4003,2.00000000040745,9384.00000000001
10578.778,4004,2.00000000040745,9386.00000000042
10578.78,4005,2.00000000040745,9388.00000000083
10578.782,4006,1.99999999858846,9389.99999999942
10578.784,4007,2.00000000040745,9391.99999999983
10578.786,4008,2.00000000040745,9394.00000000023
10578.788,4009,2.00000000040745,9396.00000000064
10578.79,4010,2.00000000040745,9398.00000000105
10578.792,4011,1.99999999858846,9399.99999999964
10578.794,4012,2.00000000040745,9402.00000000004
10578.796,4013,2.00000000040745,9404.00000000045
10578.798,4014,2.00000000040745,9406.00000000086
10578.8,4015,1.99999999858846,9407.99999999945
10578.802,4016,2.00000000040745,9409.99999999985
10578.804,4017,2.00000000040745,9412.00000000026
10578.806,4018,2.00000000040745,9414.00000000067
10578.808,4019,2.00000000040745,9416.00000000108
10578.81,4020,1.99999999858846,9417.99999999967
10578.812,4021,2.00000000040745,9420.00000000007
10578.814,4022,2.00000000040745,9422.00000000048
10578.816,4023,2.00000000040745,9424.00000000089
10578.818,4024,1.99999999858846,9425.99999999948
10578.82,4025,2.00000000040745,9427.99999999988
10578.822,4026,2.00000000040745,9430.00000000029
10578.824,4027,2.00000000040745,9432.0000000007
10578.826,4028,1.99999999858846,9433.99999999929
10578.828,4029,2.00000000040745,9435.99999999969
10578.83,4030,2.00000000040745,9438.0000000001
10578.832,4031,2.00000000040745,9440.00000000051
10578.834,4032,2.00000000040745,9442.00000000092
10578.836,4033,1.99999999858846,9443.99999999951
10578.838,4034,2.00000000040745,9445.99999999991
10578.84,4035,2.00000000040745,9448.00000000032
10578.842,4036,2.00000000040745,9450.00000000073
10578.844,4037,1.99999999858846,9451.99999999932
10578.846,4038,2.00000000040745,9453.99999999972
10578.848,4039,2.00000000040745,9456.00000000013
10578.85,4040,2.00000000040745,9458.00000000054
10578.852,4041,2.00000000040745,9460.00000000095
10578.854,4042,1.99999999858846,9461.99999999953
10578.856,4043,2.00000000040745,9463.99999999994
10578.858,4044,2.00000000040745,9466.00000000035
10578.862,4045,3.99999999899592,9469.99999999935
10578.868,4046,6.00000000122236,9476.00000000057
10578.874,4047,5.99999999940337,9481.99999999997
10578.882,4048,7.99999999981083,9489.99999999978
10578.89,4049,7.99999999981083,9497.99999999959
10578.898,4050,7.99999999981083,9505.9999999994
10578.904,4051,6.00000000122236,9512.00000000063
10578.906,4052,2.00000000040745,9514.00000000103
10578.908,4053,1.99999999858846,9515.99999999962
10578.91,4054,2.00000000040745,9518.00000000003
10578.912,4055,2.00000000040745,9520.00000000044
10578.914,4056,2.00000000040745,9522.00000000084
10578.916,4057,1.99999999858846,9523.99999999943
10578.918,4058,2.00000000040745,9525.99999999984
10578.92,4059,2.00000000040745,9528.00000000025
10578.922,4060,2.00000000040745,9530.00000000065
10578.924,4061,2.00000000040745,9532.00000000106
10578.926,4062,1.99999999858846,9533.99999999965
10578.928,4063,2.00000000040745,9536.00000000006
10578.93,4064,2.00000000040745,9538.00000000047
10578.932,4065,2.00000000040745,9540.00000000087
10578.934,4066,1.99999999858846,9541.99999999946
10578.936,4067,2.00000000040745,9543.99999999987
10578.938,4068,2.00000000040745,9546.00000000028
10578.94,4069,2.00000000040745,9548.00000000068
10578.942,4070,1.99999999858846,9549.99999999927
10578.944,4071,2.00000000040745,9551.99999999968
10578.946,4072,2.00000000040745,9554.00000000009
10578.948,4073,2.00000000040745,9556.00000000049
10578.95,4074,2.00000000040745,9558.0000000009
10578.952,4075,1.99999999858846,9559.99999999949
10578.954,4076,2.00000000040745,9561.9999999999
10578.956,4077,2.00000000040745,9564.00000000031
10578.958,4078,2.00000000040745,9566.00000000071
10578.96,4079,1.99999999858846,9567.9999999993
10578.962,4080,2.00000000040745,9569.99999999971
10578.964,4081,2.00000000040745,9572.00000000012
10578.966,4082,2.00000000040745,9574.00000000052
10578.968,4083,2.00000000040745,9576.00000000093
10578.97,4084,1.99999999858846,9577.99999999952
10578.972,4085,2.00000000040745,9579.99999999993
10578.974,4086,2.00000000040745,9582.00000000033
10578.976,4087,2.00000000040745,9584.00000000074
10578.978,4088,1.99999999858846,9585.99999999933
10578.98,4089,2.00000000040745,9587.99999999974
10578.982,4090,2.00000000040745,9590.00000000015
10578.984,4091,2.00000000040745,9592.00000000055
10578.986,4092,2.00000000040745,9594.00000000096
10578.988,4093,1.99999999858846,9595.99999999955
10578.99,4094,2.00000000040745,9597.99999999996
10578.992,4095,2.00000000040745,9600.00000000036
10578.994,4096,2.00000000040745,9602.00000000077
10578.996,4097,1.99999999858846,9603.99999999936
10578.998,4098,2.00000000040745,9605.99999999977
10579,4099,2.00000000040745,9608.00000000017
10579.002,4100,2.00000000040745,9610.00000000058
10579.004,4101,2.00000000040745,9612.00000000099
10579.006,4102,1.99999999858846,9613.99999999958
10579.008,4103,2.00000000040745,9615.99999999999
10579.01,4104,2.00000000040745,9618.00000000039
10579.012,4105,2.00000000040745,9620.0000000008
10579.014,4106,1.99999999858846,9621.99999999939
10579.016,4107,2.00000000040745,9623.9999999998
10579.018,4108,2.00000000040745,9626.0000000002
10579.02,4109,2.00000000040745,9628.00000000061
10579.022,4110,2.00000000040745,9630.00000000102
10579.024,4111,1.99999999858846,9631.99999999961
10579.026,4112,2.00000000040745,9634.00000000001
10579.028,4113,2.00000000040745,9636.00000000042
10579.03,4114,2.00000000040745,9638.00000000083
10579.032,4115,1.99999999858846,9639.99999999942
10579.034,4116,2.00000000040745,9641.99999999983
10579.036,4117,2.00000000040745,9644.00000000023
10579.038,4118,2.00000000040745,9646.00000000064
10579.04,4119,2.00000000040745,9648.00000000105
10579.042,4120,1.99999999858846,9649.99999999964
10579.044,4121,2.00000000040745,9652.00000000004
10579.046,4122,2.00000000040745,9654.00000000045
10579.048,4123,2.00000000040745,9656.00000000086
10579.05,4124,1.99999999858846,9657.99999999945
10579.052,4125,2.00000000040745,9659.99999999985
10579.054,4126,2.00000000040745,9662.00000000026
10579.056,4127,2.00000000040745,9664.00000000067
10579.058,4128,2.00000000040745,9666.00000000108
10579.06,4129,1.99999999858846,9667.99999999967
10579.062,4130,2.00000000040745,9670.00000000007
10579.064,4131,2.00000000040745,9672.00000000048
10579.066,4132,2.00000000040745,9674.00000000089
10579.068,4133,1.99999999858846,9675.99999999948
10579.07,4134,2.00000000040745,9677.99999999988
10579.072,4135,2.00000000040745,9680.00000000029
10579.074,4136,2.00000000040745,9682.0000000007
10579.076,4137,1.99999999858846,9683.99999999929
10579.078,4138,2.00000000040745,9685.99999999969
10579.08,4139,2.00000000040745,9688.0000000001
10579.082,4140,2.00000000040745,9690.00000000051
10579.084,4141,2.00000000040745,9692.00000000092
10579.086,4142,1.99999999858846,9693.99999999951
10579.088,4143,2.00000000040745,9695.99999999991
10579.09,4144,2.00000000040745,9698.00000000032
10579.092,4145,2.00000000040745,9700.00000000073
10579.094,4146,1.99999999858846,9701.99999999932
10579.096,4147,2.00000000040745,9703.99999999972
10579.098,4148,2.00000000040745,9706.00000000013
10579.1,4149,2.00000000040745,9708.00000000054
10579.102,4150,2.00000000040745,9710.00000000095
10579.104,4151,1.99999999858846,9711.99999999953
10579.106,4152,2.00000000040745,9713.99999999994
10579.108,4153,2.00000000040745,9716.00000000035
10579.11,4154,2.00000000040745,9718.00000000076
10579.112,4155,1.99999999858846,9719.99999999935
10579.114,4156,2.00000000040745,9721.99999999975
10579.116,4157,2.00000000040745,9724.00000000016
10579.118,4158,2.00000000040745,9726.00000000057
10579.12,4159,2.00000000040745,9728.00000000097
10579.122,4160,1.99999999858846,9729.99999999956
10579.124,4161,2.00000000040745,9731.99999999997
10579.126,4162,2.00000000040745,9734.00000000038
10579.128,4163,2.00000000040745,9736.00000000079
10579.13,4164,1.99999999858846,9737.99999999937
10579.132,4165,2.00000000040745,9739.99999999978
10579.134,4166,2.00000000040745,9742.00000000019
10579.136,4167,2.00000000040745,9744.0000000006
10579.138,4168,2.00000000040745,9746.000000001
10579.14,4169,1.99999999858846,9747.99999999959
10579.142,4170,2.00000000040745,9750
10579.144,4171,2.00000000040745,9752.00000000041
10579.146,4172,2.00000000040745,9754.00000000081
10579.148,4173,1.99999999858846,9755.9999999994
10579.15,4174,2.00000000040745,9757.99999999981
10579.152,4175,2.00000000040745,9760.00000000022
10579.154,4176,2.00000000040745,9762.00000000063
10579.156,4177,2.00000000040745,9764.00000000103
10579.158,4178,1.99999999858846,9765.99999999962
10579.16,4179,2.00000000040745,9768.00000000003
10579.162,4180,2.00000000040745,9770.00000000044
10579.164,4181,2.00000000040745,9772.00000000084
10579.166,4182,1.99999999858846,9773.99999999943
10579.168,4183,2.00000000040745,9775.99999999984
10579.17,4184,2.00000000040745,9778.00000000025
10579.174,4185,4.00000000081491,9782.00000000106
10579.18,4186,5.99999999940337,9788.00000000047
10579.188,4187,7.99999999981083,9796.00000000028
10579.372,4188,183.999999999287,9979.99999999956
10579.376,4189,4.00000000081491,9984.00000000038
10579.378,4190,2.00000000040745,9986.00000000079
10579.38,4191,1.99999999858846,9987.99999999937
10579.382,4192,2.00000000040745,9989.99999999978
10579.384,4193,2.00000000040745,9992.00000000019
10579.386,4194,2.00000000040745,9994.0000000006
10579.388,4195,2.00000000040745,9996.000000001
10579.39,4196,1.99999999858846,9997.99999999959
10579.392,4197,2.00000000040745,10000
10579.394,4198,2.00000000040745,10002.0000000004
10579.396,4199,2.00000000040745,10004.0000000008
10579.398,4200,1.99999999858846,10005.9999999994
10579.4,4201,2.00000000040745,10007.9999999998
10579.402,4202,2.00000000040745,10010.0000000002
10579.404,4203,2.00000000040745,10012.0000000006
10579.406,4204,2.00000000040745,10014.000000001
10579.408,4205,1.99999999858846,10015.9999999996
10579.41,4206,2.00000000040745,10018
10579.412,4207,2.00000000040745,10020.0000000004
10579.414,4208,2.00000000040745,10022.0000000008
10579.416,4209,1.99999999858846,10023.9999999994
10579.418,4210,2.00000000040745,10025.9999999998
10579.42,4211,2.00000000040745,10028.0000000002
10579.422,4212,2.00000000040745,10030.0000000007
10579.424,4213,2.00000000040745,10032.0000000011
10579.426,4214,1.99999999858846,10033.9999999997
10579.428,4215,2.00000000040745,10036.0000000001
10579.43,4216,2.00000000040745,10038.0000000005
10579.432,4217,2.00000000040745,10040.0000000009
10579.434,4218,1.99999999858846,10041.9999999995
10579.436,4219,2.00000000040745,10043.9999999999
10579.438,4220,2.00000000040745,10046.0000000003
10579.44,4221,2.00000000040745,10048.0000000007
10579.444,4222,3.99999999899592,10051.9999999997
10579.446,4223,2.00000000040745,10054.0000000001
10579.448,4224,2.00000000040745,10056.0000000005
10579.45,4225,2.00000000040745,10058.0000000009
10579.454,4226,3.99999999899592,10061.9999999999
10579.456,4227,2.00000000040745,10064.0000000003
10579.458,4228,2.00000000040745,10066.0000000007
10579.46,4229,1.99999999858846,10067.9999999993
10579.462,4230,2.00000000040745,10069.9999999997
10579.464,4231,2.00000000040745,10072.0000000001
10579.466,4232,2.00000000040745,10074.0000000005
10579.468,4233,2.00000000040745,10076.0000000009
10579.47,4234,1.99999999858846,10077.9999999995
10579.472,4235,2.00000000040745,10079.9999999999
10579.474,4236,2.00000000040745,10082.0000000003
10579.476,4237,2.00000000040745,10084.0000000007
10579.478,4238,1.99999999858846,10085.9999999993
10579.48,4239,2.00000000040745,10087.9999999997
10579.482,4240,2.00000000040745,10090.0000000001
10579.484,4241,2.00000000040745,10092.0000000006
10579.486,4242,2.00000000040745,10094.000000001
10579.488,4243,1.99999999858846,10095.9999999995
10579.49,4244,2.00000000040745,10098
10579.492,4245,2.00000000040745,10100.0000000004
10579.494,4246,2.00000000040745,10102.0000000008
10579.496,4247,1.99999999858846,10103.9999999994
10579.498,4248,2.00000000040745,10105.9999999998
10579.502,4249,4.00000000081491,10110.0000000006
10579.508,4250,5.99999999940337,10116
10579.514,4251,5.99999999940337,10121.9999999994
10579.52,4252,6.00000000122236,10128.0000000006
10579.528,4253,7.99999999981083,10136.0000000004
10579.536,4254,7.99999999981083,10144.0000000002
10579.544,4255,7.99999999981083,10152
10579.552,4256,7.99999999981083,10159.9999999999
10579.56,4257,7.99999999981083,10167.9999999997
10579.568,4258,7.99999999981083,10175.9999999995
10579.608,4259,40.0000000008731,10216.0000000003
10579.612,4260,3.99999999899592,10219.9999999993
10579.616,4261,4.00000000081491,10224.0000000002
10579.618,4262,2.00000000040745,10226.0000000006
10579.62,4263,2.00000000040745,10228.000000001
10579.622,4264,1.99999999858846,10229.9999999996
10579.624,4265,2.00000000040745,10232
10579.626,4266,2.00000000040745,10234.0000000004
10579.628,4267,2.00000000040745,10236.0000000008
10579.63,4268,1.99999999858846,10237.9999999994
10579.632,4269,2.00000000040745,10239.9999999998
10579.636,4270,4.00000000081491,10244.0000000006
10579.638,4271,2.00000000040745,10246.000000001
10579.64,4272,1.99999999858846,10247.9999999996
10579.642,4273,2.00000000040745,10250
10579.644,4274,2.00000000040745,10252.0000000004
10579.646,4275,2.00000000040745,10254.0000000008
10579.648,4276,1.99999999858846,10255.9999999994
10579.65,4277,2.00000000040745,10257.9999999998
10579.652,4278,2.00000000040745,10260.0000000002
10579.654,4279,2.00000000040745,10262.0000000006
10579.656,4280,2.00000000040745,10264.000000001
10579.658,4281,1.99999999858846,10265.9999999996
10579.66,4282,2.00000000040745,10268
10579.662,4283,2.00000000040745,10270.0000000004
10579.664,4284,2.00000000040745,10272.0000000008
10579.666,4285,1.99999999858846,10273.9999999994
10579.668,4286,2.00000000040745,10275.9999999998
10579.67,4287,2.00000000040745,10278.0000000002
10579.672,4288,2.00000000040745,10280.0000000007
10579.674,4289,2.00000000040745,10282.0000000011
10579.676,4290,1.99999999858846,10283.9999999997
10579.678,4291,2.00000000040745,10286.0000000001
10579.68,4292,2.00000000040745,10288.0000000005
10579.682,4293,2.00000000040745,10290.0000000009
10579.684,4294,1.99999999858846,10291.9999999995
10579.686,4295,2.00000000040745,10293.9999999999
10579.688,4296,2.00000000040745,10296.0000000003
10579.69,4297,2.00000000040745,10298.0000000007
10579.692,4298,1.99999999858846,10299.9999999993
10579.694,4299,2.00000000040745,10301.9999999997
10579.696,4300,2.00000000040745,10304.0000000001
10579.698,4301,2.00000000040745,10306.0000000005
10579.7,4302,2.00000000040745,10308.0000000009
10579.702,4303,1.99999999858846,10309.9999999995
10579.704,4304,2.00000000040745,10311.9999999999
10579.706,4305,2.00000000040745,10314.0000000003
10579.708,4306,2.00000000040745,10316.0000000007
10579.71,4307,1.99999999858846,10317.9999999993
10579.712,4308,2.00000000040745,10319.9999999997
10579.714,4309,2.00000000040745,10322.0000000001
10579.716,4310,2.00000000040745,10324.0000000005
10579.718,4311,2.00000000040745,10326.0000000009
10579.72,4312,1.99999999858846,10327.9999999995
10579.722,4313,2.00000000040745,10329.9999999999
10579.724,4314,2.00000000040745,10332.0000000003
10579.726,4315,2.00000000040745,10334.0000000007
10579.728,4316,1.99999999858846,10335.9999999993
10579.73,4317,2.00000000040745,10337.9999999997
10579.732,4318,2.00000000040745,10340.0000000001
10579.734,4319,2.00000000040745,10342.0000000006
10579.736,4320,2.00000000040745,10344.000000001
10579.738,4321,1.99999999858846,10345.9999999995
10579.74,4322,2.00000000040745,10348
10579.742,4323,2.00000000040745,10350.0000000004
10579.744,4324,2.00000000040745,10352.0000000008
10579.746,4325,1.99999999858846,10353.9999999994
10579.748,4326,2.00000000040745,10355.9999999998
10579.75,4327,2.00000000040745,10358.0000000002
10579.752,4328,2.00000000040745,10360.0000000006
10579.754,4329,2.00000000040745,10362.000000001
10579.756,4330,1.99999999858846,10363.9999999996
10579.758,4331,2.00000000040745,10366
10579.76,4332,2.00000000040745,10368.0000000004
10579.762,4333,2.00000000040745,10370.0000000008
10579.764,4334,1.99999999858846,10371.9999999994
10579.766,4335,2.00000000040745,10373.9999999998
10579.768,4336,2.00000000040745,10376.0000000002
10579.77,4337,2.00000000040745,10378.0000000006
10579.772,4338,2.00000000040745,10380.000000001
10579.774,4339,1.99999999858846,10381.9999999996
10579.776,4340,2.00000000040745,10384
10579.778,4341,2.00000000040745,10386.0000000004
10579.78,4342,2.00000000040745,10388.0000000008
10579.782,4343,1.99999999858846,10389.9999999994
10579.784,4344,2.00000000040745,10391.9999999998
10579.786,4345,2.00000000040745,10394.0000000002
10579.788,4346,2.00000000040745,10396.0000000006
10579.79,4347,2.00000000040745,10398.000000001
10579.792,4348,1.99999999858846,10399.9999999996
10579.794,4349,2.00000000040745,10402
10579.796,4350,2.00000000040745,10404.0000000005
10579.798,4351,2.00000000040745,10406.0000000009
10579.8,4352,1.99999999858846,10407.9999999994
10579.802,4353,2.00000000040745,10409.9999999999
10579.804,4354,2.00000000040745,10412.0000000003
10579.806,4355,2.00000000040745,10414.0000000007
10579.808,4356,2.00000000040745,10416.0000000011
10579.81,4357,1.99999999858846,10417.9999999997
10579.812,4358,2.00000000040745,10420.0000000001
10579.814,4359,2.00000000040745,10422.0000000005
10579.816,4360,2.00000000040745,10424.0000000009
10579.818,4361,1.99999999858846,10425.9999999995
10579.82,4362,2.00000000040745,10427.9999999999
10579.822,4363,2.00000000040745,10430.0000000003
10579.824,4364,2.00000000040745,10432.0000000007
10579.826,4365,1.99999999858846,10433.9999999993
10579.828,4366,2.00000000040745,10435.9999999997
10579.83,4367,2.00000000040745,10438.0000000001
10579.832,4368,2.00000000040745,10440.0000000005
10579.834,4369,2.00000000040745,10442.0000000009
10579.836,4370,1.99999999858846,10443.9999999995
10579.838,4371,2.00000000040745,10445.9999999999
10579.84,4372,2.00000000040745,10448.0000000003
10579.842,4373,2.00000000040745,10450.0000000007
10579.844,4374,1.99999999858846,10451.9999999993
10579.846,4375,2.00000000040745,10453.9999999997
10579.848,4376,2.00000000040745,10456.0000000001
10579.85,4377,2.00000000040745,10458.0000000005
10579.852,4378,2.00000000040745,10460.0000000009
10579.854,4379,1.99999999858846,10461.9999999995
10579.856,4380,2.00000000040745,10463.9999999999
10579.858,4381,2.00000000040745,10466.0000000003
10579.862,4382,3.99999999899592,10469.9999999993
10579.868,4383,6.00000000122236,10476.0000000006
10579.874,4384,5.99999999940337,10482
10579.88,4385,5.99999999940337,10487.9999999994
10579.884,4386,4.00000000081491,10492.0000000002
10579.886,4387,2.00000000040745,10494.0000000006
10579.888,4388,2.00000000040745,10496.000000001
10579.89,4389,1.99999999858846,10497.9999999996
10579.892,4390,2.00000000040745,10500
10579.894,4391,2.00000000040745,10502.0000000004
10579.896,4392,2.00000000040745,10504.0000000008
10579.898,4393,1.99999999858846,10505.9999999994
10579.9,4394,2.00000000040745,10507.9999999998
10579.902,4395,2.00000000040745,10510.0000000002
10579.904,4396,2.00000000040745,10512.0000000006
10579.906,4397,2.00000000040745,10514.000000001
10579.908,4398,1.99999999858846,10515.9999999996
10579.91,4399,2.00000000040745,10518
10579.912,4400,2.00000000040745,10520.0000000004
10579.914,4401,2.00000000040745,10522.0000000008
10579.916,4402,1.99999999858846,10523.9999999994
10579.918,4403,2.00000000040745,10525.9999999998
10579.92,4404,2.00000000040745,10528.0000000002
10579.922,4405,2.00000000040745,10530.0000000007
10579.924,4406,2.00000000040745,10532.0000000011
10579.926,4407,1.99999999858846,10533.9999999997
10579.928,4408,2.00000000040745,10536.0000000001
10579.93,4409,2.00000000040745,10538.0000000005
10579.932,4410,2.00000000040745,10540.0000000009
10579.934,4411,1.99999999858846,10541.9999999995
10579.936,4412,2.00000000040745,10543.9999999999
10579.938,4413,2.00000000040745,10546.0000000003
10579.94,4414,2.00000000040745,10548.0000000007
10579.942,4415,1.99999999858846,10549.9999999993
10579.944,4416,2.00000000040745,10551.9999999997
10579.946,4417,2.00000000040745,10554.0000000001
10579.948,4418,2.00000000040745,10556.0000000005
10579.95,4419,2.00000000040745,10558.0000000009
10579.952,4420,1.99999999858846,10559.9999999995
10579.954,4421,2.00000000040745,10561.9999999999
10579.956,4422,2.00000000040745,10564.0000000003
10579.958,4423,2.00000000040745,10566.0000000007
10579.96,4424,1.99999999858846,10567.9999999993
10579.962,4425,2.00000000040745,10569.9999999997
10579.964,4426,2.00000000040745,10572.0000000001
10579.966,4427,2.00000000040745,10574.0000000005
10579.968,4428,2.00000000040745,10576.0000000009
10579.972,4429,3.99999999899592,10579.9999999999
10579.976,4430,4.00000000081491,10584.0000000007
10579.98,4431,3.99999999899592,10587.9999999997
10579.984,4432,4.00000000081491,10592.0000000006
10579.988,4433,3.99999999899592,10595.9999999995
10579.99,4434,2.00000000040745,10598
10579.992,4435,2.00000000040745,10600.0000000004
10579.994,4436,2.00000000040745,10602.0000000008
10579.996,4437,1.99999999858846,10603.9999999994
10579.998,4438,2.00000000040745,10605.9999999998
10580,4439,2.00000000040745,10608.0000000002
10580.002,4440,2.00000000040745,10610.0000000006
10580.004,4441,2.00000000040745,10612.000000001
10580.006,4442,1.99999999858846,10613.9999999996
10580.008,4443,2.00000000040745,10616
10580.01,4444,2.00000000040745,10618.0000000004
10580.012,4445,2.00000000040745,10620.0000000008
10580.014,4446,1.99999999858846,10621.9999999994
10580.016,4447,2.00000000040745,10623.9999999998
10580.018,4448,2.00000000040745,10626.0000000002
10580.02,4449,2.00000000040745,10628.0000000006
10580.022,4450,2.00000000040745,10630.000000001
10580.024,4451,1.99999999858846,10631.9999999996
10580.026,4452,2.00000000040745,10634
10580.028,4453,2.00000000040745,10636.0000000004
10580.03,4454,2.00000000040745,10638.0000000008
10580.032,4455,1.99999999858846,10639.9999999994
10580.034,4456,2.00000000040745,10641.9999999998
10580.036,4457,2.00000000040745,10644.0000000002
10580.038,4458,2.00000000040745,10646.0000000006
10580.04,4459,2.00000000040745,10648.000000001
10580.042,4460,1.99999999858846,10649.9999999996
10580.044,4461,2.00000000040745,10652
10580.046,4462,2.00000000040745,10654.0000000005
10580.048,4463,2.00000000040745,10656.0000000009
10580.05,4464,1.99999999858846,10657.9999999994
10580.052,4465,2.00000000040745,10659.9999999999
10580.054,4466,2.00000000040745,10662.0000000003
10580.056,4467,2.00000000040745,10664.0000000007
10580.058,4468,2.00000000040745,10666.0000000011
10580.06,4469,1.99999999858846,10667.9999999997
10580.062,4470,2.00000000040745,10670.0000000001
10580.064,4471,2.00000000040745,10672.0000000005
10580.066,4472,2.00000000040745,10674.0000000009
10580.068,4473,1.99999999858846,10675.9999999995
10580.07,4474,2.00000000040745,10677.9999999999
10580.072,4475,2.00000000040745,10680.0000000003
10580.074,4476,2.00000000040745,10682.0000000007
10580.076,4477,1.99999999858846,10683.9999999993
10580.078,4478,2.00000000040745,10685.9999999997
10580.08,4479,2.00000000040745,10688.0000000001
10580.082,4480,2.00000000040745,10690.0000000005
10580.084,4481,2.00000000040745,10692.0000000009
10580.086,4482,1.99999999858846,10693.9999999995
10580.088,4483,2.00000000040745,10695.9999999999
10580.09,4484,2.00000000040745,10698.0000000003
10580.092,4485,2.00000000040745,10700.0000000007
10580.094,4486,1.99999999858846,10701.9999999993
10580.096,4487,2.00000000040745,10703.9999999997
10580.098,4488,2.00000000040745,10706.0000000001
10580.1,4489,2.00000000040745,10708.0000000005
10580.102,4490,2.00000000040745,10710.0000000009
10580.104,4491,1.99999999858846,10711.9999999995
10580.106,4492,2.00000000040745,10713.9999999999
10580.108,4493,2.00000000040745,10716.0000000003
10580.11,4494,2.00000000040745,10718.0000000008
10580.112,4495,1.99999999858846,10719.9999999993
10580.114,4496,2.00000000040745,10721.9999999998
10580.116,4497,2.00000000040745,10724.0000000002
10580.118,4498,2.00000000040745,10726.0000000006
10580.12,4499,2.00000000040745,10728.000000001
10580.122,4500,1.99999999858846,10729.9999999996
10580.124,4501,2.00000000040745,10732
10580.126,4502,2.00000000040745,10734.0000000004
10580.128,4503,2.00000000040745,10736.0000000008
10580.13,4504,1.99999999858846,10737.9999999994
10580.132,4505,2.00000000040745,10739.9999999998
10580.134,4506,2.00000000040745,10742.0000000002
10580.136,4507,2.00000000040745,10744.0000000006
10580.138,4508,2.00000000040745,10746.000000001
10580.14,4509,1.99999999858846,10747.9999999996
10580.142,4510,2.00000000040745,10750
10580.144,4511,2.00000000040745,10752.0000000004
10580.146,4512,2.00000000040745,10754.0000000008
10580.148,4513,1.99999999858846,10755.9999999994
10580.15,4514,2.00000000040745,10757.9999999998
10580.152,4515,2.00000000040745,10760.0000000002
10580.154,4516,2.00000000040745,10762.0000000006
10580.156,4517,2.00000000040745,10764.000000001
10580.158,4518,1.99999999858846,10765.9999999996
10580.16,4519,2.00000000040745,10768
10580.162,4520,2.00000000040745,10770.0000000004
10580.164,4521,2.00000000040745,10772.0000000008
10580.166,4522,1.99999999858846,10773.9999999994
10580.168,4523,2.00000000040745,10775.9999999998
10580.17,4524,2.00000000040745,10778.0000000002
10580.174,4525,4.00000000081491,10782.0000000011
10580.178,4526,3.99999999899592,10786.0000000001
10580.18,4527,2.00000000040745,10788.0000000005
10580.182,4528,2.00000000040745,10790.0000000009
10580.184,4529,1.99999999858846,10791.9999999995
10580.186,4530,2.00000000040745,10793.9999999999
10580.188,4531,2.00000000040745,10796.0000000003
10580.19,4532,2.00000000040745,10798.0000000007
10580.192,4533,1.99999999858846,10799.9999999993
10580.194,4534,2.00000000040745,10801.9999999997
10580.196,4535,2.00000000040745,10804.0000000001
10580.198,4536,2.00000000040745,10806.0000000005
10580.2,4537,2.00000000040745,10808.0000000009
10580.202,4538,1.99999999858846,10809.9999999995
10580.204,4539,2.00000000040745,10811.9999999999
10580.206,4540,2.00000000040745,10814.0000000003
10580.208,4541,2.00000000040745,10816.0000000007
10580.21,4542,1.99999999858846,10817.9999999993
10580.212,4543,2.00000000040745,10819.9999999997
10580.214,4544,2.00000000040745,10822.0000000001
10580.216,4545,2.00000000040745,10824.0000000005
10580.218,4546,2.00000000040745,10826.0000000009
10580.22,4547,1.99999999858846,10827.9999999995
10580.222,4548,2.00000000040745,10829.9999999999
10580.224,4549,2.00000000040745,10832.0000000003
10580.226,4550,2.00000000040745,10834.0000000007
10580.228,4551,1.99999999858846,10835.9999999993
10580.23,4552,2.00000000040745,10837.9999999997
10580.232,4553,2.00000000040745,10840.0000000001
10580.234,4554,2.00000000040745,10842.0000000006
10580.236,4555,2.00000000040745,10844.000000001
10580.238,4556,1.99999999858846,10845.9999999995
10580.24,4557,2.00000000040745,10848
10580.242,4558,2.00000000040745,10850.0000000004
10580.244,4559,2.00000000040745,10852.0000000008
10580.246,4560,1.99999999858846,10853.9999999994
10580.248,4561,2.00000000040745,10855.9999999998
10580.25,4562,2.00000000040745,10858.0000000002
10580.252,4563,2.00000000040745,10860.0000000006
10580.254,4564,2.00000000040745,10862.000000001
10580.256,4565,1.99999999858846,10863.9999999996
10580.258,4566,2.00000000040745,10866
10580.26,4567,2.00000000040745,10868.0000000004
10580.262,4568,2.00000000040745,10870.0000000008
10580.264,4569,1.99999999858846,10871.9999999994
10580.266,4570,2.00000000040745,10873.9999999998
10580.268,4571,2.00000000040745,10876.0000000002
10580.27,4572,2.00000000040745,10878.0000000006
10580.272,4573,2.00000000040745,10880.000000001
10580.274,4574,1.99999999858846,10881.9999999996
10580.276,4575,2.00000000040745,10884
10580.278,4576,2.00000000040745,10886.0000000004
10580.28,4577,2.00000000040745,10888.0000000008
10580.282,4578,1.99999999858846,10889.9999999994
10580.284,4579,2.00000000040745,10891.9999999998
10580.286,4580,2.00000000040745,10894.0000000002
10580.288,4581,2.00000000040745,10896.0000000006
10580.29,4582,2.00000000040745,10898.000000001
10580.292,4583,1.99999999858846,10899.9999999996
10580.294,4584,2.00000000040745,10902
10580.296,4585,2.00000000040745,10904.0000000005
10580.298,4586,2.00000000040745,10906.0000000009
10580.3,4587,1.99999999858846,10907.9999999994
10580.302,4588,2.00000000040745,10909.9999999999
10580.304,4589,2.00000000040745,10912.0000000003
10580.306,4590,2.00000000040745,10914.0000000007
10580.308,4591,2.00000000040745,10916.0000000011
10580.31,4592,1.99999999858846,10917.9999999997
10580.312,4593,2.00000000040745,10920.0000000001
10580.314,4594,2.00000000040745,10922.0000000005
10580.316,4595,2.00000000040745,10924.0000000009
10580.318,4596,1.99999999858846,10925.9999999995
10580.32,4597,2.00000000040745,10927.9999999999
10580.322,4598,2.00000000040745,10930.0000000003
10580.324,4599,2.00000000040745,10932.0000000007
10580.326,4600,1.99999999858846,10933.9999999993
10580.328,4601,2.00000000040745,10935.9999999997
10580.33,4602,2.00000000040745,10938.0000000001
10580.332,4603,2.00000000040745,10940.0000000005
10580.334,4604,2.00000000040745,10942.0000000009
10580.336,4605,1.99999999858846,10943.9999999995
10580.338,4606,2.00000000040745,10945.9999999999
10580.34,4607,2.00000000040745,10948.0000000003
10580.342,4608,2.00000000040745,10950.0000000007
10580.344,4609,1.99999999858846,10951.9999999993
10580.346,4610,2.00000000040745,10953.9999999997
10580.348,4611,2.00000000040745,10956.0000000001
10580.35,4612,2.00000000040745,10958.0000000005
10580.352,4613,2.00000000040745,10960.0000000009
10580.354,4614,1.99999999858846,10961.9999999995
10580.356,4615,2.00000000040745,10963.9999999999
10580.358,4616,2.00000000040745,10966.0000000003
10580.36,4617,2.00000000040745,10968.0000000008
10580.362,4618,1.99999999858846,10969.9999999993
10580.364,4619,2.00000000040745,10971.9999999998
10580.366,4620,2.00000000040745,10974.0000000002
10580.368,4621,2.00000000040745,10976.0000000006
10580.37,4622,2.00000000040745,10978.000000001
10580.372,4623,1.99999999858846,10979.9999999996
10580.374,4624,2.00000000040745,10982
10580.376,4625,2.00000000040745,10984.0000000004
10580.378,4626,2.00000000040745,10986.0000000008
10580.38,4627,1.99999999858846,10987.9999999994
10580.382,4628,2.00000000040745,10989.9999999998
10580.384,4629,2.00000000040745,10992.0000000002
10580.386,4630,2.00000000040745,10994.0000000006
10580.388,4631,2.00000000040745,10996.000000001
10580.39,4632,1.99999999858846,10997.9999999996
10580.392,4633,2.00000000040745,11000
10580.394,4634,2.00000000040745,11002.0000000004
10580.396,4635,2.00000000040745,11004.0000000008
10580.398,4636,1.99999999858846,11005.9999999994
10580.4,4637,2.00000000040745,11007.9999999998
10580.402,4638,2.00000000040745,11010.0000000002
10580.404,4639,2.00000000040745,11012.0000000006
10580.408,4640,3.99999999899592,11015.9999999996
10580.41,4641,2.00000000040745,11018
10580.412,4642,2.00000000040745,11020.0000000004
10580.414,4643,2.00000000040745,11022.0000000008
10580.416,4644,1.99999999858846,11023.9999999994
10580.418,4645,2.00000000040745,11025.9999999998
10580.42,4646,2.00000000040745,11028.0000000002
10580.422,4647,2.00000000040745,11030.0000000007
10580.424,4648,2.00000000040745,11032.0000000011
10580.426,4649,1.99999999858846,11033.9999999997
10580.428,4650,2.00000000040745,11036.0000000001
10580.43,4651,2.00000000040745,11038.0000000005
10580.432,4652,2.00000000040745,11040.0000000009
10580.434,4653,1.99999999858846,11041.9999999995
10580.436,4654,2.00000000040745,11043.9999999999
10580.438,4655,2.00000000040745,11046.0000000003
10580.44,4656,2.00000000040745,11048.0000000007
10580.442,4657,1.99999999858846,11049.9999999993
10580.444,4658,2.00000000040745,11051.9999999997
10580.446,4659,2.00000000040745,11054.0000000001
10580.448,4660,2.00000000040745,11056.0000000005
10580.45,4661,2.00000000040745,11058.0000000009
10580.452,4662,1.99999999858846,11059.9999999995
10580.454,4663,2.00000000040745,11061.9999999999
10580.456,4664,2.00000000040745,11064.0000000003
10580.46,4665,3.99999999899592,11067.9999999993
10580.462,4666,2.00000000040745,11069.9999999997
10580.464,4667,2.00000000040745,11072.0000000001
10580.466,4668,2.00000000040745,11074.0000000005
10580.468,4669,2.00000000040745,11076.0000000009
10580.47,4670,1.99999999858846,11077.9999999995
10580.472,4671,2.00000000040745,11079.9999999999
10580.474,4672,2.00000000040745,11082.0000000003
10580.476,4673,2.00000000040745,11084.0000000007
10580.478,4674,1.99999999858846,11085.9999999993
10580.48,4675,2.00000000040745,11087.9999999997
10580.482,4676,2.00000000040745,11090.0000000001
10580.484,4677,2.00000000040745,11092.0000000006
10580.486,4678,2.00000000040745,11094.000000001
10580.488,4679,1.99999999858846,11095.9999999995
10580.49,4680,2.00000000040745,11098
10580.492,4681,2.00000000040745,11100.0000000004
10580.494,4682,2.00000000040745,11102.0000000008
10580.496,4683,1.99999999858846,11103.9999999994
10580.498,4684,2.00000000040745,11105.9999999998
10580.5,4685,2.00000000040745,11108.0000000002
10580.502,4686,2.00000000040745,11110.0000000006
10580.504,4687,2.00000000040745,11112.000000001
10580.506,4688,1.99999999858846,11113.9999999996
10580.508,4689,2.00000000040745,11116
10580.51,4690,2.00000000040745,11118.0000000004
10580.512,4691,2.00000000040745,11120.0000000008
10580.514,4692,1.99999999858846,11121.9999999994
10580.516,4693,2.00000000040745,11123.9999999998
10580.518,4694,2.00000000040745,11126.0000000002
10580.52,4695,2.00000000040745,11128.0000000006
10580.522,4696,2.00000000040745,11130.000000001
10580.524,4697,1.99999999858846,11131.9999999996
10580.526,4698,2.00000000040745,11134
10580.528,4699,2.00000000040745,11136.0000000004
10580.53,4700,2.00000000040745,11138.0000000008
10580.532,4701,1.99999999858846,11139.9999999994
10580.534,4702,2.00000000040745,11141.9999999998
10580.536,4703,2.00000000040745,11144.0000000002
10580.538,4704,2.00000000040745,11146.0000000006
10580.54,4705,2.00000000040745,11148.000000001
10580.542,4706,1.99999999858846,11149.9999999996
10580.544,4707,2.00000000040745,11152
10580.546,4708,2.00000000040745,11154.0000000005
10580.548,4709,2.00000000040745,11156.0000000009
10580.55,4710,1.99999999858846,11157.9999999994
10580.552,4711,2.00000000040745,11159.9999999999
10580.554,4712,2.00000000040745,11162.0000000003
10580.556,4713,2.00000000040745,11164.0000000007
10580.558,4714,2.00000000040745,11166.0000000011
10580.56,4715,1.99999999858846,11167.9999999997
10580.562,4716,2.00000000040745,11170.0000000001
10580.564,4717,2.00000000040745,11172.0000000005
10580.566,4718,2.00000000040745,11174.0000000009
10580.568,4719,1.99999999858846,11175.9999999995
10580.57,4720,2.00000000040745,11177.9999999999
10580.572,4721,2.00000000040745,11180.0000000003
10580.574,4722,2.00000000040745,11182.0000000007
10580.576,4723,1.99999999858846,11183.9999999993
10580.578,4724,2.00000000040745,11185.9999999997
10580.58,4725,2.00000000040745,11188.0000000001
10580.582,4726,2.00000000040745,11190.0000000005
10580.584,4727,2.00000000040745,11192.0000000009
10580.586,4728,1.99999999858846,11193.9999999995
10580.588,4729,2.00000000040745,11195.9999999999
10580.59,4730,2.00000000040745,11198.0000000003
10580.592,4731,2.00000000040745,11200.0000000007
10580.594,4732,1.99999999858846,11201.9999999993
10580.596,4733,2.00000000040745,11203.9999999997
10580.598,4734,2.00000000040745,11206.0000000001
10580.6,4735,2.00000000040745,11208.0000000005
10580.602,4736,2.00000000040745,11210.0000000009
10580.604,4737,1.99999999858846,11211.9999999995
10580.606,4738,2.00000000040745,11213.9999999999
10580.608,4739,2.00000000040745,11216.0000000003
10580.61,4740,2.00000000040745,11218.0000000008
10580.612,4741,1.99999999858846,11219.9999999993
10580.614,4742,2.00000000040745,11221.9999999998
10580.616,4743,2.00000000040745,11224.0000000002
10580.618,4744,2.00000000040745,11226.0000000006
10580.62,4745,2.00000000040745,11228.000000001
10580.622,4746,1.99999999858846,11229.9999999996
10580.624,4747,2.00000000040745,11232
10580.626,4748,2.00000000040745,11234.0000000004
10580.628,4749,2.00000000040745,11236.0000000008
10580.63,4750,1.99999999858846,11237.9999999994
10580.632,4751,2.00000000040745,11239.9999999998
10580.634,4752,2.00000000040745,11242.0000000002
10580.638,4753,4.00000000081491,11246.000000001
10580.642,4754,3.99999999899592,11250
10580.648,4755,5.99999999940337,11255.9999999994
10580.654,4756,6.00000000122236,11262.0000000006
10580.66,4757,5.99999999940337,11268
10580.668,4758,7.99999999981083,11275.9999999998
10580.676,4759,7.99999999981083,11283.9999999997
10580.684,4760,7.99999999981083,11291.9999999995
10580.7,4761,16.0000000014406,11308.0000000009
10580.706,4762,5.99999999940337,11314.0000000003
10580.71,4763,3.99999999899592,11317.9999999993
10580.714,4764,4.00000000081491,11322.0000000001
10580.716,4765,2.00000000040745,11324.0000000005
10580.718,4766,2.00000000040745,11326.0000000009
10580.72,4767,1.99999999858846,11327.9999999995
10580.722,4768,2.00000000040745,11329.9999999999
10580.724,4769,2.00000000040745,11332.0000000003
10580.726,4770,2.00000000040745,11334.0000000007
10580.728,4771,1.99999999858846,11335.9999999993
10580.73,4772,2.00000000040745,11337.9999999997
10580.732,4773,2.00000000040745,11340.0000000001
10580.734,4774,2.00000000040745,11342.0000000006
10580.736,4775,2.00000000040745,11344.000000001
10580.738,4776,1.99999999858846,11345.9999999995
10580.74,4777,2.00000000040745,11348
10580.742,4778,2.00000000040745,11350.0000000004
10580.744,4779,2.00000000040745,11352.0000000008
10580.746,4780,1.99999999858846,11353.9999999994
10580.748,4781,2.00000000040745,11355.9999999998
10580.75,4782,2.00000000040745,11358.0000000002
10580.754,4783,4.00000000081491,11362.000000001
10580.758,4784,3.99999999899592,11366
10580.76,4785,2.00000000040745,11368.0000000004
10580.764,4786,3.99999999899592,11371.9999999994
10580.768,4787,4.00000000081491,11376.0000000002
10580.772,4788,4.00000000081491,11380.000000001
10580.776,4789,3.99999999899592,11384
10580.778,4790,2.00000000040745,11386.0000000004
10580.78,4791,2.00000000040745,11388.0000000008
10580.784,4792,3.99999999899592,11391.9999999998
10580.786,4793,2.00000000040745,11394.0000000002
10580.788,4794,2.00000000040745,11396.0000000006
10580.79,4795,2.00000000040745,11398.000000001
10580.792,4796,1.99999999858846,11399.9999999996
10580.794,4797,2.00000000040745,11402
10580.796,4798,2.00000000040745,11404.0000000005
10580.798,4799,2.00000000040745,11406.0000000009
10580.8,4800,1.99999999858846,11407.9999999994
10580.802,4801,2.00000000040745,11409.9999999999
10580.804,4802,2.00000000040745,11412.0000000003
10580.806,4803,2.00000000040745,11414.0000000007
10580.808,4804,2.00000000040745,11416.0000000011
10580.81,4805,1.99999999858846,11417.9999999997
10580.812,4806,2.00000000040745,11420.0000000001
10580.814,4807,2.00000000040745,11422.0000000005
10580.816,4808,2.00000000040745,11424.0000000009
10580.818,4809,1.99999999858846,11425.9999999995
10580.82,4810,2.00000000040745,11427.9999999999
10580.822,4811,2.00000000040745,11430.0000000003
10580.824,4812,2.00000000040745,11432.0000000007
10580.826,4813,1.99999999858846,11433.9999999993
10580.83,4814,4.00000000081491,11438.0000000001
10580.834,4815,4.00000000081491,11442.0000000009
10580.838,4816,3.99999999899592,11445.9999999999
10580.842,4817,4.00000000081491,11450.0000000007
10580.846,4818,3.99999999899592,11453.9999999997
10580.85,4819,4.00000000081491,11458.0000000005
10580.854,4820,3.99999999899592,11461.9999999995
10580.858,4821,4.00000000081491,11466.0000000003
10580.862,4822,3.99999999899592,11469.9999999993
10580.866,4823,4.00000000081491,11474.0000000002
10580.872,4824,5.99999999940337,11479.9999999996
10580.878,4825,6.00000000122236,11486.0000000008
10580.884,4826,5.99999999940337,11492.0000000002
10580.89,4827,5.99999999940337,11497.9999999996
10580.894,4828,4.00000000081491,11502.0000000004
10580.898,4829,3.99999999899592,11505.9999999994
10580.9,4830,2.00000000040745,11507.9999999998
10580.902,4831,2.00000000040745,11510.0000000002
10580.904,4832,2.00000000040745,11512.0000000006
10580.906,4833,2.00000000040745,11514.000000001
10580.908,4834,1.99999999858846,11515.9999999996
10580.91,4835,2.00000000040745,11518
10580.912,4836,2.00000000040745,11520.0000000004
10580.914,4837,2.00000000040745,11522.0000000008
10580.916,4838,1.99999999858846,11523.9999999994
10580.918,4839,2.00000000040745,11525.9999999998
10580.92,4840,2.00000000040745,11528.0000000002
10580.922,4841,2.00000000040745,11530.0000000007
10580.924,4842,2.00000000040745,11532.0000000011
10580.926,4843,1.99999999858846,11533.9999999997
10580.928,4844,2.00000000040745,11536.0000000001
10580.93,4845,2.00000000040745,11538.0000000005
10580.932,4846,2.00000000040745,11540.0000000009
10580.934,4847,1.99999999858846,11541.9999999995
10580.936,4848,2.00000000040745,11543.9999999999
10580.938,4849,2.00000000040745,11546.0000000003
10580.94,4850,2.00000000040745,11548.0000000007
10580.942,4851,1.99999999858846,11549.9999999993
10580.944,4852,2.00000000040745,11551.9999999997
10580.946,4853,2.00000000040745,11554.0000000001
10580.948,4854,2.00000000040745,11556.0000000005
10580.95,4855,2.00000000040745,11558.0000000009
10580.952,4856,1.99999999858846,11559.9999999995
10580.954,4857,2.00000000040745,11561.9999999999
10580.956,4858,2.00000000040745,11564.0000000003
10580.958,4859,2.00000000040745,11566.0000000007
10580.96,4860,1.99999999858846,11567.9999999993
10580.962,4861,2.00000000040745,11569.9999999997
10580.964,4862,2.00000000040745,11572.0000000001
10580.966,4863,2.00000000040745,11574.0000000005
10580.968,4864,2.00000000040745,11576.0000000009
10580.97,4865,1.99999999858846,11577.9999999995
10580.972,4866,2.00000000040745,11579.9999999999
10580.974,4867,2.00000000040745,11582.0000000003
10580.978,4868,3.99999999899592,11585.9999999993
10580.98,4869,2.00000000040745,11587.9999999997
10580.982,4870,2.00000000040745,11590.0000000001
10580.984,4871,2.00000000040745,11592.0000000006
10580.986,4872,2.00000000040745,11594.000000001
10580.988,4873,1.99999999858846,11595.9999999995
10580.99,4874,2.00000000040745,11598
10580.994,4875,4.00000000081491,11602.0000000008
10581,4876,5.99999999940337,11608.0000000002
10581.008,4877,7.99999999981083,11616
10581.03,4878,22.000000000844,11638.0000000008
10581.036,4879,5.99999999940337,11644.0000000002
10581.04,4880,4.00000000081491,11648.000000001
10581.042,4881,1.99999999858846,11649.9999999996
10581.044,4882,2.00000000040745,11652
10581.046,4883,2.00000000040745,11654.0000000005
10581.048,4884,2.00000000040745,11656.0000000009
10581.05,4885,1.99999999858846,11657.9999999994
10581.052,4886,2.00000000040745,11659.9999999999
10581.054,4887,2.00000000040745,11662.0000000003
10581.056,4888,2.00000000040745,11664.0000000007
10581.058,4889,2.00000000040745,11666.0000000011
10581.06,4890,1.99999999858846,11667.9999999997
10581.062,4891,2.00000000040745,11670.0000000001
10581.064,4892,2.00000000040745,11672.0000000005
10581.066,4893,2.00000000040745,11674.0000000009
10581.068,4894,1.99999999858846,11675.9999999995
10581.07,4895,2.00000000040745,11677.9999999999
10581.072,4896,2.00000000040745,11680.0000000003
10581.074,4897,2.00000000040745,11682.0000000007
10581.076,4898,1.99999999858846,11683.9999999993
10581.078,4899,2.00000000040745,11685.9999999997
10581.08,4900,2.00000000040745,11688.0000000001
10581.082,4901,2.00000000040745,11690.0000000005
10581.084,4902,2.00000000040745,11692.0000000009
10581.086,4903,1.99999999858846,11693.9999999995
10581.088,4904,2.00000000040745,11695.9999999999
10581.09,4905,2.00000000040745,11698.0000000003
10581.092,4906,2.00000000040745,11700.0000000007
10581.094,4907,1.99999999858846,11701.9999999993
10581.096,4908,2.00000000040745,11703.9999999997
10581.098,4909,2.00000000040745,11706.0000000001
10581.1,4910,2.00000000040745,11708.0000000005
10581.102,4911,2.00000000040745,11710.0000000009
10581.104,4912,1.99999999858846,11711.9999999995
10581.106,4913,2.00000000040745,11713.9999999999
10581.108,4914,2.00000000040745,11716.0000000003
10581.11,4915,2.00000000040745,11718.0000000008
10581.112,4916,1.99999999858846,11719.9999999993
10581.114,4917,2.00000000040745,11721.9999999998
10581.116,4918,2.00000000040745,11724.0000000002
10581.118,4919,2.00000000040745,11726.0000000006
10581.12,4920,2.00000000040745,11728.000000001
10581.122,4921,1.99999999858846,11729.9999999996
10581.124,4922,2.00000000040745,11732
10581.126,4923,2.00000000040745,11734.0000000004
10581.128,4924,2.00000000040745,11736.0000000008
10581.13,4925,1.99999999858846,11737.9999999994
10581.132,4926,2.00000000040745,11739.9999999998
10581.134,4927,2.00000000040745,11742.0000000002
10581.136,4928,2.00000000040745,11744.0000000006
10581.138,4929,2.00000000040745,11746.000000001
10581.14,4930,1.99999999858846,11747.9999999996
10581.144,4931,4.00000000081491,11752.0000000004
10581.148,4932,3.99999999899592,11755.9999999994
10581.154,4933,6.00000000122236,11762.0000000006
10581.162,4934,7.99999999981083,11770.0000000004
10581.17,4935,7.99999999981083,11778.0000000002
10581.196,4936,25.9999999998399,11804.0000000001
10581.21,4937,13.9999999992142,11817.9999999993
10581.214,4938,4.00000000081491,11822.0000000001
10581.216,4939,2.00000000040745,11824.0000000005
10581.218,4940,2.00000000040745,11826.0000000009
10581.22,4941,1.99999999858846,11827.9999999995
10581.222,4942,2.00000000040745,11829.9999999999
10581.224,4943,2.00000000040745,11832.0000000003
10581.226,4944,2.00000000040745,11834.0000000007
10581.228,4945,1.99999999858846,11835.9999999993
10581.23,4946,2.00000000040745,11837.9999999997
10581.232,4947,2.00000000040745,11840.0000000001
10581.234,4948,2.00000000040745,11842.0000000006
10581.236,4949,2.00000000040745,11844.000000001
10581.24,4950,3.99999999899592,11848
10581.244,4951,4.00000000081491,11852.0000000008
10581.248,4952,3.99999999899592,11855.9999999998
10581.252,4953,4.00000000081491,11860.0000000006
10581.256,4954,3.99999999899592,11863.9999999996
10581.26,4955,4.00000000081491,11868.0000000004
10581.262,4956,2.00000000040745,11870.0000000008
10581.264,4957,1.99999999858846,11871.9999999994
10581.266,4958,2.00000000040745,11873.9999999998
10581.268,4959,2.00000000040745,11876.0000000002
10581.27,4960,2.00000000040745,11878.0000000006
10581.272,4961,2.00000000040745,11880.000000001
10581.274,4962,1.99999999858846,11881.9999999996
10581.276,4963,2.00000000040745,11884
10581.278,4964,2.00000000040745,11886.0000000004
10581.282,4965,3.99999999899592,11889.9999999994
10581.286,4966,4.00000000081491,11894.0000000002
10581.29,4967,4.00000000081491,11898.000000001
10581.292,4968,1.99999999858846,11899.9999999996
10581.296,4969,4.00000000081491,11904.0000000005
10581.3,4970,3.99999999899592,11907.9999999994
10581.304,4971,4.00000000081491,11912.0000000003
10581.308,4972,4.00000000081491,11916.0000000011
10581.314,4973,5.99999999940337,11922.0000000005
10581.32,4974,5.99999999940337,11927.9999999999
10581.326,4975,5.99999999940337,11933.9999999993
10581.332,4976,6.00000000122236,11940.0000000005
10581.338,4977,5.99999999940337,11945.9999999999
10581.342,4978,4.00000000081491,11950.0000000007
10581.344,4979,1.99999999858846,11951.9999999993
10581.348,4980,4.00000000081491,11956.0000000001
10581.35,4981,2.00000000040745,11958.0000000005
10581.352,4982,2.00000000040745,11960.0000000009
10581.354,4983,1.99999999858846,11961.9999999995
10581.356,4984,2.00000000040745,11963.9999999999
10581.358,4985,2.00000000040745,11966.0000000003
10581.36,4986,2.00000000040745,11968.0000000008
10581.362,4987,1.99999999858846,11969.9999999993
10581.364,4988,2.00000000040745,11971.9999999998
10581.366,4989,2.00000000040745,11974.0000000002
10581.368,4990,2.00000000040745,11976.0000000006
10581.37,4991,2.00000000040745,11978.000000001
10581.372,4992,1.99999999858846,11979.9999999996
10581.374,4993,2.00000000040745,11982
10581.376,4994,2.00000000040745,11984.0000000004
10581.378,4995,2.00000000040745,11986.0000000008
10581.38,4996,1.99999999858846,11987.9999999994
10581.382,4997,2.00000000040745,11989.9999999998
10581.384,4998,2.00000000040745,11992.0000000002
10581.386,4999,2.00000000040745,11994.0000000006
10581.388,5000,2.00000000040745,11996.000000001
10581.39,5001,1.99999999858846,11997.9999999996
10581.392,5002,2.00000000040745,12000
10581.394,5003,2.00000000040745,12002.0000000004
10581.396,5004,2.00000000040745,12004.0000000008
10581.398,5005,1.99999999858846,12005.9999999994
10581.4,5006,2.00000000040745,12007.9999999998
10581.402,5007,2.00000000040745,12010.0000000002
10581.404,5008,2.00000000040745,12012.0000000006
10581.406,5009,2.00000000040745,12014.000000001
10581.408,5010,1.99999999858846,12015.9999999996
10581.41,5011,2.00000000040745,12018
10581.412,5012,2.00000000040745,12020.0000000004
10581.414,5013,2.00000000040745,12022.0000000008
10581.416,5014,1.99999999858846,12023.9999999994
10581.418,5015,2.00000000040745,12025.9999999998
10581.42,5016,2.00000000040745,12028.0000000002
10581.422,5017,2.00000000040745,12030.0000000007
10581.424,5018,2.00000000040745,12032.0000000011
10581.426,5019,1.99999999858846,12033.9999999997
10581.428,5020,2.00000000040745,12036.0000000001
10581.43,5021,2.00000000040745,12038.0000000005
10581.432,5022,2.00000000040745,12040.0000000009
10581.434,5023,1.99999999858846,12041.9999999995
10581.436,5024,2.00000000040745,12043.9999999999
10581.438,5025,2.00000000040745,12046.0000000003
10581.44,5026,2.00000000040745,12048.0000000007
10581.442,5027,1.99999999858846,12049.9999999993
10581.444,5028,2.00000000040745,12051.9999999997
10581.446,5029,2.00000000040745,12054.0000000001
10581.448,5030,2.00000000040745,12056.0000000005
10581.45,5031,2.00000000040745,12058.0000000009
10581.452,5032,1.99999999858846,12059.9999999995
10581.454,5033,2.00000000040745,12061.9999999999
10581.456,5034,2.00000000040745,12064.0000000003
10581.458,5035,2.00000000040745,12066.0000000007
10581.46,5036,1.99999999858846,12067.9999999993
10581.462,5037,2.00000000040745,12069.9999999997
10581.464,5038,2.00000000040745,12072.0000000001
10581.466,5039,2.00000000040745,12074.0000000005
10581.468,5040,2.00000000040745,12076.0000000009
10581.47,5041,1.99999999858846,12077.9999999995
10581.472,5042,2.00000000040745,12079.9999999999
10581.474,5043,2.00000000040745,12082.0000000003
10581.476,5044,2.00000000040745,12084.0000000007
10581.478,5045,1.99999999858846,12085.9999999993
10581.48,5046,2.00000000040745,12087.9999999997
10581.482,5047,2.00000000040745,12090.0000000001
10581.484,5048,2.00000000040745,12092.0000000006
10581.486,5049,2.00000000040745,12094.000000001
10581.488,5050,1.99999999858846,12095.9999999995
10581.49,5051,2.00000000040745,12098
10581.492,5052,2.00000000040745,12100.0000000004
10581.494,5053,2.00000000040745,12102.0000000008
10581.496,5054,1.99999999858846,12103.9999999994
10581.498,5055,2.00000000040745,12105.9999999998
10581.5,5056,2.00000000040745,12108.0000000002
10581.502,5057,2.00000000040745,12110.0000000006
10581.504,5058,2.00000000040745,12112.000000001
10581.506,5059,1.99999999858846,12113.9999999996
10581.508,5060,2.00000000040745,12116
10581.51,5061,2.00000000040745,12118.0000000004
10581.512,5062,2.00000000040745,12120.0000000008
10581.514,5063,1.99999999858846,12121.9999999994
10581.516,5064,2.00000000040745,12123.9999999998
10581.518,5065,2.00000000040745,12126.0000000002
10581.52,5066,2.00000000040745,12128.0000000006
10581.522,5067,2.00000000040745,12130.000000001
10581.524,5068,1.99999999858846,12131.9999999996
10581.526,5069,2.00000000040745,12134
10581.528,5070,2.00000000040745,12136.0000000004
10581.53,5071,2.00000000040745,12138.0000000008
10581.532,5072,1.99999999858846,12139.9999999994
10581.534,5073,2.00000000040745,12141.9999999998
10581.536,5074,2.00000000040745,12144.0000000002
10581.538,5075,2.00000000040745,12146.0000000006
10581.54,5076,2.00000000040745,12148.000000001
10581.542,5077,1.99999999858846,12149.9999999996
10581.544,5078,2.00000000040745,12152
10581.546,5079,2.00000000040745,12154.0000000005
10581.548,5080,2.00000000040745,12156.0000000009
10581.55,5081,1.99999999858846,12157.9999999994
10581.552,5082,2.00000000040745,12159.9999999999
10581.554,5083,2.00000000040745,12162.0000000003
10581.556,5084,2.00000000040745,12164.0000000007
10581.558,5085,2.00000000040745,12166.0000000011
10581.56,5086,1.99999999858846,12167.9999999997
10581.562,5087,2.00000000040745,12170.0000000001
10581.564,5088,2.00000000040745,12172.0000000005
10581.566,5089,2.00000000040745,12174.0000000009
10581.568,5090,1.99999999858846,12175.9999999995
10581.57,5091,2.00000000040745,12177.9999999999
10581.572,5092,2.00000000040745,12180.0000000003
10581.574,5093,2.00000000040745,12182.0000000007
10581.576,5094,1.99999999858846,12183.9999999993
10581.578,5095,2.00000000040745,12185.9999999997
10581.58,5096,2.00000000040745,12188.0000000001
10581.582,5097,2.00000000040745,12190.0000000005
10581.584,5098,2.00000000040745,12192.0000000009
10581.586,5099,1.99999999858846,12193.9999999995
10581.588,5100,2.00000000040745,12195.9999999999
10581.59,5101,2.00000000040745,12198.0000000003
10581.592,5102,2.00000000040745,12200.0000000007
10581.594,5103,1.99999999858846,12201.9999999993
10581.596,5104,2.00000000040745,12203.9999999997
10581.598,5105,2.00000000040745,12206.0000000001
10581.6,5106,2.00000000040745,12208.0000000005
10581.602,5107,2.00000000040745,12210.0000000009
10581.604,5108,1.99999999858846,12211.9999999995
10581.606,5109,2.00000000040745,12213.9999999999
10581.608,5110,2.00000000040745,12216.0000000003
10581.61,5111,2.00000000040745,12218.0000000008
10581.612,5112,1.99999999858846,12219.9999999993
10581.614,5113,2.00000000040745,12221.9999999998
10581.616,5114,2.00000000040745,12224.0000000002
10581.618,5115,2.00000000040745,12226.0000000006
10581.62,5116,2.00000000040745,12228.000000001
10581.622,5117,1.99999999858846,12229.9999999996
10581.624,5118,2.00000000040745,12232
10581.626,5119,2.00000000040745,12234.0000000004
10581.628,5120,2.00000000040745,12236.0000000008
10581.63,5121,1.99999999858846,12237.9999999994
10581.632,5122,2.00000000040745,12239.9999999998
10581.634,5123,2.00000000040745,12242.0000000002
10581.636,5124,2.00000000040745,12244.0000000006
10581.638,5125,2.00000000040745,12246.000000001
10581.64,5126,1.99999999858846,12247.9999999996
10581.642,5127,2.00000000040745,12250
10581.644,5128,2.00000000040745,12252.0000000004
10581.646,5129,2.00000000040745,12254.0000000008
10581.648,5130,1.99999999858846,12255.9999999994
10581.65,5131,2.00000000040745,12257.9999999998
10581.652,5132,2.00000000040745,12260.0000000002
10581.654,5133,2.00000000040745,12262.0000000006
10581.656,5134,2.00000000040745,12264.000000001
10581.658,5135,1.99999999858846,12265.9999999996
10581.66,5136,2.00000000040745,12268
10581.662,5137,2.00000000040745,12270.0000000004
10581.664,5138,2.00000000040745,12272.0000000008
10581.666,5139,1.99999999858846,12273.9999999994
10581.668,5140,2.00000000040745,12275.9999999998
10581.67,5141,2.00000000040745,12278.0000000002
10581.672,5142,2.00000000040745,12280.0000000007
10581.674,5143,2.00000000040745,12282.0000000011
10581.676,5144,1.99999999858846,12283.9999999997
10581.678,5145,2.00000000040745,12286.0000000001
10581.68,5146,2.00000000040745,12288.0000000005
10581.682,5147,2.00000000040745,12290.0000000009
10581.684,5148,1.99999999858846,12291.9999999995
10581.686,5149,2.00000000040745,12293.9999999999
10581.688,5150,2.00000000040745,12296.0000000003
10581.69,5151,2.00000000040745,12298.0000000007
10581.692,5152,1.99999999858846,12299.9999999993
10581.694,5153,2.00000000040745,12301.9999999997
10581.696,5154,2.00000000040745,12304.0000000001
10581.698,5155,2.00000000040745,12306.0000000005
10581.7,5156,2.00000000040745,12308.0000000009
10581.702,5157,1.99999999858846,12309.9999999995
10581.704,5158,2.00000000040745,12311.9999999999
10581.706,5159,2.00000000040745,12314.0000000003
10581.708,5160,2.00000000040745,12316.0000000007
10581.71,5161,1.99999999858846,12317.9999999993
10581.712,5162,2.00000000040745,12319.9999999997
10581.714,5163,2.00000000040745,12322.0000000001
10581.716,5164,2.00000000040745,12324.0000000005
10581.718,5165,2.00000000040745,12326.0000000009
10581.72,5166,1.99999999858846,12327.9999999995
10581.722,5167,2.00000000040745,12329.9999999999
10581.724,5168,2.00000000040745,12332.0000000003
10581.726,5169,2.00000000040745,12334.0000000007
10581.728,5170,1.99999999858846,12335.9999999993
10581.73,5171,2.00000000040745,12337.9999999997
10581.732,5172,2.00000000040745,12340.0000000001
10581.734,5173,2.00000000040745,12342.0000000006
10581.736,5174,2.00000000040745,12344.000000001
10581.738,5175,1.99999999858846,12345.9999999995
10581.74,5176,2.00000000040745,12348
10581.742,5177,2.00000000040745,12350.0000000004
10581.744,5178,2.00000000040745,12352.0000000008
10581.746,5179,1.99999999858846,12353.9999999994
10581.748,5180,2.00000000040745,12355.9999999998
10581.75,5181,2.00000000040745,12358.0000000002
10581.752,5182,2.00000000040745,12360.0000000006
10581.754,5183,2.00000000040745,12362.000000001
10581.756,5184,1.99999999858846,12363.9999999996
10581.758,5185,2.00000000040745,12366
10581.76,5186,2.00000000040745,12368.0000000004
10581.762,5187,2.00000000040745,12370.0000000008
10581.764,5188,1.99999999858846,12371.9999999994
10581.766,5189,2.00000000040745,12373.9999999998
10581.768,5190,2.00000000040745,12376.0000000002
10581.77,5191,2.00000000040745,12378.0000000006
10581.772,5192,2.00000000040745,12380.000000001
10581.774,5193,1.99999999858846,12381.9999999996
10581.776,5194,2.00000000040745,12384
10581.778,5195,2.00000000040745,12386.0000000004
10581.78,5196,2.00000000040745,12388.0000000008
10581.782,5197,1.99999999858846,12389.9999999994
10581.784,5198,2.00000000040745,12391.9999999998
10581.786,5199,2.00000000040745,12394.0000000002
10581.788,5200,2.00000000040745,12396.0000000006
10581.79,5201,2.00000000040745,12398.000000001
10581.792,5202,1.99999999858846,12399.9999999996
10581.794,5203,2.00000000040745,12402
10581.796,5204,2.00000000040745,12404.0000000005
10581.798,5205,2.00000000040745,12406.0000000009
10581.8,5206,1.99999999858846,12407.9999999994
10581.802,5207,2.00000000040745,12409.9999999999
10581.804,5208,2.00000000040745,12412.0000000003
10581.806,5209,2.00000000040745,12414.0000000007
10581.808,5210,2.00000000040745,12416.0000000011
10581.81,5211,1.99999999858846,12417.9999999997
10581.812,5212,2.00000000040745,12420.0000000001
10581.814,5213,2.00000000040745,12422.0000000005
10581.816,5214,2.00000000040745,12424.0000000009
10581.818,5215,1.99999999858846,12425.9999999995
10581.82,5216,2.00000000040745,12427.9999999999
10581.822,5217,2.00000000040745,12430.0000000003
10581.824,5218,2.00000000040745,12432.0000000007
10581.826,5219,1.99999999858846,12433.9999999993
10581.828,5220,2.00000000040745,12435.9999999997
10581.83,5221,2.00000000040745,12438.0000000001
10581.832,5222,2.00000000040745,12440.0000000005
10581.834,5223,2.00000000040745,12442.0000000009
10581.836,5224,1.99999999858846,12443.9999999995
10581.838,5225,2.00000000040745,12445.9999999999
10581.84,5226,2.00000000040745,12448.0000000003
10581.842,5227,2.00000000040745,12450.0000000007
10581.844,5228,1.99999999858846,12451.9999999993
10581.846,5229,2.00000000040745,12453.9999999997
10581.848,5230,2.00000000040745,12456.0000000001
10581.85,5231,2.00000000040745,12458.0000000005
10581.852,5232,2.00000000040745,12460.0000000009
10581.854,5233,1.99999999858846,12461.9999999995
10581.856,5234,2.00000000040745,12463.9999999999
10581.858,5235,2.00000000040745,12466.0000000003
10581.86,5236,2.00000000040745,12468.0000000008
10581.862,5237,1.99999999858846,12469.9999999993
10581.864,5238,2.00000000040745,12471.9999999998
10581.866,5239,2.00000000040745,12474.0000000002
10581.868,5240,2.00000000040745,12476.0000000006
10581.87,5241,2.00000000040745,12478.000000001
10581.872,5242,1.99999999858846,12479.9999999996
10581.874,5243,2.00000000040745,12482
10581.876,5244,2.00000000040745,12484.0000000004
10581.878,5245,2.00000000040745,12486.0000000008
10581.88,5246,1.99999999858846,12487.9999999994
10581.882,5247,2.00000000040745,12489.9999999998
10581.884,5248,2.00000000040745,12492.0000000002
10581.886,5249,2.00000000040745,12494.0000000006
10581.888,5250,2.00000000040745,12496.000000001
10581.89,5251,1.99999999858846,12497.9999999996
10581.892,5252,2.00000000040745,12500
10581.894,5253,2.00000000040745,12502.0000000004
10581.896,5254,2.00000000040745,12504.0000000008
10581.898,5255,1.99999999858846,12505.9999999994
10581.9,5256,2.00000000040745,12507.9999999998
10581.902,5257,2.00000000040745,12510.0000000002
10581.904,5258,2.00000000040745,12512.0000000006
10581.906,5259,2.00000000040745,12514.000000001
10581.908,5260,1.99999999858846,12515.9999999996
10581.91,5261,2.00000000040745,12518
10581.912,5262,2.00000000040745,12520.0000000004
10581.914,5263,2.00000000040745,12522.0000000008
10581.916,5264,1.99999999858846,12523.9999999994
10581.92,5265,4.00000000081491,12528.0000000002
10581.926,5266,5.99999999940337,12533.9999999997
10581.934,5267,7.99999999981083,12541.9999999995
10581.956,5268,22.000000000844,12564.0000000003
10581.96,5269,3.99999999899592,12567.9999999993
10581.964,5270,4.00000000081491,12572.0000000001
10581.966,5271,2.00000000040745,12574.0000000005
10581.968,5272,2.00000000040745,12576.0000000009
10581.97,5273,1.99999999858846,12577.9999999995
10581.972,5274,2.00000000040745,12579.9999999999
10581.974,5275,2.00000000040745,12582.0000000003
10581.976,5276,2.00000000040745,12584.0000000007
10581.978,5277,1.99999999858846,12585.9999999993
10581.98,5278,2.00000000040745,12587.9999999997
10581.982,5279,2.00000000040745,12590.0000000001
10581.984,5280,2.00000000040745,12592.0000000006
10581.986,5281,2.00000000040745,12594.000000001
10581.988,5282,1.99999999858846,12595.9999999995
10581.99,5283,2.00000000040745,12598
10581.992,5284,2.00000000040745,12600.0000000004
10581.994,5285,2.00000000040745,12602.0000000008
10581.996,5286,1.99999999858846,12603.9999999994
10581.998,5287,2.00000000040745,12605.9999999998
10582,5288,2.00000000040745,12608.0000000002
10582.002,5289,2.00000000040745,12610.0000000006
10582.004,5290,2.00000000040745,12612.000000001
10582.006,5291,1.99999999858846,12613.9999999996
10582.008,5292,2.00000000040745,12616
10582.01,5293,2.00000000040745,12618.0000000004
10582.012,5294,2.00000000040745,12620.0000000008
10582.014,5295,1.99999999858846,12621.9999999994
10582.016,5296,2.00000000040745,12623.9999999998
10582.018,5297,2.00000000040745,12626.0000000002
10582.02,5298,2.00000000040745,12628.0000000006
10582.022,5299,2.00000000040745,12630.000000001
10582.024,5300,1.99999999858846,12631.9999999996
10582.026,5301,2.00000000040745,12634
10582.028,5302,2.00000000040745,12636.0000000004
10582.03,5303,2.00000000040745,12638.0000000008
10582.032,5304,1.99999999858846,12639.9999999994
10582.034,5305,2.00000000040745,12641.9999999998
10582.036,5306,2.00000000040745,12644.0000000002
10582.038,5307,2.00000000040745,12646.0000000006
10582.04,5308,2.00000000040745,12648.000000001
10582.042,5309,1.99999999858846,12649.9999999996
10582.044,5310,2.00000000040745,12652
10582.046,5311,2.00000000040745,12654.0000000005
10582.048,5312,2.00000000040745,12656.0000000009
10582.05,5313,1.99999999858846,12657.9999999994
10582.052,5314,2.00000000040745,12659.9999999999
10582.054,5315,2.00000000040745,12662.0000000003
10582.056,5316,2.00000000040745,12664.0000000007
10582.058,5317,2.00000000040745,12666.0000000011
10582.06,5318,1.99999999858846,12667.9999999997
10582.062,5319,2.00000000040745,12670.0000000001
10582.064,5320,2.00000000040745,12672.0000000005
10582.066,5321,2.00000000040745,12674.0000000009
10582.068,5322,1.99999999858846,12675.9999999995
10582.07,5323,2.00000000040745,12677.9999999999
10582.072,5324,2.00000000040745,12680.0000000003
10582.074,5325,2.00000000040745,12682.0000000007
10582.076,5326,1.99999999858846,12683.9999999993
10582.078,5327,2.00000000040745,12685.9999999997
10582.08,5328,2.00000000040745,12688.0000000001
10582.082,5329,2.00000000040745,12690.0000000005
10582.084,5330,2.00000000040745,12692.0000000009
10582.086,5331,1.99999999858846,12693.9999999995
10582.088,5332,2.00000000040745,12695.9999999999
10582.09,5333,2.00000000040745,12698.0000000003
10582.092,5334,2.00000000040745,12700.0000000007
10582.094,5335,1.99999999858846,12701.9999999993
10582.096,5336,2.00000000040745,12703.9999999997
10582.098,5337,2.00000000040745,12706.0000000001
10582.1,5338,2.00000000040745,12708.0000000005
10582.102,5339,2.00000000040745,12710.0000000009
10582.104,5340,1.99999999858846,12711.9999999995
10582.106,5341,2.00000000040745,12713.9999999999
10582.108,5342,2.00000000040745,12716.0000000003
10582.11,5343,2.00000000040745,12718.0000000008
10582.112,5344,1.99999999858846,12719.9999999993
10582.114,5345,2.00000000040745,12721.9999999998
10582.116,5346,2.00000000040745,12724.0000000002
10582.118,5347,2.00000000040745,12726.0000000006
10582.12,5348,2.00000000040745,12728.000000001
10582.122,5349,1.99999999858846,12729.9999999996
10582.124,5350,2.00000000040745,12732
10582.126,5351,2.00000000040745,12734.0000000004
10582.128,5352,2.00000000040745,12736.0000000008
10582.13,5353,1.99999999858846,12737.9999999994
10582.132,5354,2.00000000040745,12739.9999999998
10582.134,5355,2.00000000040745,12742.0000000002
10582.136,5356,2.00000000040745,12744.0000000006
10582.138,5357,2.00000000040745,12746.000000001
10582.14,5358,1.99999999858846,12747.9999999996
10582.142,5359,2.00000000040745,12750
10582.144,5360,2.00000000040745,12752.0000000004
10582.146,5361,2.00000000040745,12754.0000000008
10582.148,5362,1.99999999858846,12755.9999999994
10582.15,5363,2.00000000040745,12757.9999999998
10582.152,5364,2.00000000040745,12760.0000000002
10582.154,5365,2.00000000040745,12762.0000000006
10582.156,5366,2.00000000040745,12764.000000001
10582.158,5367,1.99999999858846,12765.9999999996
10582.16,5368,2.00000000040745,12768
10582.162,5369,2.00000000040745,12770.0000000004
10582.164,5370,2.00000000040745,12772.0000000008
10582.166,5371,1.99999999858846,12773.9999999994
10582.168,5372,2.00000000040745,12775.9999999998
10582.17,5373,2.00000000040745,12778.0000000002
10582.172,5374,2.00000000040745,12780.0000000007
10582.174,5375,2.00000000040745,12782.0000000011
10582.176,5376,1.99999999858846,12783.9999999997
10582.178,5377,2.00000000040745,12786.0000000001
10582.18,5378,2.00000000040745,12788.0000000005
10582.182,5379,2.00000000040745,12790.0000000009
10582.184,5380,1.99999999858846,12791.9999999995
10582.186,5381,2.00000000040745,12793.9999999999
10582.188,5382,2.00000000040745,12796.0000000003
10582.19,5383,2.00000000040745,12798.0000000007
10582.192,5384,1.99999999858846,12799.9999999993
10582.194,5385,2.00000000040745,12801.9999999997
10582.196,5386,2.00000000040745,12804.0000000001
10582.198,5387,2.00000000040745,12806.0000000005
10582.2,5388,2.00000000040745,12808.0000000009
10582.202,5389,1.99999999858846,12809.9999999995
10582.204,5390,2.00000000040745,12811.9999999999
10582.208,5391,4.00000000081491,12816.0000000007
10582.214,5392,5.99999999940337,12822.0000000001
10582.22,5393,5.99999999940337,12827.9999999995
10582.224,5394,4.00000000081491,12832.0000000003
10582.228,5395,3.99999999899592,12835.9999999993
10582.23,5396,2.00000000040745,12837.9999999997
10582.232,5397,2.00000000040745,12840.0000000001
10582.234,5398,2.00000000040745,12842.0000000006
10582.236,5399,2.00000000040745,12844.000000001
10582.238,5400,1.99999999858846,12845.9999999995
10582.24,5401,2.00000000040745,12848
10582.242,5402,2.00000000040745,12850.0000000004
10582.244,5403,2.00000000040745,12852.0000000008
10582.246,5404,1.99999999858846,12853.9999999994
10582.248,5405,2.00000000040745,12855.9999999998
10582.25,5406,2.00000000040745,12858.0000000002
10582.252,5407,2.00000000040745,12860.0000000006
10582.254,5408,2.00000000040745,12862.000000001
10582.256,5409,1.99999999858846,12863.9999999996
10582.26,5410,4.00000000081491,12868.0000000004
10582.264,5411,3.99999999899592,12871.9999999994
10582.268,5412,4.00000000081491,12876.0000000002
10582.272,5413,4.00000000081491,12880.000000001
10582.274,5414,1.99999999858846,12881.9999999996
10582.278,5415,4.00000000081491,12886.0000000004
10582.282,5416,3.99999999899592,12889.9999999994
10582.286,5417,4.00000000081491,12894.0000000002
10582.29,5418,4.00000000081491,12898.000000001
10582.292,5419,1.99999999858846,12899.9999999996
10582.294,5420,2.00000000040745,12902
10582.296,5421,2.00000000040745,12904.0000000005
10582.298,5422,2.00000000040745,12906.0000000009
10582.3,5423,1.99999999858846,12907.9999999994
10582.302,5424,2.00000000040745,12909.9999999999
10582.304,5425,2.00000000040745,12912.0000000003
10582.306,5426,2.00000000040745,12914.0000000007
10582.308,5427,2.00000000040745,12916.0000000011
10582.31,5428,1.99999999858846,12917.9999999997
10582.312,5429,2.00000000040745,12920.0000000001
10582.314,5430,2.00000000040745,12922.0000000005
10582.316,5431,2.00000000040745,12924.0000000009
10582.318,5432,1.99999999858846,12925.9999999995
10582.32,5433,2.00000000040745,12927.9999999999
10582.322,5434,2.00000000040745,12930.0000000003
10582.324,5435,2.00000000040745,12932.0000000007
10582.326,5436,1.99999999858846,12933.9999999993
10582.328,5437,2.00000000040745,12935.9999999997
10582.33,5438,2.00000000040745,12938.0000000001
10582.332,5439,2.00000000040745,12940.0000000005
10582.334,5440,2.00000000040745,12942.0000000009
10582.336,5441,1.99999999858846,12943.9999999995
10582.338,5442,2.00000000040745,12945.9999999999
10582.34,5443,2.00000000040745,12948.0000000003
10582.342,5444,2.00000000040745,12950.0000000007
10582.344,5445,1.99999999858846,12951.9999999993
10582.346,5446,2.00000000040745,12953.9999999997
10582.348,5447,2.00000000040745,12956.0000000001
10582.35,5448,2.00000000040745,12958.0000000005
10582.352,5449,2.00000000040745,12960.0000000009
10582.354,5450,1.99999999858846,12961.9999999995
10582.356,5451,2.00000000040745,12963.9999999999
10582.358,5452,2.00000000040745,12966.0000000003
10582.36,5453,2.00000000040745,12968.0000000008
10582.362,5454,1.99999999858846,12969.9999999993
10582.364,5455,2.00000000040745,12971.9999999998
10582.366,5456,2.00000000040745,12974.0000000002
10582.368,5457,2.00000000040745,12976.0000000006
10582.37,5458,2.00000000040745,12978.000000001
10582.372,5459,1.99999999858846,12979.9999999996
10582.374,5460,2.00000000040745,12982
10582.376,5461,2.00000000040745,12984.0000000004
10582.378,5462,2.00000000040745,12986.0000000008
10582.38,5463,1.99999999858846,12987.9999999994
10582.382,5464,2.00000000040745,12989.9999999998
10582.384,5465,2.00000000040745,12992.0000000002
10582.386,5466,2.00000000040745,12994.0000000006
10582.388,5467,2.00000000040745,12996.000000001
10582.39,5468,1.99999999858846,12997.9999999996
10582.392,5469,2.00000000040745,13000
10582.394,5470,2.00000000040745,13002.0000000004
10582.396,5471,2.00000000040745,13004.0000000008
10582.398,5472,1.99999999858846,13005.9999999994
10582.4,5473,2.00000000040745,13007.9999999998
10582.402,5474,2.00000000040745,13010.0000000002
10582.404,5475,2.00000000040745,13012.0000000006
10582.406,5476,2.00000000040745,13014.000000001
10582.408,5477,1.99999999858846,13015.9999999996
10582.41,5478,2.00000000040745,13018
10582.412,5479,2.00000000040745,13020.0000000004
10582.414,5480,2.00000000040745,13022.0000000008
10582.416,5481,1.99999999858846,13023.9999999994
10582.418,5482,2.00000000040745,13025.9999999998
10582.42,5483,2.00000000040745,13028.0000000002
10582.422,5484,2.00000000040745,13030.0000000007
10582.424,5485,2.00000000040745,13032.0000000011
10582.426,5486,1.99999999858846,13033.9999999997
10582.428,5487,2.00000000040745,13036.0000000001
10582.43,5488,2.00000000040745,13038.0000000005
10582.432,5489,2.00000000040745,13040.0000000009
10582.434,5490,1.99999999858846,13041.9999999995
10582.436,5491,2.00000000040745,13043.9999999999
10582.438,5492,2.00000000040745,13046.0000000003
10582.44,5493,2.00000000040745,13048.0000000007
10582.444,5494,3.99999999899592,13051.9999999997
10582.446,5495,2.00000000040745,13054.0000000001
10582.448,5496,2.00000000040745,13056.0000000005
10582.45,5497,2.00000000040745,13058.0000000009
10582.454,5498,3.99999999899592,13061.9999999999
10582.456,5499,2.00000000040745,13064.0000000003
10582.458,5500,2.00000000040745,13066.0000000007
10582.46,5501,1.99999999858846,13067.9999999993
10582.462,5502,2.00000000040745,13069.9999999997
10582.464,5503,2.00000000040745,13072.0000000001
10582.466,5504,2.00000000040745,13074.0000000005
10582.468,5505,2.00000000040745,13076.0000000009
10582.47,5506,1.99999999858846,13077.9999999995
10582.472,5507,2.00000000040745,13079.9999999999
10582.474,5508,2.00000000040745,13082.0000000003
10582.476,5509,2.00000000040745,13084.0000000007
10582.478,5510,1.99999999858846,13085.9999999993
10582.48,5511,2.00000000040745,13087.9999999997
10582.482,5512,2.00000000040745,13090.0000000001
10582.484,5513,2.00000000040745,13092.0000000006
10582.486,5514,2.00000000040745,13094.000000001
10582.488,5515,1.99999999858846,13095.9999999995
10582.49,5516,2.00000000040745,13098
10582.492,5517,2.00000000040745,13100.0000000004
10582.494,5518,2.00000000040745,13102.0000000008
10582.496,5519,1.99999999858846,13103.9999999994
10582.498,5520,2.00000000040745,13105.9999999998
10582.5,5521,2.00000000040745,13108.0000000002
10582.502,5522,2.00000000040745,13110.0000000006
10582.504,5523,2.00000000040745,13112.000000001
10582.506,5524,1.99999999858846,13113.9999999996
10582.508,5525,2.00000000040745,13116
10582.51,5526,2.00000000040745,13118.0000000004
10582.512,5527,2.00000000040745,13120.0000000008
10582.514,5528,1.99999999858846,13121.9999999994
10582.518,5529,4.00000000081491,13126.0000000002
10582.522,5530,4.00000000081491,13130.000000001
10582.528,5531,5.99999999940337,13136.0000000004
10582.554,5532,25.9999999998399,13162.0000000003
10582.57,5533,15.9999999996217,13177.9999999999
10582.586,5534,15.9999999996217,13193.9999999995
10582.594,5535,7.99999999981083,13201.9999999993
10582.602,5536,8.00000000162981,13210.0000000009
10582.608,5537,5.99999999940337,13216.0000000003
10582.612,5538,3.99999999899592,13219.9999999993
10582.614,5539,2.00000000040745,13221.9999999998
10582.616,5540,2.00000000040745,13224.0000000002
10582.618,5541,2.00000000040745,13226.0000000006
10582.62,5542,2.00000000040745,13228.000000001
10582.622,5543,1.99999999858846,13229.9999999996
10582.624,5544,2.00000000040745,13232
10582.626,5545,2.00000000040745,13234.0000000004
10582.628,5546,2.00000000040745,13236.0000000008
10582.63,5547,1.99999999858846,13237.9999999994
10582.632,5548,2.00000000040745,13239.9999999998
10582.634,5549,2.00000000040745,13242.0000000002
10582.636,5550,2.00000000040745,13244.0000000006
10582.638,5551,2.00000000040745,13246.000000001
10582.64,5552,1.99999999858846,13247.9999999996
10582.642,5553,2.00000000040745,13250
10582.644,5554,2.00000000040745,13252.0000000004
10582.646,5555,2.00000000040745,13254.0000000008
10582.648,5556,1.99999999858846,13255.9999999994
10582.65,5557,2.00000000040745,13257.9999999998
10582.652,5558,2.00000000040745,13260.0000000002
10582.654,5559,2.00000000040745,13262.0000000006
10582.656,5560,2.00000000040745,13264.000000001
10582.658,5561,1.99999999858846,13265.9999999996
10582.66,5562,2.00000000040745,13268
10582.662,5563,2.00000000040745,13270.0000000004
10582.664,5564,2.00000000040745,13272.0000000008
10582.666,5565,1.99999999858846,13273.9999999994
10582.668,5566,2.00000000040745,13275.9999999998
10582.67,5567,2.00000000040745,13278.0000000002
10582.672,5568,2.00000000040745,13280.0000000007
10582.674,5569,2.00000000040745,13282.0000000011
10582.676,5570,1.99999999858846,13283.9999999997
10582.678,5571,2.00000000040745,13286.0000000001
10582.68,5572,2.00000000040745,13288.0000000005
10582.682,5573,2.00000000040745,13290.0000000009
10582.684,5574,1.99999999858846,13291.9999999995
10582.686,5575,2.00000000040745,13293.9999999999
10582.688,5576,2.00000000040745,13296.0000000003
10582.69,5577,2.00000000040745,13298.0000000007
10582.692,5578,1.99999999858846,13299.9999999993
10582.694,5579,2.00000000040745,13301.9999999997
10582.696,5580,2.00000000040745,13304.0000000001
10582.698,5581,2.00000000040745,13306.0000000005
10582.7,5582,2.00000000040745,13308.0000000009
10582.702,5583,1.99999999858846,13309.9999999995
10582.704,5584,2.00000000040745,13311.9999999999
10582.706,5585,2.00000000040745,13314.0000000003
10582.708,5586,2.00000000040745,13316.0000000007
10582.71,5587,1.99999999858846,13317.9999999993
10582.712,5588,2.00000000040745,13319.9999999997
10582.714,5589,2.00000000040745,13322.0000000001
10582.716,5590,2.00000000040745,13324.0000000005
10582.718,5591,2.00000000040745,13326.0000000009
10582.72,5592,1.99999999858846,13327.9999999995
10582.722,5593,2.00000000040745,13329.9999999999
10582.724,5594,2.00000000040745,13332.0000000003
10582.726,5595,2.00000000040745,13334.0000000007
10582.728,5596,1.99999999858846,13335.9999999993
10582.73,5597,2.00000000040745,13337.9999999997
10582.732,5598,2.00000000040745,13340.0000000001
10582.734,5599,2.00000000040745,13342.0000000006
10582.736,5600,2.00000000040745,13344.000000001
10582.738,5601,1.99999999858846,13345.9999999995
10582.74,5602,2.00000000040745,13348
10582.742,5603,2.00000000040745,13350.0000000004
10582.744,5604,2.00000000040745,13352.0000000008
10582.746,5605,1.99999999858846,13353.9999999994
10582.748,5606,2.00000000040745,13355.9999999998
10582.75,5607,2.00000000040745,13358.0000000002
10582.752,5608,2.00000000040745,13360.0000000006
10582.754,5609,2.00000000040745,13362.000000001
10582.756,5610,1.99999999858846,13363.9999999996
10582.758,5611,2.00000000040745,13366
10582.76,5612,2.00000000040745,13368.0000000004
10582.762,5613,2.00000000040745,13370.0000000008
10582.764,5614,1.99999999858846,13371.9999999994
10582.766,5615,2.00000000040745,13373.9999999998
10582.768,5616,2.00000000040745,13376.0000000002
10582.77,5617,2.00000000040745,13378.0000000006
10582.772,5618,2.00000000040745,13380.000000001
10582.774,5619,1.99999999858846,13381.9999999996
10582.776,5620,2.00000000040745,13384
10582.778,5621,2.00000000040745,13386.0000000004
10582.78,5622,2.00000000040745,13388.0000000008
10582.782,5623,1.99999999858846,13389.9999999994
10582.784,5624,2.00000000040745,13391.9999999998
10582.788,5625,4.00000000081491,13396.0000000006
10582.79,5626,2.00000000040745,13398.000000001
10582.792,5627,1.99999999858846,13399.9999999996
10582.794,5628,2.00000000040745,13402
10582.796,5629,2.00000000040745,13404.0000000005
10582.798,5630,2.00000000040745,13406.0000000009
10582.8,5631,1.99999999858846,13407.9999999994
10582.802,5632,2.00000000040745,13409.9999999999
10582.804,5633,2.00000000040745,13412.0000000003
10582.806,5634,2.00000000040745,13414.0000000007
10582.81,5635,3.99999999899592,13417.9999999997
10582.814,5636,4.00000000081491,13422.0000000005
10582.816,5637,2.00000000040745,13424.0000000009
10582.818,5638,1.99999999858846,13425.9999999995
10582.82,5639,2.00000000040745,13427.9999999999
10582.822,5640,2.00000000040745,13430.0000000003
10582.824,5641,2.00000000040745,13432.0000000007
10582.826,5642,1.99999999858846,13433.9999999993
10582.828,5643,2.00000000040745,13435.9999999997
10582.83,5644,2.00000000040745,13438.0000000001
10582.832,5645,2.00000000040745,13440.0000000005
10582.834,5646,2.00000000040745,13442.0000000009
10582.836,5647,1.99999999858846,13443.9999999995
10582.838,5648,2.00000000040745,13445.9999999999
10582.84,5649,2.00000000040745,13448.0000000003
10582.842,5650,2.00000000040745,13450.0000000007
10582.844,5651,1.99999999858846,13451.9999999993
10582.846,5652,2.00000000040745,13453.9999999997
10582.848,5653,2.00000000040745,13456.0000000001
10582.85,5654,2.00000000040745,13458.0000000005
10582.852,5655,2.00000000040745,13460.0000000009
10582.854,5656,1.99999999858846,13461.9999999995
10582.856,5657,2.00000000040745,13463.9999999999
10582.858,5658,2.00000000040745,13466.0000000003
10582.86,5659,2.00000000040745,13468.0000000008
10582.862,5660,1.99999999858846,13469.9999999993
10582.864,5661,2.00000000040745,13471.9999999998
10582.866,5662,2.00000000040745,13474.0000000002
10582.868,5663,2.00000000040745,13476.0000000006
10582.87,5664,2.00000000040745,13478.000000001
10582.874,5665,3.99999999899592,13482
10582.88,5666,5.99999999940337,13487.9999999994
10582.888,5667,8.00000000162981,13496.000000001
10583.04,5668,152.000000000044,13648.000000001
10583.048,5669,7.99999999981083,13656.0000000009
10583.054,5670,5.99999999940337,13662.0000000003
10583.06,5671,5.99999999940337,13667.9999999997
10583.064,5672,4.00000000081491,13672.0000000005
10583.066,5673,2.00000000040745,13674.0000000009
10583.068,5674,1.99999999858846,13675.9999999995
10583.07,5675,2.00000000040745,13677.9999999999
10583.072,5676,2.00000000040745,13680.0000000003
10583.074,5677,2.00000000040745,13682.0000000007
10583.076,5678,1.99999999858846,13683.9999999993
10583.078,5679,2.00000000040745,13685.9999999997
10583.08,5680,2.00000000040745,13688.0000000001
10583.082,5681,2.00000000040745,13690.0000000005
10583.084,5682,2.00000000040745,13692.0000000009
10583.086,5683,1.99999999858846,13693.9999999995
10583.088,5684,2.00000000040745,13695.9999999999
10583.09,5685,2.00000000040745,13698.0000000003
10583.092,5686,2.00000000040745,13700.0000000007
10583.094,5687,1.99999999858846,13701.9999999993
10583.096,5688,2.00000000040745,13703.9999999997
10583.098,5689,2.00000000040745,13706.0000000001
10583.1,5690,2.00000000040745,13708.0000000005
10583.102,5691,2.00000000040745,13710.0000000009
10583.104,5692,1.99999999858846,13711.9999999995
10583.106,5693,2.00000000040745,13713.9999999999
10583.108,5694,2.00000000040745,13716.0000000003
10583.11,5695,2.00000000040745,13718.0000000008
10583.112,5696,1.99999999858846,13719.9999999993
10583.114,5697,2.00000000040745,13721.9999999998
10583.116,5698,2.00000000040745,13724.0000000002
10583.118,5699,2.00000000040745,13726.0000000006
10583.12,5700,2.00000000040745,13728.000000001
10583.122,5701,1.99999999858846,13729.9999999996
10583.124,5702,2.00000000040745,13732
10583.126,5703,2.00000000040745,13734.0000000004
10583.128,5704,2.00000000040745,13736.0000000008
10583.13,5705,1.99999999858846,13737.9999999994
10583.132,5706,2.00000000040745,13739.9999999998
10583.134,5707,2.00000000040745,13742.0000000002
10583.136,5708,2.00000000040745,13744.0000000006
10583.138,5709,2.00000000040745,13746.000000001
10583.14,5710,1.99999999858846,13747.9999999996
10583.142,5711,2.00000000040745,13750
10583.144,5712,2.00000000040745,13752.0000000004
10583.146,5713,2.00000000040745,13754.0000000008
10583.148,5714,1.99999999858846,13755.9999999994
10583.15,5715,2.00000000040745,13757.9999999998
10583.152,5716,2.00000000040745,13760.0000000002
10583.154,5717,2.00000000040745,13762.0000000006
10583.158,5718,3.99999999899592,13765.9999999996
10583.164,5719,6.00000000122236,13772.0000000008
10583.172,5720,7.99999999981083,13780.0000000007
10583.18,5721,7.99999999981083,13788.0000000005
10583.186,5722,5.99999999940337,13793.9999999999
10583.19,5723,4.00000000081491,13798.0000000007
10583.194,5724,3.99999999899592,13801.9999999997
10583.196,5725,2.00000000040745,13804.0000000001
10583.198,5726,2.00000000040745,13806.0000000005
10583.2,5727,2.00000000040745,13808.0000000009
10583.202,5728,1.99999999858846,13809.9999999995
10583.204,5729,2.00000000040745,13811.9999999999
10583.206,5730,2.00000000040745,13814.0000000003
10583.208,5731,2.00000000040745,13816.0000000007
10583.21,5732,1.99999999858846,13817.9999999993
10583.212,5733,2.00000000040745,13819.9999999997
10583.214,5734,2.00000000040745,13822.0000000001
10583.216,5735,2.00000000040745,13824.0000000005
10583.218,5736,2.00000000040745,13826.0000000009
10583.22,5737,1.99999999858846,13827.9999999995
10583.222,5738,2.00000000040745,13829.9999999999
10583.224,5739,2.00000000040745,13832.0000000003
10583.226,5740,2.00000000040745,13834.0000000007
10583.228,5741,1.99999999858846,13835.9999999993
10583.23,5742,2.00000000040745,13837.9999999997
10583.232,5743,2.00000000040745,13840.0000000001
10583.234,5744,2.00000000040745,13842.0000000006
10583.236,5745,2.00000000040745,13844.000000001
10583.238,5746,1.99999999858846,13845.9999999995
10583.24,5747,2.00000000040745,13848
10583.242,5748,2.00000000040745,13850.0000000004
10583.244,5749,2.00000000040745,13852.0000000008
10583.246,5750,1.99999999858846,13853.9999999994
10583.248,5751,2.00000000040745,13855.9999999998
10583.25,5752,2.00000000040745,13858.0000000002
10583.252,5753,2.00000000040745,13860.0000000006
10583.254,5754,2.00000000040745,13862.000000001
10583.256,5755,1.99999999858846,13863.9999999996
10583.258,5756,2.00000000040745,13866
10583.26,5757,2.00000000040745,13868.0000000004
10583.262,5758,2.00000000040745,13870.0000000008
10583.264,5759,1.99999999858846,13871.9999999994
10583.266,5760,2.00000000040745,13873.9999999998
10583.268,5761,2.00000000040745,13876.0000000002
10583.27,5762,2.00000000040745,13878.0000000006
10583.272,5763,2.00000000040745,13880.000000001
10583.274,5764,1.99999999858846,13881.9999999996
10583.276,5765,2.00000000040745,13884
10583.278,5766,2.00000000040745,13886.0000000004
10583.28,5767,2.00000000040745,13888.0000000008
10583.282,5768,1.99999999858846,13889.9999999994
10583.284,5769,2.00000000040745,13891.9999999998
10583.286,5770,2.00000000040745,13894.0000000002
10583.288,5771,2.00000000040745,13896.0000000006
10583.29,5772,2.00000000040745,13898.000000001
10583.292,5773,1.99999999858846,13899.9999999996
10583.294,5774,2.00000000040745,13902
10583.296,5775,2.00000000040745,13904.0000000005
10583.298,5776,2.00000000040745,13906.0000000009
10583.3,5777,1.99999999858846,13907.9999999994
10583.302,5778,2.00000000040745,13909.9999999999
10583.306,5779,4.00000000081491,13914.0000000007
10583.308,5780,2.00000000040745,13916.0000000011
10583.31,5781,1.99999999858846,13917.9999999997
10583.312,5782,2.00000000040745,13920.0000000001
10583.314,5783,2.00000000040745,13922.0000000005
10583.316,5784,2.00000000040745,13924.0000000009
10583.318,5785,1.99999999858846,13925.9999999995
10583.32,5786,2.00000000040745,13927.9999999999
10583.322,5787,2.00000000040745,13930.0000000003
10583.324,5788,2.00000000040745,13932.0000000007
10583.328,5789,3.99999999899592,13935.9999999997
10583.334,5790,6.00000000122236,13942.0000000009
10583.342,5791,7.99999999981083,13950.0000000007
10583.366,5792,23.9999999994325,13974.0000000002
10583.37,5793,4.00000000081491,13978.000000001
10583.374,5794,3.99999999899592,13982
10583.376,5795,2.00000000040745,13984.0000000004
10583.378,5796,2.00000000040745,13986.0000000008
10583.38,5797,1.99999999858846,13987.9999999994
10583.382,5798,2.00000000040745,13989.9999999998
10583.384,5799,2.00000000040745,13992.0000000002
10583.386,5800,2.00000000040745,13994.0000000006
10583.388,5801,2.00000000040745,13996.000000001
10583.39,5802,1.99999999858846,13997.9999999996
10583.392,5803,2.00000000040745,14000
10583.394,5804,2.00000000040745,14002.0000000004
10583.396,5805,2.00000000040745,14004.0000000008
10583.398,5806,1.99999999858846,14005.9999999994
10583.4,5807,2.00000000040745,14007.9999999998
10583.402,5808,2.00000000040745,14010.0000000002
10583.404,5809,2.00000000040745,14012.0000000006
10583.406,5810,2.00000000040745,14014.000000001
10583.408,5811,1.99999999858846,14015.9999999996
10583.41,5812,2.00000000040745,14018
10583.412,5813,2.00000000040745,14020.0000000004
10583.414,5814,2.00000000040745,14022.0000000008
10583.416,5815,1.99999999858846,14023.9999999994
10583.418,5816,2.00000000040745,14025.9999999998
10583.42,5817,2.00000000040745,14028.0000000002
10583.422,5818,2.00000000040745,14030.0000000007
10583.424,5819,2.00000000040745,14032.0000000011
10583.426,5820,1.99999999858846,14033.9999999997
10583.428,5821,2.00000000040745,14036.0000000001
10583.43,5822,2.00000000040745,14038.0000000005
10583.432,5823,2.00000000040745,14040.0000000009
10583.434,5824,1.99999999858846,14041.9999999995
10583.436,5825,2.00000000040745,14043.9999999999
10583.438,5826,2.00000000040745,14046.0000000003
10583.44,5827,2.00000000040745,14048.0000000007
10583.442,5828,1.99999999858846,14049.9999999993
10583.444,5829,2.00000000040745,14051.9999999997
10583.446,5830,2.00000000040745,14054.0000000001
10583.448,5831,2.00000000040745,14056.0000000005
10583.45,5832,2.00000000040745,14058.0000000009
10583.452,5833,1.99999999858846,14059.9999999995
10583.454,5834,2.00000000040745,14061.9999999999
10583.456,5835,2.00000000040745,14064.0000000003
10583.458,5836,2.00000000040745,14066.0000000007
10583.46,5837,1.99999999858846,14067.9999999993
10583.462,5838,2.00000000040745,14069.9999999997
10583.464,5839,2.00000000040745,14072.0000000001
10583.466,5840,2.00000000040745,14074.0000000005
10583.468,5841,2.00000000040745,14076.0000000009
10583.47,5842,1.99999999858846,14077.9999999995
10583.472,5843,2.00000000040745,14079.9999999999
10583.474,5844,2.00000000040745,14082.0000000003
10583.476,5845,2.00000000040745,14084.0000000007
10583.478,5846,1.99999999858846,14085.9999999993
10583.48,5847,2.00000000040745,14087.9999999997
10583.482,5848,2.00000000040745,14090.0000000001
10583.484,5849,2.00000000040745,14092.0000000006
10583.486,5850,2.00000000040745,14094.000000001
10583.488,5851,1.99999999858846,14095.9999999995
10583.49,5852,2.00000000040745,14098
10583.492,5853,2.00000000040745,14100.0000000004
10583.494,5854,2.00000000040745,14102.0000000008
10583.496,5855,1.99999999858846,14103.9999999994
10583.5,5856,4.00000000081491,14108.0000000002
10583.504,5857,4.00000000081491,14112.000000001
10583.508,5858,3.99999999899592,14116
10583.512,5859,4.00000000081491,14120.0000000008
10583.516,5860,3.99999999899592,14123.9999999998
10583.52,5861,4.00000000081491,14128.0000000006
10583.524,5862,3.99999999899592,14131.9999999996
10583.526,5863,2.00000000040745,14134
10583.528,5864,2.00000000040745,14136.0000000004
10583.53,5865,2.00000000040745,14138.0000000008
10583.532,5866,1.99999999858846,14139.9999999994
10583.534,5867,2.00000000040745,14141.9999999998
10583.536,5868,2.00000000040745,14144.0000000002
10583.538,5869,2.00000000040745,14146.0000000006
10583.54,5870,2.00000000040745,14148.000000001
10583.542,5871,1.99999999858846,14149.9999999996
10583.544,5872,2.00000000040745,14152
10583.546,5873,2.00000000040745,14154.0000000005
10583.548,5874,2.00000000040745,14156.0000000009
10583.55,5875,1.99999999858846,14157.9999999994
10583.552,5876,2.00000000040745,14159.9999999999
10583.554,5877,2.00000000040745,14162.0000000003
10583.556,5878,2.00000000040745,14164.0000000007
10583.558,5879,2.00000000040745,14166.0000000011
10583.56,5880,1.99999999858846,14167.9999999997
10583.562,5881,2.00000000040745,14170.0000000001
10583.564,5882,2.00000000040745,14172.0000000005
10583.566,5883,2.00000000040745,14174.0000000009
10583.568,5884,1.99999999858846,14175.9999999995
10583.57,5885,2.00000000040745,14177.9999999999
10583.572,5886,2.00000000040745,14180.0000000003
10583.574,5887,2.00000000040745,14182.0000000007
10583.576,5888,1.99999999858846,14183.9999999993
10583.578,5889,2.00000000040745,14185.9999999997
10583.58,5890,2.00000000040745,14188.0000000001
10583.582,5891,2.00000000040745,14190.0000000005
10583.584,5892,2.00000000040745,14192.0000000009
10583.586,5893,1.99999999858846,14193.9999999995
10583.588,5894,2.00000000040745,14195.9999999999
10583.59,5895,2.00000000040745,14198.0000000003
10583.592,5896,2.00000000040745,14200.0000000007
10583.594,5897,1.99999999858846,14201.9999999993
10583.596,5898,2.00000000040745,14203.9999999997
10583.598,5899,2.00000000040745,14206.0000000001
10583.6,5900,2.00000000040745,14208.0000000005
10583.602,5901,2.00000000040745,14210.0000000009
10583.604,5902,1.99999999858846,14211.9999999995
10583.606,5903,2.00000000040745,14213.9999999999
10583.608,5904,2.00000000040745,14216.0000000003
10583.61,5905,2.00000000040745,14218.0000000008
10583.612,5906,1.99999999858846,14219.9999999993
10583.614,5907,2.00000000040745,14221.9999999998
10583.616,5908,2.00000000040745,14224.0000000002
10583.618,5909,2.00000000040745,14226.0000000006
10583.62,5910,2.00000000040745,14228.000000001
10583.622,5911,1.99999999858846,14229.9999999996
10583.624,5912,2.00000000040745,14232
10583.626,5913,2.00000000040745,14234.0000000004
10583.628,5914,2.00000000040745,14236.0000000008
10583.63,5915,1.99999999858846,14237.9999999994
10583.632,5916,2.00000000040745,14239.9999999998
10583.634,5917,2.00000000040745,14242.0000000002
10583.636,5918,2.00000000040745,14244.0000000006
10583.638,5919,2.00000000040745,14246.000000001
10583.64,5920,1.99999999858846,14247.9999999996
10583.642,5921,2.00000000040745,14250
10583.644,5922,2.00000000040745,14252.0000000004
10583.646,5923,2.00000000040745,14254.0000000008
10583.648,5924,1.99999999858846,14255.9999999994
10583.65,5925,2.00000000040745,14257.9999999998
10583.652,5926,2.00000000040745,14260.0000000002
10583.654,5927,2.00000000040745,14262.0000000006
10583.656,5928,2.00000000040745,14264.000000001
10583.658,5929,1.99999999858846,14265.9999999996
10583.66,5930,2.00000000040745,14268
10583.662,5931,2.00000000040745,14270.0000000004
10583.664,5932,2.00000000040745,14272.0000000008
10583.666,5933,1.99999999858846,14273.9999999994
10583.668,5934,2.00000000040745,14275.9999999998
10583.67,5935,2.00000000040745,14278.0000000002
10583.672,5936,2.00000000040745,14280.0000000007
10583.674,5937,2.00000000040745,14282.0000000011
10583.676,5938,1.99999999858846,14283.9999999997
10583.678,5939,2.00000000040745,14286.0000000001
10583.68,5940,2.00000000040745,14288.0000000005
10583.682,5941,2.00000000040745,14290.0000000009
10583.684,5942,1.99999999858846,14291.9999999995
10583.686,5943,2.00000000040745,14293.9999999999
10583.688,5944,2.00000000040745,14296.0000000003
10583.69,5945,2.00000000040745,14298.0000000007
10583.692,5946,1.99999999858846,14299.9999999993
10583.694,5947,2.00000000040745,14301.9999999997
10583.696,5948,2.00000000040745,14304.0000000001
10583.698,5949,2.00000000040745,14306.0000000005
10583.7,5950,2.00000000040745,14308.0000000009
10583.702,5951,1.99999999858846,14309.9999999995
10583.704,5952,2.00000000040745,14311.9999999999
10583.706,5953,2.00000000040745,14314.0000000003
10583.708,5954,2.00000000040745,14316.0000000007
10583.71,5955,1.99999999858846,14317.9999999993
10583.712,5956,2.00000000040745,14319.9999999997
10583.714,5957,2.00000000040745,14322.0000000001
10583.716,5958,2.00000000040745,14324.0000000005
10583.718,5959,2.00000000040745,14326.0000000009
10583.72,5960,1.99999999858846,14327.9999999995
10583.722,5961,2.00000000040745,14329.9999999999
10583.724,5962,2.00000000040745,14332.0000000003
10583.726,5963,2.00000000040745,14334.0000000007
10583.728,5964,1.99999999858846,14335.9999999993
10583.73,5965,2.00000000040745,14337.9999999997
10583.732,5966,2.00000000040745,14340.0000000001
10583.734,5967,2.00000000040745,14342.0000000006
10583.738,5968,3.99999999899592,14345.9999999995
10583.742,5969,4.00000000081491,14350.0000000004
10583.748,5970,5.99999999940337,14355.9999999998
10583.754,5971,6.00000000122236,14362.000000001
10583.758,5972,3.99999999899592,14366
10583.762,5973,4.00000000081491,14370.0000000008
10583.764,5974,1.99999999858846,14371.9999999994
10583.766,5975,2.00000000040745,14373.9999999998
10583.768,5976,2.00000000040745,14376.0000000002
10583.77,5977,2.00000000040745,14378.0000000006
10583.772,5978,2.00000000040745,14380.000000001
10583.774,5979,1.99999999858846,14381.9999999996
10583.776,5980,2.00000000040745,14384
10583.778,5981,2.00000000040745,14386.0000000004
10583.78,5982,2.00000000040745,14388.0000000008
10583.782,5983,1.99999999858846,14389.9999999994
10583.784,5984,2.00000000040745,14391.9999999998
10583.786,5985,2.00000000040745,14394.0000000002
10583.788,5986,2.00000000040745,14396.0000000006
10583.79,5987,2.00000000040745,14398.000000001
10583.792,5988,1.99999999858846,14399.9999999996
10583.794,5989,2.00000000040745,14402
10583.798,5990,4.00000000081491,14406.0000000009
10583.802,5991,3.99999999899592,14409.9999999999
10583.804,5992,2.00000000040745,14412.0000000003
10583.806,5993,2.00000000040745,14414.0000000007
10583.808,5994,2.00000000040745,14416.0000000011
10583.81,5995,1.99999999858846,14417.9999999997
10583.812,5996,2.00000000040745,14420.0000000001
10583.814,5997,2.00000000040745,14422.0000000005
10583.816,5998,2.00000000040745,14424.0000000009
10583.818,5999,1.99999999858846,14425.9999999995
10583.82,6000,2.00000000040745,14427.9999999999
10583.822,6001,2.00000000040745,14430.0000000003
10583.824,6002,2.00000000040745,14432.0000000007
10583.826,6003,1.99999999858846,14433.9999999993
10583.828,6004,2.00000000040745,14435.9999999997
10583.83,6005,2.00000000040745,14438.0000000001
10583.832,6006,2.00000000040745,14440.0000000005
10583.834,6007,2.00000000040745,14442.0000000009
10583.836,6008,1.99999999858846,14443.9999999995
10583.838,6009,2.00000000040745,14445.9999999999
10583.84,6010,2.00000000040745,14448.0000000003
10583.842,6011,2.00000000040745,14450.0000000007
10583.844,6012,1.99999999858846,14451.9999999993
10583.846,6013,2.00000000040745,14453.9999999997
10583.848,6014,2.00000000040745,14456.0000000001
10583.85,6015,2.00000000040745,14458.0000000005
10583.852,6016,2.00000000040745,14460.0000000009
10583.854,6017,1.99999999858846,14461.9999999995
10583.856,6018,2.00000000040745,14463.9999999999
10583.858,6019,2.00000000040745,14466.0000000003
10583.86,6020,2.00000000040745,14468.0000000008
10583.862,6021,1.99999999858846,14469.9999999993
10583.864,6022,2.00000000040745,14471.9999999998
10583.866,6023,2.00000000040745,14474.0000000002
10583.868,6024,2.00000000040745,14476.0000000006
10583.87,6025,2.00000000040745,14478.000000001
10583.872,6026,1.99999999858846,14479.9999999996
10583.874,6027,2.00000000040745,14482
10583.876,6028,2.00000000040745,14484.0000000004
10583.878,6029,2.00000000040745,14486.0000000008
10583.88,6030,1.99999999858846,14487.9999999994
10583.882,6031,2.00000000040745,14489.9999999998
10583.884,6032,2.00000000040745,14492.0000000002
10583.886,6033,2.00000000040745,14494.0000000006
10583.888,6034,2.00000000040745,14496.000000001
10583.89,6035,1.99999999858846,14497.9999999996
10583.892,6036,2.00000000040745,14500
10583.894,6037,2.00000000040745,14502.0000000004
10583.898,6038,3.99999999899592,14505.9999999994
10583.904,6039,6.00000000122236,14512.0000000006
10583.912,6040,7.99999999981083,14520.0000000004
10583.954,6041,41.9999999994616,14561.9999999999
10583.96,6042,5.99999999940337,14567.9999999993
10583.964,6043,4.00000000081491,14572.0000000001
10583.968,6044,4.00000000081491,14576.0000000009
10583.972,6045,3.99999999899592,14579.9999999999
10583.976,6046,4.00000000081491,14584.0000000007
10583.98,6047,3.99999999899592,14587.9999999997
10583.982,6048,2.00000000040745,14590.0000000001
10583.984,6049,2.00000000040745,14592.0000000006
10583.986,6050,2.00000000040745,14594.000000001
10583.988,6051,1.99999999858846,14595.9999999995
10583.99,6052,2.00000000040745,14598
10583.992,6053,2.00000000040745,14600.0000000004
10583.994,6054,2.00000000040745,14602.0000000008
10583.996,6055,1.99999999858846,14603.9999999994
10583.998,6056,2.00000000040745,14605.9999999998
10584.002,6057,4.00000000081491,14610.0000000006
10584.004,6058,2.00000000040745,14612.000000001
10584.008,6059,3.99999999899592,14616
10584.012,6060,4.00000000081491,14620.0000000008
10584.016,6061,3.99999999899592,14623.9999999998
10584.018,6062,2.00000000040745,14626.0000000002
10584.022,6063,4.00000000081491,14630.000000001
10584.024,6064,1.99999999858846,14631.9999999996
10584.026,6065,2.00000000040745,14634
10584.028,6066,2.00000000040745,14636.0000000004
10584.03,6067,2.00000000040745,14638.0000000008
10584.032,6068,1.99999999858846,14639.9999999994
10584.034,6069,2.00000000040745,14641.9999999998
10584.036,6070,2.00000000040745,14644.0000000002
10584.038,6071,2.00000000040745,14646.0000000006
10584.04,6072,2.00000000040745,14648.000000001
10584.042,6073,1.99999999858846,14649.9999999996
10584.044,6074,2.00000000040745,14652
10584.046,6075,2.00000000040745,14654.0000000005
10584.048,6076,2.00000000040745,14656.0000000009
10584.05,6077,1.99999999858846,14657.9999999994
10584.052,6078,2.00000000040745,14659.9999999999
10584.054,6079,2.00000000040745,14662.0000000003
10584.056,6080,2.00000000040745,14664.0000000007
10584.058,6081,2.00000000040745,14666.0000000011
10584.06,6082,1.99999999858846,14667.9999999997
10584.062,6083,2.00000000040745,14670.0000000001
10584.064,6084,2.00000000040745,14672.0000000005
10584.066,6085,2.00000000040745,14674.0000000009
10584.068,6086,1.99999999858846,14675.9999999995
10584.07,6087,2.00000000040745,14677.9999999999
10584.072,6088,2.00000000040745,14680.0000000003
10584.074,6089,2.00000000040745,14682.0000000007
10584.076,6090,1.99999999858846,14683.9999999993
10584.078,6091,2.00000000040745,14685.9999999997
10584.08,6092,2.00000000040745,14688.0000000001
10584.082,6093,2.00000000040745,14690.0000000005
10584.084,6094,2.00000000040745,14692.0000000009
10584.086,6095,1.99999999858846,14693.9999999995
10584.088,6096,2.00000000040745,14695.9999999999
10584.09,6097,2.00000000040745,14698.0000000003
10584.092,6098,2.00000000040745,14700.0000000007
10584.094,6099,1.99999999858846,14701.9999999993
10584.096,6100,2.00000000040745,14703.9999999997
10584.098,6101,2.00000000040745,14706.0000000001
10584.1,6102,2.00000000040745,14708.0000000005
10584.102,6103,2.00000000040745,14710.0000000009
10584.104,6104,1.99999999858846,14711.9999999995
10584.106,6105,2.00000000040745,14713.9999999999
10584.108,6106,2.00000000040745,14716.0000000003
10584.11,6107,2.00000000040745,14718.0000000008
10584.112,6108,1.99999999858846,14719.9999999993
10584.116,6109,4.00000000081491,14724.0000000002
10584.118,6110,2.00000000040745,14726.0000000006
10584.12,6111,2.00000000040745,14728.000000001
10584.122,6112,1.99999999858846,14729.9999999996
10584.124,6113,2.00000000040745,14732
10584.126,6114,2.00000000040745,14734.0000000004
10584.128,6115,2.00000000040745,14736.0000000008
10584.13,6116,1.99999999858846,14737.9999999994
10584.132,6117,2.00000000040745,14739.9999999998
10584.134,6118,2.00000000040745,14742.0000000002
10584.136,6119,2.00000000040745,14744.0000000006
10584.138,6120,2.00000000040745,14746.000000001
10584.14,6121,1.99999999858846,14747.9999999996
10584.142,6122,2.00000000040745,14750
10584.144,6123,2.00000000040745,14752.0000000004
10584.146,6124,2.00000000040745,14754.0000000008
10584.148,6125,1.99999999858846,14755.9999999994
10584.15,6126,2.00000000040745,14757.9999999998
10584.152,6127,2.00000000040745,14760.0000000002
10584.154,6128,2.00000000040745,14762.0000000006
10584.156,6129,2.00000000040745,14764.000000001
10584.158,6130,1.99999999858846,14765.9999999996
10584.16,6131,2.00000000040745,14768
10584.162,6132,2.00000000040745,14770.0000000004
10584.164,6133,2.00000000040745,14772.0000000008
10584.166,6134,1.99999999858846,14773.9999999994
10584.168,6135,2.00000000040745,14775.9999999998
10584.17,6136,2.00000000040745,14778.0000000002
10584.172,6137,2.00000000040745,14780.0000000007
10584.174,6138,2.00000000040745,14782.0000000011
10584.176,6139,1.99999999858846,14783.9999999997
10584.178,6140,2.00000000040745,14786.0000000001
10584.18,6141,2.00000000040745,14788.0000000005
10584.182,6142,2.00000000040745,14790.0000000009
10584.184,6143,1.99999999858846,14791.9999999995
10584.186,6144,2.00000000040745,14793.9999999999
10584.188,6145,2.00000000040745,14796.0000000003
10584.19,6146,2.00000000040745,14798.0000000007
10584.192,6147,1.99999999858846,14799.9999999993
10584.194,6148,2.00000000040745,14801.9999999997
10584.196,6149,2.00000000040745,14804.0000000001
10584.198,6150,2.00000000040745,14806.0000000005
10584.2,6151,2.00000000040745,14808.0000000009
10584.202,6152,1.99999999858846,14809.9999999995
10584.204,6153,2.00000000040745,14811.9999999999
10584.206,6154,2.00000000040745,14814.0000000003
10584.208,6155,2.00000000040745,14816.0000000007
10584.21,6156,1.99999999858846,14817.9999999993
10584.212,6157,2.00000000040745,14819.9999999997
10584.214,6158,2.00000000040745,14822.0000000001
10584.216,6159,2.00000000040745,14824.0000000005
10584.218,6160,2.00000000040745,14826.0000000009
10584.22,6161,1.99999999858846,14827.9999999995
10584.222,6162,2.00000000040745,14829.9999999999
10584.224,6163,2.00000000040745,14832.0000000003
10584.226,6164,2.00000000040745,14834.0000000007
10584.228,6165,1.99999999858846,14835.9999999993
10584.23,6166,2.00000000040745,14837.9999999997
10584.232,6167,2.00000000040745,14840.0000000001
10584.234,6168,2.00000000040745,14842.0000000006
10584.236,6169,2.00000000040745,14844.000000001
10584.238,6170,1.99999999858846,14845.9999999995
10584.24,6171,2.00000000040745,14848
10584.242,6172,2.00000000040745,14850.0000000004
10584.244,6173,2.00000000040745,14852.0000000008
10584.246,6174,1.99999999858846,14853.9999999994
10584.248,6175,2.00000000040745,14855.9999999998
10584.25,6176,2.00000000040745,14858.0000000002
10584.252,6177,2.00000000040745,14860.0000000006
10584.254,6178,2.00000000040745,14862.000000001
10584.256,6179,1.99999999858846,14863.9999999996
10584.258,6180,2.00000000040745,14866
10584.26,6181,2.00000000040745,14868.0000000004
10584.262,6182,2.00000000040745,14870.0000000008
10584.264,6183,1.99999999858846,14871.9999999994
10584.266,6184,2.00000000040745,14873.9999999998
10584.268,6185,2.00000000040745,14876.0000000002
10584.27,6186,2.00000000040745,14878.0000000006
10584.272,6187,2.00000000040745,14880.000000001
10584.274,6188,1.99999999858846,14881.9999999996
10584.276,6189,2.00000000040745,14884
10584.278,6190,2.00000000040745,14886.0000000004
10584.28,6191,2.00000000040745,14888.0000000008
10584.282,6192,1.99999999858846,14889.9999999994
10584.284,6193,2.00000000040745,14891.9999999998
10584.286,6194,2.00000000040745,14894.0000000002
10584.288,6195,2.00000000040745,14896.0000000006
10584.29,6196,2.00000000040745,14898.000000001
10584.292,6197,1.99999999858846,14899.9999999996
10584.294,6198,2.00000000040745,14902
10584.296,6199,2.00000000040745,14904.0000000005
10584.298,6200,2.00000000040745,14906.0000000009
10584.3,6201,1.99999999858846,14907.9999999994
10584.302,6202,2.00000000040745,14909.9999999999
10584.304,6203,2.00000000040745,14912.0000000003
10584.306,6204,2.00000000040745,14914.0000000007
10584.308,6205,2.00000000040745,14916.0000000011
10584.31,6206,1.99999999858846,14917.9999999997
10584.312,6207,2.00000000040745,14920.0000000001
10584.314,6208,2.00000000040745,14922.0000000005
10584.316,6209,2.00000000040745,14924.0000000009
10584.318,6210,1.99999999858846,14925.9999999995
10584.32,6211,2.00000000040745,14927.9999999999
10584.322,6212,2.00000000040745,14930.0000000003
10584.324,6213,2.00000000040745,14932.0000000007
10584.326,6214,1.99999999858846,14933.9999999993
10584.328,6215,2.00000000040745,14935.9999999997
10584.33,6216,2.00000000040745,14938.0000000001
10584.332,6217,2.00000000040745,14940.0000000005
10584.334,6218,2.00000000040745,14942.0000000009
10584.336,6219,1.99999999858846,14943.9999999995
10584.338,6220,2.00000000040745,14945.9999999999
10584.34,6221,2.00000000040745,14948.0000000003
10584.342,6222,2.00000000040745,14950.0000000007
10584.344,6223,1.99999999858846,14951.9999999993
10584.346,6224,2.00000000040745,14953.9999999997
10584.35,6225,4.00000000081491,14958.0000000005
10584.354,6226,3.99999999899592,14961.9999999995
10584.358,6227,4.00000000081491,14966.0000000003
10584.362,6228,3.99999999899592,14969.9999999993
10584.368,6229,6.00000000122236,14976.0000000006
10584.374,6230,5.99999999940337,14982
10584.38,6231,5.99999999940337,14987.9999999994
10584.384,6232,4.00000000081491,14992.0000000002
10584.386,6233,2.00000000040745,14994.0000000006
10584.388,6234,2.00000000040745,14996.000000001
10584.39,6235,1.99999999858846,14997.9999999996
10584.392,6236,2.00000000040745,15000
10584.394,6237,2.00000000040745,15002.0000000004
10584.396,6238,2.00000000040745,15004.0000000008
10584.398,6239,1.99999999858846,15005.9999999994
10584.4,6240,2.00000000040745,15007.9999999998
10584.402,6241,2.00000000040745,15010.0000000002
10584.404,6242,2.00000000040745,15012.0000000006
10584.406,6243,2.00000000040745,15014.000000001
10584.408,6244,1.99999999858846,15015.9999999996
10584.41,6245,2.00000000040745,15018
10584.412,6246,2.00000000040745,15020.0000000004
10584.414,6247,2.00000000040745,15022.0000000008
10584.416,6248,1.99999999858846,15023.9999999994
10584.418,6249,2.00000000040745,15025.9999999998
10584.42,6250,2.00000000040745,15028.0000000002
10584.422,6251,2.00000000040745,15030.0000000007
10584.424,6252,2.00000000040745,15032.0000000011
10584.426,6253,1.99999999858846,15033.9999999997
10584.428,6254,2.00000000040745,15036.0000000001
10584.43,6255,2.00000000040745,15038.0000000005
10584.432,6256,2.00000000040745,15040.0000000009
10584.434,6257,1.99999999858846,15041.9999999995
10584.436,6258,2.00000000040745,15043.9999999999
10584.438,6259,2.00000000040745,15046.0000000003
10584.44,6260,2.00000000040745,15048.0000000007
10584.442,6261,1.99999999858846,15049.9999999993
10584.444,6262,2.00000000040745,15051.9999999997
10584.446,6263,2.00000000040745,15054.0000000001
10584.448,6264,2.00000000040745,15056.0000000005
10584.452,6265,3.99999999899592,15059.9999999995
10584.454,6266,2.00000000040745,15061.9999999999
10584.456,6267,2.00000000040745,15064.0000000003
10584.458,6268,2.00000000040745,15066.0000000007
10584.46,6269,1.99999999858846,15067.9999999993
10584.462,6270,2.00000000040745,15069.9999999997
10584.464,6271,2.00000000040745,15072.0000000001
10584.466,6272,2.00000000040745,15074.0000000005
10584.468,6273,2.00000000040745,15076.0000000009
10584.47,6274,1.99999999858846,15077.9999999995
10584.472,6275,2.00000000040745,15079.9999999999
10584.474,6276,2.00000000040745,15082.0000000003
10584.476,6277,2.00000000040745,15084.0000000007
10584.478,6278,1.99999999858846,15085.9999999993
10584.48,6279,2.00000000040745,15087.9999999997
10584.482,6280,2.00000000040745,15090.0000000001
10584.484,6281,2.00000000040745,15092.0000000006
10584.486,6282,2.00000000040745,15094.000000001
10584.488,6283,1.99999999858846,15095.9999999995
10584.49,6284,2.00000000040745,15098
10584.492,6285,2.00000000040745,15100.0000000004
10584.494,6286,2.00000000040745,15102.0000000008
10584.496,6287,1.99999999858846,15103.9999999994
10584.498,6288,2.00000000040745,15105.9999999998
10584.5,6289,2.00000000040745,15108.0000000002
10584.502,6290,2.00000000040745,15110.0000000006
10584.504,6291,2.00000000040745,15112.000000001
10584.506,6292,1.99999999858846,15113.9999999996
10584.508,6293,2.00000000040745,15116
10584.51,6294,2.00000000040745,15118.0000000004
10584.512,6295,2.00000000040745,15120.0000000008
10584.514,6296,1.99999999858846,15121.9999999994
10584.516,6297,2.00000000040745,15123.9999999998
10584.518,6298,2.00000000040745,15126.0000000002
10584.52,6299,2.00000000040745,15128.0000000006
10584.522,6300,2.00000000040745,15130.000000001
10584.524,6301,1.99999999858846,15131.9999999996
10584.528,6302,4.00000000081491,15136.0000000004
10584.534,6303,5.99999999940337,15141.9999999998
10584.542,6304,7.99999999981083,15149.9999999996
10584.586,6305,43.999999999869,15193.9999999995
10584.594,6306,7.99999999981083,15201.9999999993
10584.602,6307,8.00000000162981,15210.0000000009
10584.608,6308,5.99999999940337,15216.0000000003
10584.614,6309,5.99999999940337,15221.9999999998
10584.618,6310,4.00000000081491,15226.0000000006
10584.62,6311,2.00000000040745,15228.000000001
10584.624,6312,3.99999999899592,15232
10584.628,6313,4.00000000081491,15236.0000000008
10584.632,6314,3.99999999899592,15239.9999999998
10584.634,6315,2.00000000040745,15242.0000000002
10584.636,6316,2.00000000040745,15244.0000000006
10584.638,6317,2.00000000040745,15246.000000001
10584.64,6318,1.99999999858846,15247.9999999996
10584.642,6319,2.00000000040745,15250
10584.644,6320,2.00000000040745,15252.0000000004
10584.646,6321,2.00000000040745,15254.0000000008
10584.648,6322,1.99999999858846,15255.9999999994
10584.65,6323,2.00000000040745,15257.9999999998
10584.652,6324,2.00000000040745,15260.0000000002
10584.654,6325,2.00000000040745,15262.0000000006
10584.656,6326,2.00000000040745,15264.000000001
10584.658,6327,1.99999999858846,15265.9999999996
10584.66,6328,2.00000000040745,15268
10584.662,6329,2.00000000040745,15270.0000000004
10584.664,6330,2.00000000040745,15272.0000000008
10584.666,6331,1.99999999858846,15273.9999999994
10584.668,6332,2.00000000040745,15275.9999999998
10584.67,6333,2.00000000040745,15278.0000000002
10584.672,6334,2.00000000040745,15280.0000000007
10584.674,6335,2.00000000040745,15282.0000000011
10584.676,6336,1.99999999858846,15283.9999999997
10584.678,6337,2.00000000040745,15286.0000000001
10584.68,6338,2.00000000040745,15288.0000000005
10584.682,6339,2.00000000040745,15290.0000000009
10584.686,6340,3.99999999899592,15293.9999999999
10584.688,6341,2.00000000040745,15296.0000000003
10584.69,6342,2.00000000040745,15298.0000000007
10584.692,6343,1.99999999858846,15299.9999999993
10584.694,6344,2.00000000040745,15301.9999999997
10584.698,6345,4.00000000081491,15306.0000000005
10584.7,6346,2.00000000040745,15308.0000000009
10584.702,6347,1.99999999858846,15309.9999999995
10584.704,6348,2.00000000040745,15311.9999999999
10584.706,6349,2.00000000040745,15314.0000000003
10584.708,6350,2.00000000040745,15316.0000000007
10584.71,6351,1.99999999858846,15317.9999999993
10584.712,6352,2.00000000040745,15319.9999999997
10584.714,6353,2.00000000040745,15322.0000000001
10584.716,6354,2.00000000040745,15324.0000000005
10584.718,6355,2.00000000040745,15326.0000000009
10584.72,6356,1.99999999858846,15327.9999999995
10584.722,6357,2.00000000040745,15329.9999999999
10584.724,6358,2.00000000040745,15332.0000000003
10584.728,6359,3.99999999899592,15335.9999999993
10584.73,6360,2.00000000040745,15337.9999999997
10584.732,6361,2.00000000040745,15340.0000000001
10584.734,6362,2.00000000040745,15342.0000000006
10584.738,6363,3.99999999899592,15345.9999999995
10584.74,6364,2.00000000040745,15348
10584.744,6365,4.00000000081491,15352.0000000008
10584.746,6366,1.99999999858846,15353.9999999994
10584.748,6367,2.00000000040745,15355.9999999998
10584.752,6368,4.00000000081491,15360.0000000006
10584.754,6369,2.00000000040745,15362.000000001
10584.756,6370,1.99999999858846,15363.9999999996
10584.758,6371,2.00000000040745,15366
10584.76,6372,2.00000000040745,15368.0000000004
10584.762,6373,2.00000000040745,15370.0000000008
10584.764,6374,1.99999999858846,15371.9999999994
10584.766,6375,2.00000000040745,15373.9999999998
10584.768,6376,2.00000000040745,15376.0000000002
10584.77,6377,2.00000000040745,15378.0000000006
10584.772,6378,2.00000000040745,15380.000000001
10584.774,6379,1.99999999858846,15381.9999999996
10584.776,6380,2.00000000040745,15384
10584.778,6381,2.00000000040745,15386.0000000004
10584.78,6382,2.00000000040745,15388.0000000008
10584.782,6383,1.99999999858846,15389.9999999994
10584.784,6384,2.00000000040745,15391.9999999998
10584.786,6385,2.00000000040745,15394.0000000002
10584.788,6386,2.00000000040745,15396.0000000006
10584.79,6387,2.00000000040745,15398.000000001
10584.792,6388,1.99999999858846,15399.9999999996
10584.794,6389,2.00000000040745,15402
10584.796,6390,2.00000000040745,15404.0000000005
10584.798,6391,2.00000000040745,15406.0000000009
10584.8,6392,1.99999999858846,15407.9999999994
10584.802,6393,2.00000000040745,15409.9999999999
10584.804,6394,2.00000000040745,15412.0000000003
10584.806,6395,2.00000000040745,15414.0000000007
10584.808,6396,2.00000000040745,15416.0000000011
10584.81,6397,1.99999999858846,15417.9999999997
10584.812,6398,2.00000000040745,15420.0000000001
10584.814,6399,2.00000000040745,15422.0000000005
10584.816,6400,2.00000000040745,15424.0000000009
10584.818,6401,1.99999999858846,15425.9999999995
10584.82,6402,2.00000000040745,15427.9999999999
10584.822,6403,2.00000000040745,15430.0000000003
10584.824,6404,2.00000000040745,15432.0000000007
10584.826,6405,1.99999999858846,15433.9999999993
10584.828,6406,2.00000000040745,15435.9999999997
10584.83,6407,2.00000000040745,15438.0000000001
10584.832,6408,2.00000000040745,15440.0000000005
10584.834,6409,2.00000000040745,15442.0000000009
10584.836,6410,1.99999999858846,15443.9999999995
10584.838,6411,2.00000000040745,15445.9999999999
10584.84,6412,2.00000000040745,15448.0000000003
10584.842,6413,2.00000000040745,15450.0000000007
10584.844,6414,1.99999999858846,15451.9999999993
10584.846,6415,2.00000000040745,15453.9999999997
10584.848,6416,2.00000000040745,15456.0000000001
10584.85,6417,2.00000000040745,15458.0000000005
10584.852,6418,2.00000000040745,15460.0000000009
10584.854,6419,1.99999999858846,15461.9999999995
10584.856,6420,2.00000000040745,15463.9999999999
10584.858,6421,2.00000000040745,15466.0000000003
10584.86,6422,2.00000000040745,15468.0000000008
10584.862,6423,1.99999999858846,15469.9999999993
10584.864,6424,2.00000000040745,15471.9999999998
10584.866,6425,2.00000000040745,15474.0000000002
10584.868,6426,2.00000000040745,15476.0000000006
10584.87,6427,2.00000000040745,15478.000000001
10584.872,6428,1.99999999858846,15479.9999999996
10584.874,6429,2.00000000040745,15482
10584.876,6430,2.00000000040745,15484.0000000004
10584.878,6431,2.00000000040745,15486.0000000008
10584.88,6432,1.99999999858846,15487.9999999994
10584.882,6433,2.00000000040745,15489.9999999998
10584.884,6434,2.00000000040745,15492.0000000002
10584.886,6435,2.00000000040745,15494.0000000006
10584.888,6436,2.00000000040745,15496.000000001
10584.89,6437,1.99999999858846,15497.9999999996
10584.892,6438,2.00000000040745,15500
10584.894,6439,2.00000000040745,15502.0000000004
10584.896,6440,2.00000000040745,15504.0000000008
10584.898,6441,1.99999999858846,15505.9999999994
10584.9,6442,2.00000000040745,15507.9999999998
10584.902,6443,2.00000000040745,15510.0000000002
10584.904,6444,2.00000000040745,15512.0000000006
10584.906,6445,2.00000000040745,15514.000000001
10584.908,6446,1.99999999858846,15515.9999999996
10584.91,6447,2.00000000040745,15518
10584.912,6448,2.00000000040745,15520.0000000004
10584.914,6449,2.00000000040745,15522.0000000008
10584.916,6450,1.99999999858846,15523.9999999994
10584.918,6451,2.00000000040745,15525.9999999998
10584.92,6452,2.00000000040745,15528.0000000002
10584.922,6453,2.00000000040745,15530.0000000007
10584.924,6454,2.00000000040745,15532.0000000011
10584.926,6455,1.99999999858846,15533.9999999997
10584.928,6456,2.00000000040745,15536.0000000001
10584.93,6457,2.00000000040745,15538.0000000005
10584.932,6458,2.00000000040745,15540.0000000009
10584.934,6459,1.99999999858846,15541.9999999995
10584.936,6460,2.00000000040745,15543.9999999999
10584.938,6461,2.00000000040745,15546.0000000003
10584.942,6462,3.99999999899592,15549.9999999993
10584.948,6463,6.00000000122236,15556.0000000005
10584.956,6464,7.99999999981083,15564.0000000003
10584.972,6465,15.9999999996217,15579.9999999999
10584.998,6466,25.9999999998399,15605.9999999998
10585.104,6467,105.999999999767,15711.9999999995
10585.108,6468,4.00000000081491,15716.0000000003
10585.11,6469,2.00000000040745,15718.0000000008
10585.112,6470,1.99999999858846,15719.9999999993
10585.114,6471,2.00000000040745,15721.9999999998
10585.116,6472,2.00000000040745,15724.0000000002
10585.118,6473,2.00000000040745,15726.0000000006
10585.12,6474,2.00000000040745,15728.000000001
10585.122,6475,1.99999999858846,15729.9999999996
10585.124,6476,2.00000000040745,15732
10585.126,6477,2.00000000040745,15734.0000000004
10585.128,6478,2.00000000040745,15736.0000000008
10585.13,6479,1.99999999858846,15737.9999999994
10585.132,6480,2.00000000040745,15739.9999999998
10585.134,6481,2.00000000040745,15742.0000000002
10585.136,6482,2.00000000040745,15744.0000000006
10585.138,6483,2.00000000040745,15746.000000001
10585.14,6484,1.99999999858846,15747.9999999996
10585.142,6485,2.00000000040745,15750
10585.144,6486,2.00000000040745,15752.0000000004
10585.146,6487,2.00000000040745,15754.0000000008
10585.148,6488,1.99999999858846,15755.9999999994
10585.15,6489,2.00000000040745,15757.9999999998
10585.152,6490,2.00000000040745,15760.0000000002
10585.154,6491,2.00000000040745,15762.0000000006
10585.156,6492,2.00000000040745,15764.000000001
10585.158,6493,1.99999999858846,15765.9999999996
10585.16,6494,2.00000000040745,15768
10585.162,6495,2.00000000040745,15770.0000000004
10585.164,6496,2.00000000040745,15772.0000000008
10585.166,6497,1.99999999858846,15773.9999999994
10585.168,6498,2.00000000040745,15775.9999999998
10585.17,6499,2.00000000040745,15778.0000000002
10585.172,6500,2.00000000040745,15780.0000000007
10585.174,6501,2.00000000040745,15782.0000000011
10585.176,6502,1.99999999858846,15783.9999999997
10585.178,6503,2.00000000040745,15786.0000000001
10585.18,6504,2.00000000040745,15788.0000000005
10585.182,6505,2.00000000040745,15790.0000000009
10585.184,6506,1.99999999858846,15791.9999999995
10585.186,6507,2.00000000040745,15793.9999999999
10585.188,6508,2.00000000040745,15796.0000000003
10585.19,6509,2.00000000040745,15798.0000000007
10585.192,6510,1.99999999858846,15799.9999999993
10585.194,6511,2.00000000040745,15801.9999999997
10585.196,6512,2.00000000040745,15804.0000000001
10585.198,6513,2.00000000040745,15806.0000000005
10585.2,6514,2.00000000040745,15808.0000000009
10585.202,6515,1.99999999858846,15809.9999999995
10585.204,6516,2.00000000040745,15811.9999999999
10585.206,6517,2.00000000040745,15814.0000000003
10585.208,6518,2.00000000040745,15816.0000000007
10585.21,6519,1.99999999858846,15817.9999999993
10585.212,6520,2.00000000040745,15819.9999999997
10585.214,6521,2.00000000040745,15822.0000000001
10585.216,6522,2.00000000040745,15824.0000000005
10585.218,6523,2.00000000040745,15826.0000000009
10585.22,6524,1.99999999858846,15827.9999999995
10585.222,6525,2.00000000040745,15829.9999999999
10585.224,6526,2.00000000040745,15832.0000000003
10585.226,6527,2.00000000040745,15834.0000000007
10585.228,6528,1.99999999858846,15835.9999999993
10585.23,6529,2.00000000040745,15837.9999999997
10585.232,6530,2.00000000040745,15840.0000000001
10585.234,6531,2.00000000040745,15842.0000000006
10585.236,6532,2.00000000040745,15844.000000001
10585.238,6533,1.99999999858846,15845.9999999995
10585.24,6534,2.00000000040745,15848
10585.242,6535,2.00000000040745,15850.0000000004
10585.244,6536,2.00000000040745,15852.0000000008
10585.246,6537,1.99999999858846,15853.9999999994
10585.25,6538,4.00000000081491,15858.0000000002
10585.254,6539,4.00000000081491,15862.000000001
10585.26,6540,5.99999999940337,15868.0000000004
10585.266,6541,5.99999999940337,15873.9999999998
10585.272,6542,6.00000000122236,15880.000000001
10585.278,6543,5.99999999940337,15886.0000000004
10585.284,6544,5.99999999940337,15891.9999999998
10585.29,6545,6.00000000122236,15898.000000001
10585.296,6546,5.99999999940337,15904.0000000005
10585.3,6547,3.99999999899592,15907.9999999994
10585.302,6548,2.00000000040745,15909.9999999999
10585.304,6549,2.00000000040745,15912.0000000003
10585.306,6550,2.00000000040745,15914.0000000007
10585.308,6551,2.00000000040745,15916.0000000011
10585.31,6552,1.99999999858846,15917.9999999997
10585.312,6553,2.00000000040745,15920.0000000001
10585.314,6554,2.00000000040745,15922.0000000005
10585.316,6555,2.00000000040745,15924.0000000009
10585.318,6556,1.99999999858846,15925.9999999995
10585.32,6557,2.00000000040745,15927.9999999999
10585.322,6558,2.00000000040745,15930.0000000003
10585.324,6559,2.00000000040745,15932.0000000007
10585.326,6560,1.99999999858846,15933.9999999993
10585.328,6561,2.00000000040745,15935.9999999997
10585.33,6562,2.00000000040745,15938.0000000001
10585.332,6563,2.00000000040745,15940.0000000005
10585.334,6564,2.00000000040745,15942.0000000009
10585.336,6565,1.99999999858846,15943.9999999995
10585.338,6566,2.00000000040745,15945.9999999999
10585.34,6567,2.00000000040745,15948.0000000003
10585.342,6568,2.00000000040745,15950.0000000007
10585.344,6569,1.99999999858846,15951.9999999993
10585.346,6570,2.00000000040745,15953.9999999997
10585.348,6571,2.00000000040745,15956.0000000001
10585.35,6572,2.00000000040745,15958.0000000005
10585.352,6573,2.00000000040745,15960.0000000009
10585.354,6574,1.99999999858846,15961.9999999995
10585.356,6575,2.00000000040745,15963.9999999999
10585.358,6576,2.00000000040745,15966.0000000003
10585.36,6577,2.00000000040745,15968.0000000008
10585.362,6578,1.99999999858846,15969.9999999993
10585.364,6579,2.00000000040745,15971.9999999998
10585.366,6580,2.00000000040745,15974.0000000002
10585.368,6581,2.00000000040745,15976.0000000006
10585.37,6582,2.00000000040745,15978.000000001
10585.372,6583,1.99999999858846,15979.9999999996
10585.374,6584,2.00000000040745,15982
10585.376,6585,2.00000000040745,15984.0000000004
10585.378,6586,2.00000000040745,15986.0000000008
10585.38,6587,1.99999999858846,15987.9999999994
10585.382,6588,2.00000000040745,15989.9999999998
10585.384,6589,2.00000000040745,15992.0000000002
10585.386,6590,2.00000000040745,15994.0000000006
10585.388,6591,2.00000000040745,15996.000000001
10585.39,6592,1.99999999858846,15997.9999999996
10585.392,6593,2.00000000040745,16000
10585.394,6594,2.00000000040745,16002.0000000004
10585.396,6595,2.00000000040745,16004.0000000008
10585.398,6596,1.99999999858846,16005.9999999994
10585.4,6597,2.00000000040745,16007.9999999998
10585.402,6598,2.00000000040745,16010.0000000002
10585.404,6599,2.00000000040745,16012.0000000006
10585.406,6600,2.00000000040745,16014.000000001
10585.408,6601,1.99999999858846,16015.9999999996
10585.41,6602,2.00000000040745,16018
10585.412,6603,2.00000000040745,16020.0000000004
10585.414,6604,2.00000000040745,16022.0000000008
10585.416,6605,1.99999999858846,16023.9999999994
10585.418,6606,2.00000000040745,16025.9999999998
10585.42,6607,2.00000000040745,16028.0000000002
10585.422,6608,2.00000000040745,16030.0000000007
10585.424,6609,2.00000000040745,16032.0000000011
10585.426,6610,1.99999999858846,16033.9999999997
10585.428,6611,2.00000000040745,16036.0000000001
10585.43,6612,2.00000000040745,16038.0000000005
10585.432,6613,2.00000000040745,16040.0000000009
10585.434,6614,1.99999999858846,16041.9999999995
10585.436,6615,2.00000000040745,16043.9999999999
10585.438,6616,2.00000000040745,16046.0000000003
10585.44,6617,2.00000000040745,16048.0000000007
10585.442,6618,1.99999999858846,16049.9999999993
10585.444,6619,2.00000000040745,16051.9999999997
10585.446,6620,2.00000000040745,16054.0000000001
10585.448,6621,2.00000000040745,16056.0000000005
10585.45,6622,2.00000000040745,16058.0000000009
10585.452,6623,1.99999999858846,16059.9999999995
10585.454,6624,2.00000000040745,16061.9999999999
10585.456,6625,2.00000000040745,16064.0000000003
10585.458,6626,2.00000000040745,16066.0000000007
10585.46,6627,1.99999999858846,16067.9999999993
10585.462,6628,2.00000000040745,16069.9999999997
10585.464,6629,2.00000000040745,16072.0000000001
10585.466,6630,2.00000000040745,16074.0000000005
10585.468,6631,2.00000000040745,16076.0000000009
10585.47,6632,1.99999999858846,16077.9999999995
10585.472,6633,2.00000000040745,16079.9999999999
10585.474,6634,2.00000000040745,16082.0000000003
10585.476,6635,2.00000000040745,16084.0000000007
10585.478,6636,1.99999999858846,16085.9999999993
10585.48,6637,2.00000000040745,16087.9999999997
10585.482,6638,2.00000000040745,16090.0000000001
10585.484,6639,2.00000000040745,16092.0000000006
10585.486,6640,2.00000000040745,16094.000000001
10585.488,6641,1.99999999858846,16095.9999999995
10585.49,6642,2.00000000040745,16098
10585.492,6643,2.00000000040745,16100.0000000004
10585.494,6644,2.00000000040745,16102.0000000008
10585.496,6645,1.99999999858846,16103.9999999994
10585.498,6646,2.00000000040745,16105.9999999998
10585.5,6647,2.00000000040745,16108.0000000002
10585.502,6648,2.00000000040745,16110.0000000006
10585.504,6649,2.00000000040745,16112.000000001
10585.506,6650,1.99999999858846,16113.9999999996
10585.508,6651,2.00000000040745,16116
10585.51,6652,2.00000000040745,16118.0000000004
10585.512,6653,2.00000000040745,16120.0000000008
10585.514,6654,1.99999999858846,16121.9999999994
10585.518,6655,4.00000000081491,16126.0000000002
10585.524,6656,5.99999999940337,16131.9999999996
10585.532,6657,7.99999999981083,16139.9999999994
10585.628,6658,96.0000000013679,16236.0000000008
10585.634,6659,5.99999999940337,16242.0000000002
10585.638,6660,4.00000000081491,16246.000000001
10585.642,6661,3.99999999899592,16250
10585.646,6662,4.00000000081491,16254.0000000008
10585.648,6663,1.99999999858846,16255.9999999994
10585.65,6664,2.00000000040745,16257.9999999998
10585.652,6665,2.00000000040745,16260.0000000002
10585.654,6666,2.00000000040745,16262.0000000006
10585.656,6667,2.00000000040745,16264.000000001
10585.658,6668,1.99999999858846,16265.9999999996
10585.66,6669,2.00000000040745,16268
10585.662,6670,2.00000000040745,16270.0000000004
10585.664,6671,2.00000000040745,16272.0000000008
10585.666,6672,1.99999999858846,16273.9999999994
10585.668,6673,2.00000000040745,16275.9999999998
10585.67,6674,2.00000000040745,16278.0000000002
10585.672,6675,2.00000000040745,16280.0000000007
10585.674,6676,2.00000000040745,16282.0000000011
10585.676,6677,1.99999999858846,16283.9999999997
10585.678,6678,2.00000000040745,16286.0000000001
10585.68,6679,2.00000000040745,16288.0000000005
10585.682,6680,2.00000000040745,16290.0000000009
10585.684,6681,1.99999999858846,16291.9999999995
10585.686,6682,2.00000000040745,16293.9999999999
10585.688,6683,2.00000000040745,16296.0000000003
10585.69,6684,2.00000000040745,16298.0000000007
10585.692,6685,1.99999999858846,16299.9999999993
10585.694,6686,2.00000000040745,16301.9999999997
10585.696,6687,2.00000000040745,16304.0000000001
10585.698,6688,2.00000000040745,16306.0000000005
10585.7,6689,2.00000000040745,16308.0000000009
10585.702,6690,1.99999999858846,16309.9999999995
10585.704,6691,2.00000000040745,16311.9999999999
10585.706,6692,2.00000000040745,16314.0000000003
10585.708,6693,2.00000000040745,16316.0000000007
10585.71,6694,1.99999999858846,16317.9999999993
10585.712,6695,2.00000000040745,16319.9999999997
10585.714,6696,2.00000000040745,16322.0000000001
10585.716,6697,2.00000000040745,16324.0000000005
10585.72,6698,3.99999999899592,16327.9999999995
10585.724,6699,4.00000000081491,16332.0000000003
10585.726,6700,2.00000000040745,16334.0000000007
10585.728,6701,1.99999999858846,16335.9999999993
10585.73,6702,2.00000000040745,16337.9999999997
10585.732,6703,2.00000000040745,16340.0000000001
10585.734,6704,2.00000000040745,16342.0000000006
10585.736,6705,2.00000000040745,16344.000000001
10585.738,6706,1.99999999858846,16345.9999999995
10585.74,6707,2.00000000040745,16348
10585.742,6708,2.00000000040745,16350.0000000004
10585.744,6709,2.00000000040745,16352.0000000008
10585.746,6710,1.99999999858846,16353.9999999994
10585.748,6711,2.00000000040745,16355.9999999998
10585.75,6712,2.00000000040745,16358.0000000002
10585.752,6713,2.00000000040745,16360.0000000006
10585.754,6714,2.00000000040745,16362.000000001
10585.756,6715,1.99999999858846,16363.9999999996
10585.758,6716,2.00000000040745,16366
10585.76,6717,2.00000000040745,16368.0000000004
10585.762,6718,2.00000000040745,16370.0000000008
10585.764,6719,1.99999999858846,16371.9999999994
10585.766,6720,2.00000000040745,16373.9999999998
10585.768,6721,2.00000000040745,16376.0000000002
10585.77,6722,2.00000000040745,16378.0000000006
10585.772,6723,2.00000000040745,16380.000000001
10585.774,6724,1.99999999858846,16381.9999999996
10585.776,6725,2.00000000040745,16384
10585.778,6726,2.00000000040745,16386.0000000004
10585.78,6727,2.00000000040745,16388.0000000008
10585.782,6728,1.99999999858846,16389.9999999994
10585.784,6729,2.00000000040745,16391.9999999998
10585.786,6730,2.00000000040745,16394.0000000002
10585.788,6731,2.00000000040745,16396.0000000006
10585.79,6732,2.00000000040745,16398.000000001
10585.792,6733,1.99999999858846,16399.9999999996
10585.794,6734,2.00000000040745,16402
10585.796,6735,2.00000000040745,16404.0000000005
10585.798,6736,2.00000000040745,16406.0000000009
10585.8,6737,1.99999999858846,16407.9999999994
10585.802,6738,2.00000000040745,16409.9999999999
10585.804,6739,2.00000000040745,16412.0000000003
10585.806,6740,2.00000000040745,16414.0000000007
10585.808,6741,2.00000000040745,16416.0000000011
10585.81,6742,1.99999999858846,16417.9999999997
10585.812,6743,2.00000000040745,16420.0000000001
10585.814,6744,2.00000000040745,16422.0000000005
10585.816,6745,2.00000000040745,16424.0000000009
10585.818,6746,1.99999999858846,16425.9999999995
10585.82,6747,2.00000000040745,16427.9999999999
10585.822,6748,2.00000000040745,16430.0000000003
10585.824,6749,2.00000000040745,16432.0000000007
10585.826,6750,1.99999999858846,16433.9999999993
10585.828,6751,2.00000000040745,16435.9999999997
10585.83,6752,2.00000000040745,16438.0000000001
10585.832,6753,2.00000000040745,16440.0000000005
10585.834,6754,2.00000000040745,16442.0000000009
10585.836,6755,1.99999999858846,16443.9999999995
10585.838,6756,2.00000000040745,16445.9999999999
10585.84,6757,2.00000000040745,16448.0000000003
10585.842,6758,2.00000000040745,16450.0000000007
10585.844,6759,1.99999999858846,16451.9999999993
10585.846,6760,2.00000000040745,16453.9999999997
10585.848,6761,2.00000000040745,16456.0000000001
10585.85,6762,2.00000000040745,16458.0000000005
10585.852,6763,2.00000000040745,16460.0000000009
10585.854,6764,1.99999999858846,16461.9999999995
10585.856,6765,2.00000000040745,16463.9999999999
10585.858,6766,2.00000000040745,16466.0000000003
10585.86,6767,2.00000000040745,16468.0000000008
10585.862,6768,1.99999999858846,16469.9999999993
10585.864,6769,2.00000000040745,16471.9999999998
10585.866,6770,2.00000000040745,16474.0000000002
10585.868,6771,2.00000000040745,16476.0000000006
10585.87,6772,2.00000000040745,16478.000000001
10585.872,6773,1.99999999858846,16479.9999999996
10585.874,6774,2.00000000040745,16482
10585.876,6775,2.00000000040745,16484.0000000004
10585.878,6776,2.00000000040745,16486.0000000008
10585.88,6777,1.99999999858846,16487.9999999994
10585.882,6778,2.00000000040745,16489.9999999998
10585.884,6779,2.00000000040745,16492.0000000002
10585.886,6780,2.00000000040745,16494.0000000006
10585.888,6781,2.00000000040745,16496.000000001
10585.89,6782,1.99999999858846,16497.9999999996
10585.892,6783,2.00000000040745,16500
10585.894,6784,2.00000000040745,16502.0000000004
10585.896,6785,2.00000000040745,16504.0000000008
10585.898,6786,1.99999999858846,16505.9999999994
10585.9,6787,2.00000000040745,16507.9999999998
10585.902,6788,2.00000000040745,16510.0000000002
10585.904,6789,2.00000000040745,16512.0000000006
10585.906,6790,2.00000000040745,16514.000000001
10585.908,6791,1.99999999858846,16515.9999999996
10585.91,6792,2.00000000040745,16518
10585.912,6793,2.00000000040745,16520.0000000004
10585.914,6794,2.00000000040745,16522.0000000008
10585.916,6795,1.99999999858846,16523.9999999994
10585.918,6796,2.00000000040745,16525.9999999998
10585.92,6797,2.00000000040745,16528.0000000002
10585.922,6798,2.00000000040745,16530.0000000007
10585.924,6799,2.00000000040745,16532.0000000011
10585.926,6800,1.99999999858846,16533.9999999997
10585.928,6801,2.00000000040745,16536.0000000001
10585.93,6802,2.00000000040745,16538.0000000005
10585.932,6803,2.00000000040745,16540.0000000009
10585.934,6804,1.99999999858846,16541.9999999995
10585.936,6805,2.00000000040745,16543.9999999999
10585.938,6806,2.00000000040745,16546.0000000003
10585.94,6807,2.00000000040745,16548.0000000007
10585.942,6808,1.99999999858846,16549.9999999993
10585.944,6809,2.00000000040745,16551.9999999997
10585.946,6810,2.00000000040745,16554.0000000001
10585.948,6811,2.00000000040745,16556.0000000005
10585.95,6812,2.00000000040745,16558.0000000009
10585.952,6813,1.99999999858846,16559.9999999995
10585.954,6814,2.00000000040745,16561.9999999999
10585.956,6815,2.00000000040745,16564.0000000003
10585.958,6816,2.00000000040745,16566.0000000007
10585.96,6817,1.99999999858846,16567.9999999993
10585.962,6818,2.00000000040745,16569.9999999997
10585.964,6819,2.00000000040745,16572.0000000001
10585.966,6820,2.00000000040745,16574.0000000005
10585.968,6821,2.00000000040745,16576.0000000009
10585.97,6822,1.99999999858846,16577.9999999995
10585.972,6823,2.00000000040745,16579.9999999999
10585.974,6824,2.00000000040745,16582.0000000003
10585.976,6825,2.00000000040745,16584.0000000007
10585.978,6826,1.99999999858846,16585.9999999993
10585.98,6827,2.00000000040745,16587.9999999997
10585.982,6828,2.00000000040745,16590.0000000001
10585.984,6829,2.00000000040745,16592.0000000006
10585.986,6830,2.00000000040745,16594.000000001
10585.988,6831,1.99999999858846,16595.9999999995
10585.99,6832,2.00000000040745,16598
10585.992,6833,2.00000000040745,16600.0000000004
10585.994,6834,2.00000000040745,16602.0000000008
10585.996,6835,1.99999999858846,16603.9999999994
10585.998,6836,2.00000000040745,16605.9999999998
10586,6837,2.00000000040745,16608.0000000002
10586.002,6838,2.00000000040745,16610.0000000006
10586.004,6839,2.00000000040745,16612.000000001
10586.006,6840,1.99999999858846,16613.9999999996
10586.008,6841,2.00000000040745,16616
10586.01,6842,2.00000000040745,16618.0000000004
10586.012,6843,2.00000000040745,16620.0000000008
10586.014,6844,1.99999999858846,16621.9999999994
10586.016,6845,2.00000000040745,16623.9999999998
10586.018,6846,2.00000000040745,16626.0000000002
10586.02,6847,2.00000000040745,16628.0000000006
10586.022,6848,2.00000000040745,16630.000000001
10586.024,6849,1.99999999858846,16631.9999999996
10586.028,6850,4.00000000081491,16636.0000000004
10586.034,6851,5.99999999940337,16641.9999999998
10586.042,6852,7.99999999981083,16649.9999999996
10586.084,6853,42.0000000012806,16692.0000000009
10586.09,6854,5.99999999940337,16698.0000000003
10586.092,6855,2.00000000040745,16700.0000000007
10586.096,6856,3.99999999899592,16703.9999999997
10586.098,6857,2.00000000040745,16706.0000000001
10586.1,6858,2.00000000040745,16708.0000000005
10586.102,6859,2.00000000040745,16710.0000000009
10586.104,6860,1.99999999858846,16711.9999999995
10586.106,6861,2.00000000040745,16713.9999999999
10586.108,6862,2.00000000040745,16716.0000000003
10586.11,6863,2.00000000040745,16718.0000000008
10586.112,6864,1.99999999858846,16719.9999999993
10586.114,6865,2.00000000040745,16721.9999999998
10586.116,6866,2.00000000040745,16724.0000000002
10586.118,6867,2.00000000040745,16726.0000000006
10586.12,6868,2.00000000040745,16728.000000001
10586.122,6869,1.99999999858846,16729.9999999996
10586.124,6870,2.00000000040745,16732
10586.126,6871,2.00000000040745,16734.0000000004
10586.128,6872,2.00000000040745,16736.0000000008
10586.13,6873,1.99999999858846,16737.9999999994
10586.132,6874,2.00000000040745,16739.9999999998
10586.134,6875,2.00000000040745,16742.0000000002
10586.136,6876,2.00000000040745,16744.0000000006
10586.138,6877,2.00000000040745,16746.000000001
10586.14,6878,1.99999999858846,16747.9999999996
10586.142,6879,2.00000000040745,16750
10586.144,6880,2.00000000040745,16752.0000000004
10586.146,6881,2.00000000040745,16754.0000000008
10586.148,6882,1.99999999858846,16755.9999999994
10586.15,6883,2.00000000040745,16757.9999999998
10586.152,6884,2.00000000040745,16760.0000000002
10586.154,6885,2.00000000040745,16762.0000000006
10586.156,6886,2.00000000040745,16764.000000001
10586.158,6887,1.99999999858846,16765.9999999996
10586.16,6888,2.00000000040745,16768
10586.162,6889,2.00000000040745,16770.0000000004
10586.164,6890,2.00000000040745,16772.0000000008
10586.166,6891,1.99999999858846,16773.9999999994
10586.168,6892,2.00000000040745,16775.9999999998
10586.17,6893,2.00000000040745,16778.0000000002
10586.172,6894,2.00000000040745,16780.0000000007
10586.174,6895,2.00000000040745,16782.0000000011
10586.176,6896,1.99999999858846,16783.9999999997
10586.178,6897,2.00000000040745,16786.0000000001
10586.18,6898,2.00000000040745,16788.0000000005
10586.182,6899,2.00000000040745,16790.0000000009
10586.184,6900,1.99999999858846,16791.9999999995
10586.186,6901,2.00000000040745,16793.9999999999
10586.188,6902,2.00000000040745,16796.0000000003
10586.19,6903,2.00000000040745,16798.0000000007
10586.192,6904,1.99999999858846,16799.9999999993
10586.194,6905,2.00000000040745,16801.9999999997
10586.196,6906,2.00000000040745,16804.0000000001
10586.198,6907,2.00000000040745,16806.0000000005
10586.2,6908,2.00000000040745,16808.0000000009
10586.202,6909,1.99999999858846,16809.9999999995
10586.204,6910,2.00000000040745,16811.9999999999
10586.206,6911,2.00000000040745,16814.0000000003
10586.208,6912,2.00000000040745,16816.0000000007
10586.21,6913,1.99999999858846,16817.9999999993
10586.212,6914,2.00000000040745,16819.9999999997
10586.214,6915,2.00000000040745,16822.0000000001
10586.216,6916,2.00000000040745,16824.0000000005
10586.218,6917,2.00000000040745,16826.0000000009
10586.22,6918,1.99999999858846,16827.9999999995
10586.222,6919,2.00000000040745,16829.9999999999
10586.224,6920,2.00000000040745,16832.0000000003
10586.226,6921,2.00000000040745,16834.0000000007
10586.228,6922,1.99999999858846,16835.9999999993
10586.23,6923,2.00000000040745,16837.9999999997
10586.232,6924,2.00000000040745,16840.0000000001
10586.234,6925,2.00000000040745,16842.0000000006
10586.236,6926,2.00000000040745,16844.000000001
10586.238,6927,1.99999999858846,16845.9999999995
10586.24,6928,2.00000000040745,16848
10586.242,6929,2.00000000040745,16850.0000000004
10586.244,6930,2.00000000040745,16852.0000000008
10586.246,6931,1.99999999858846,16853.9999999994
10586.248,6932,2.00000000040745,16855.9999999998
10586.25,6933,2.00000000040745,16858.0000000002
10586.252,6934,2.00000000040745,16860.0000000006
10586.254,6935,2.00000000040745,16862.000000001
10586.256,6936,1.99999999858846,16863.9999999996
10586.258,6937,2.00000000040745,16866
10586.26,6938,2.00000000040745,16868.0000000004
10586.262,6939,2.00000000040745,16870.0000000008
10586.264,6940,1.99999999858846,16871.9999999994
10586.266,6941,2.00000000040745,16873.9999999998
10586.268,6942,2.00000000040745,16876.0000000002
10586.27,6943,2.00000000040745,16878.0000000006
10586.272,6944,2.00000000040745,16880.000000001
10586.274,6945,1.99999999858846,16881.9999999996
10586.276,6946,2.00000000040745,16884
10586.278,6947,2.00000000040745,16886.0000000004
10586.28,6948,2.00000000040745,16888.0000000008
10586.282,6949,1.99999999858846,16889.9999999994
10586.284,6950,2.00000000040745,16891.9999999998
10586.286,6951,2.00000000040745,16894.0000000002
10586.288,6952,2.00000000040745,16896.0000000006
10586.29,6953,2.00000000040745,16898.000000001
10586.292,6954,1.99999999858846,16899.9999999996
10586.294,6955,2.00000000040745,16902
10586.296,6956,2.00000000040745,16904.0000000005
10586.298,6957,2.00000000040745,16906.0000000009
10586.3,6958,1.99999999858846,16907.9999999994
10586.302,6959,2.00000000040745,16909.9999999999
10586.304,6960,2.00000000040745,16912.0000000003
10586.306,6961,2.00000000040745,16914.0000000007
10586.308,6962,2.00000000040745,16916.0000000011
10586.31,6963,1.99999999858846,16917.9999999997
10586.312,6964,2.00000000040745,16920.0000000001
10586.314,6965,2.00000000040745,16922.0000000005
10586.316,6966,2.00000000040745,16924.0000000009
10586.318,6967,1.99999999858846,16925.9999999995
10586.32,6968,2.00000000040745,16927.9999999999
10586.322,6969,2.00000000040745,16930.0000000003
10586.324,6970,2.00000000040745,16932.0000000007
10586.326,6971,1.99999999858846,16933.9999999993
10586.328,6972,2.00000000040745,16935.9999999997
10586.33,6973,2.00000000040745,16938.0000000001
10586.332,6974,2.00000000040745,16940.0000000005
10586.334,6975,2.00000000040745,16942.0000000009
10586.336,6976,1.99999999858846,16943.9999999995
10586.338,6977,2.00000000040745,16945.9999999999
10586.34,6978,2.00000000040745,16948.0000000003
10586.342,6979,2.00000000040745,16950.0000000007
10586.344,6980,1.99999999858846,16951.9999999993
10586.346,6981,2.00000000040745,16953.9999999997
10586.348,6982,2.00000000040745,16956.0000000001
10586.35,6983,2.00000000040745,16958.0000000005
10586.352,6984,2.00000000040745,16960.0000000009
10586.354,6985,1.99999999858846,16961.9999999995
10586.356,6986,2.00000000040745,16963.9999999999
10586.358,6987,2.00000000040745,16966.0000000003
10586.36,6988,2.00000000040745,16968.0000000008
10586.362,6989,1.99999999858846,16969.9999999993
10586.364,6990,2.00000000040745,16971.9999999998
10586.366,6991,2.00000000040745,16974.0000000002
10586.368,6992,2.00000000040745,16976.0000000006
10586.37,6993,2.00000000040745,16978.000000001
10586.372,6994,1.99999999858846,16979.9999999996
10586.374,6995,2.00000000040745,16982
10586.378,6996,4.00000000081491,16986.0000000008
10586.382,6997,3.99999999899592,16989.9999999998
10586.386,6998,4.00000000081491,16994.0000000006
10586.39,6999,3.99999999899592,16997.9999999996
10586.394,7000,4.00000000081491,17002.0000000004
10586.396,7001,2.00000000040745,17004.0000000008
10586.398,7002,1.99999999858846,17005.9999999994
10586.402,7003,4.00000000081491,17010.0000000002
10586.404,7004,2.00000000040745,17012.0000000006
10586.408,7005,3.99999999899592,17015.9999999996
10586.41,7006,2.00000000040745,17018
10586.414,7007,4.00000000081491,17022.0000000008
10586.418,7008,3.99999999899592,17025.9999999998
10586.42,7009,2.00000000040745,17028.0000000002
10586.424,7010,4.00000000081491,17032.0000000011
10586.426,7011,1.99999999858846,17033.9999999997
10586.43,7012,4.00000000081491,17038.0000000005
10586.432,7013,2.00000000040745,17040.0000000009
10586.434,7014,1.99999999858846,17041.9999999995
10586.438,7015,4.00000000081491,17046.0000000003
10586.44,7016,2.00000000040745,17048.0000000007
10586.444,7017,3.99999999899592,17051.9999999997
10586.448,7018,4.00000000081491,17056.0000000005
10586.45,7019,2.00000000040745,17058.0000000009
10586.454,7020,3.99999999899592,17061.9999999999
10586.456,7021,2.00000000040745,17064.0000000003
10586.458,7022,2.00000000040745,17066.0000000007
10586.46,7023,1.99999999858846,17067.9999999993
10586.462,7024,2.00000000040745,17069.9999999997
10586.464,7025,2.00000000040745,17072.0000000001
10586.466,7026,2.00000000040745,17074.0000000005
10586.468,7027,2.00000000040745,17076.0000000009
10586.47,7028,1.99999999858846,17077.9999999995
10586.472,7029,2.00000000040745,17079.9999999999
10586.474,7030,2.00000000040745,17082.0000000003
10586.476,7031,2.00000000040745,17084.0000000007
10586.478,7032,1.99999999858846,17085.9999999993
10586.48,7033,2.00000000040745,17087.9999999997
10586.482,7034,2.00000000040745,17090.0000000001
10586.484,7035,2.00000000040745,17092.0000000006
10586.488,7036,3.99999999899592,17095.9999999995
10586.492,7037,4.00000000081491,17100.0000000004
10586.496,7038,3.99999999899592,17103.9999999994
10586.5,7039,4.00000000081491,17108.0000000002
10586.504,7040,4.00000000081491,17112.000000001
10586.508,7041,3.99999999899592,17116
10586.512,7042,4.00000000081491,17120.0000000008
10586.514,7043,1.99999999858846,17121.9999999994
10586.516,7044,2.00000000040745,17123.9999999998
10586.52,7045,4.00000000081491,17128.0000000006
10586.522,7046,2.00000000040745,17130.000000001
10586.524,7047,1.99999999858846,17131.9999999996
10586.528,7048,4.00000000081491,17136.0000000004
10586.53,7049,2.00000000040745,17138.0000000008
10586.532,7050,1.99999999858846,17139.9999999994
10586.534,7051,2.00000000040745,17141.9999999998
10586.536,7052,2.00000000040745,17144.0000000002
10586.538,7053,2.00000000040745,17146.0000000006
10586.54,7054,2.00000000040745,17148.000000001
10586.542,7055,1.99999999858846,17149.9999999996
10586.544,7056,2.00000000040745,17152
10586.546,7057,2.00000000040745,17154.0000000005
10586.548,7058,2.00000000040745,17156.0000000009
10586.55,7059,1.99999999858846,17157.9999999994
10586.552,7060,2.00000000040745,17159.9999999999
10586.554,7061,2.00000000040745,17162.0000000003
10586.556,7062,2.00000000040745,17164.0000000007
10586.558,7063,2.00000000040745,17166.0000000011
10586.56,7064,1.99999999858846,17167.9999999997
10586.562,7065,2.00000000040745,17170.0000000001
10586.564,7066,2.00000000040745,17172.0000000005
10586.566,7067,2.00000000040745,17174.0000000009
10586.568,7068,1.99999999858846,17175.9999999995
10586.57,7069,2.00000000040745,17177.9999999999
10586.572,7070,2.00000000040745,17180.0000000003
10586.574,7071,2.00000000040745,17182.0000000007
10586.576,7072,1.99999999858846,17183.9999999993
10586.578,7073,2.00000000040745,17185.9999999997
10586.58,7074,2.00000000040745,17188.0000000001
10586.582,7075,2.00000000040745,17190.0000000005
10586.584,7076,2.00000000040745,17192.0000000009
10586.586,7077,1.99999999858846,17193.9999999995
10586.588,7078,2.00000000040745,17195.9999999999
10586.59,7079,2.00000000040745,17198.0000000003
10586.592,7080,2.00000000040745,17200.0000000007
10586.594,7081,1.99999999858846,17201.9999999993
10586.596,7082,2.00000000040745,17203.9999999997
10586.598,7083,2.00000000040745,17206.0000000001
10586.6,7084,2.00000000040745,17208.0000000005
10586.602,7085,2.00000000040745,17210.0000000009
10586.604,7086,1.99999999858846,17211.9999999995
10586.606,7087,2.00000000040745,17213.9999999999
10586.608,7088,2.00000000040745,17216.0000000003
10586.61,7089,2.00000000040745,17218.0000000008
10586.612,7090,1.99999999858846,17219.9999999993
10586.614,7091,2.00000000040745,17221.9999999998
10586.616,7092,2.00000000040745,17224.0000000002
10586.618,7093,2.00000000040745,17226.0000000006
10586.62,7094,2.00000000040745,17228.000000001
10586.622,7095,1.99999999858846,17229.9999999996
10586.624,7096,2.00000000040745,17232
10586.626,7097,2.00000000040745,17234.0000000004
10586.628,7098,2.00000000040745,17236.0000000008
10586.63,7099,1.99999999858846,17237.9999999994
10586.632,7100,2.00000000040745,17239.9999999998
10586.634,7101,2.00000000040745,17242.0000000002
10586.636,7102,2.00000000040745,17244.0000000006
10586.638,7103,2.00000000040745,17246.000000001
10586.64,7104,1.99999999858846,17247.9999999996
10586.642,7105,2.00000000040745,17250
10586.644,7106,2.00000000040745,17252.0000000004
10586.646,7107,2.00000000040745,17254.0000000008
10586.648,7108,1.99999999858846,17255.9999999994
10586.65,7109,2.00000000040745,17257.9999999998
10586.652,7110,2.00000000040745,17260.0000000002
10586.654,7111,2.00000000040745,17262.0000000006
10586.656,7112,2.00000000040745,17264.000000001
10586.658,7113,1.99999999858846,17265.9999999996
10586.66,7114,2.00000000040745,17268
10586.662,7115,2.00000000040745,17270.0000000004
10586.664,7116,2.00000000040745,17272.0000000008
10586.666,7117,1.99999999858846,17273.9999999994
10586.668,7118,2.00000000040745,17275.9999999998
10586.67,7119,2.00000000040745,17278.0000000002
10586.672,7120,2.00000000040745,17280.0000000007
10586.674,7121,2.00000000040745,17282.0000000011
10586.676,7122,1.99999999858846,17283.9999999997
10586.678,7123,2.00000000040745,17286.0000000001
10586.68,7124,2.00000000040745,17288.0000000005
10586.682,7125,2.00000000040745,17290.0000000009
10586.684,7126,1.99999999858846,17291.9999999995
10586.686,7127,2.00000000040745,17293.9999999999
10586.688,7128,2.00000000040745,17296.0000000003
10586.69,7129,2.00000000040745,17298.0000000007
10586.692,7130,1.99999999858846,17299.9999999993
10586.694,7131,2.00000000040745,17301.9999999997
10586.696,7132,2.00000000040745,17304.0000000001
10586.698,7133,2.00000000040745,17306.0000000005
10586.7,7134,2.00000000040745,17308.0000000009
10586.702,7135,1.99999999858846,17309.9999999995
10586.704,7136,2.00000000040745,17311.9999999999
10586.706,7137,2.00000000040745,17314.0000000003
10586.71,7138,3.99999999899592,17317.9999999993
10586.714,7139,4.00000000081491,17322.0000000001
10586.72,7140,5.99999999940337,17327.9999999995
10586.728,7141,7.99999999981083,17335.9999999993
10586.744,7142,16.0000000014406,17352.0000000008
10586.748,7143,3.99999999899592,17355.9999999998
10586.752,7144,4.00000000081491,17360.0000000006
10586.754,7145,2.00000000040745,17362.000000001
10586.756,7146,1.99999999858846,17363.9999999996
10586.758,7147,2.00000000040745,17366
10586.76,7148,2.00000000040745,17368.0000000004
10586.762,7149,2.00000000040745,17370.0000000008
10586.764,7150,1.99999999858846,17371.9999999994
10586.766,7151,2.00000000040745,17373.9999999998
10586.768,7152,2.00000000040745,17376.0000000002
10586.77,7153,2.00000000040745,17378.0000000006
10586.772,7154,2.00000000040745,17380.000000001
10586.774,7155,1.99999999858846,17381.9999999996
10586.776,7156,2.00000000040745,17384
10586.778,7157,2.00000000040745,17386.0000000004
10586.78,7158,2.00000000040745,17388.0000000008
10586.782,7159,1.99999999858846,17389.9999999994
10586.784,7160,2.00000000040745,17391.9999999998
10586.786,7161,2.00000000040745,17394.0000000002
10586.788,7162,2.00000000040745,17396.0000000006
10586.79,7163,2.00000000040745,17398.000000001
10586.792,7164,1.99999999858846,17399.9999999996
10586.794,7165,2.00000000040745,17402
10586.796,7166,2.00000000040745,17404.0000000005
10586.798,7167,2.00000000040745,17406.0000000009
10586.8,7168,1.99999999858846,17407.9999999994
10586.802,7169,2.00000000040745,17409.9999999999
10586.804,7170,2.00000000040745,17412.0000000003
10586.806,7171,2.00000000040745,17414.0000000007
10586.808,7172,2.00000000040745,17416.0000000011
10586.81,7173,1.99999999858846,17417.9999999997
10586.812,7174,2.00000000040745,17420.0000000001
10586.814,7175,2.00000000040745,17422.0000000005
10586.816,7176,2.00000000040745,17424.0000000009
10586.818,7177,1.99999999858846,17425.9999999995
10586.82,7178,2.00000000040745,17427.9999999999
10586.822,7179,2.00000000040745,17430.0000000003
10586.824,7180,2.00000000040745,17432.0000000007
10586.826,7181,1.99999999858846,17433.9999999993
10586.828,7182,2.00000000040745,17435.9999999997
10586.83,7183,2.00000000040745,17438.0000000001
10586.832,7184,2.00000000040745,17440.0000000005
10586.834,7185,2.00000000040745,17442.0000000009
10586.836,7186,1.99999999858846,17443.9999999995
10586.84,7187,4.00000000081491,17448.0000000003
10586.844,7188,3.99999999899592,17451.9999999993
10586.848,7189,4.00000000081491,17456.0000000001
10586.852,7190,4.00000000081491,17460.0000000009
10586.856,7191,3.99999999899592,17463.9999999999
10586.858,7192,2.00000000040745,17466.0000000003
10586.86,7193,2.00000000040745,17468.0000000008
10586.862,7194,1.99999999858846,17469.9999999993
10586.864,7195,2.00000000040745,17471.9999999998
10586.866,7196,2.00000000040745,17474.0000000002
10586.868,7197,2.00000000040745,17476.0000000006
10586.87,7198,2.00000000040745,17478.000000001
10586.872,7199,1.99999999858846,17479.9999999996
10586.874,7200,2.00000000040745,17482
10586.876,7201,2.00000000040745,17484.0000000004
10586.88,7202,3.99999999899592,17487.9999999994
10586.882,7203,2.00000000040745,17489.9999999998
10586.884,7204,2.00000000040745,17492.0000000002
10586.886,7205,2.00000000040745,17494.0000000006
10586.888,7206,2.00000000040745,17496.000000001
10586.89,7207,1.99999999858846,17497.9999999996
10586.892,7208,2.00000000040745,17500
10586.894,7209,2.00000000040745,17502.0000000004
10586.896,7210,2.00000000040745,17504.0000000008
10586.898,7211,1.99999999858846,17505.9999999994
10586.9,7212,2.00000000040745,17507.9999999998
10586.902,7213,2.00000000040745,17510.0000000002
10586.904,7214,2.00000000040745,17512.0000000006
10586.906,7215,2.00000000040745,17514.000000001
10586.908,7216,1.99999999858846,17515.9999999996
10586.91,7217,2.00000000040745,17518
10586.912,7218,2.00000000040745,17520.0000000004
10586.914,7219,2.00000000040745,17522.0000000008
10586.916,7220,1.99999999858846,17523.9999999994
10586.918,7221,2.00000000040745,17525.9999999998
10586.92,7222,2.00000000040745,17528.0000000002
10586.922,7223,2.00000000040745,17530.0000000007
10586.924,7224,2.00000000040745,17532.0000000011
10586.926,7225,1.99999999858846,17533.9999999997
10586.928,7226,2.00000000040745,17536.0000000001
10586.93,7227,2.00000000040745,17538.0000000005
10586.932,7228,2.00000000040745,17540.0000000009
10586.934,7229,1.99999999858846,17541.9999999995
10586.936,7230,2.00000000040745,17543.9999999999
10586.938,7231,2.00000000040745,17546.0000000003
10586.94,7232,2.00000000040745,17548.0000000007
10586.942,7233,1.99999999858846,17549.9999999993
10586.944,7234,2.00000000040745,17551.9999999997
10586.946,7235,2.00000000040745,17554.0000000001
10586.948,7236,2.00000000040745,17556.0000000005
10586.95,7237,2.00000000040745,17558.0000000009
10586.952,7238,1.99999999858846,17559.9999999995
10586.954,7239,2.00000000040745,17561.9999999999
10586.956,7240,2.00000000040745,17564.0000000003
10586.958,7241,2.00000000040745,17566.0000000007
10586.96,7242,1.99999999858846,17567.9999999993
10586.962,7243,2.00000000040745,17569.9999999997
10586.964,7244,2.00000000040745,17572.0000000001
10586.966,7245,2.00000000040745,17574.0000000005
10586.968,7246,2.00000000040745,17576.0000000009
10586.97,7247,1.99999999858846,17577.9999999995
10586.972,7248,2.00000000040745,17579.9999999999
10586.974,7249,2.00000000040745,17582.0000000003
10586.976,7250,2.00000000040745,17584.0000000007
10586.978,7251,1.99999999858846,17585.9999999993
10586.98,7252,2.00000000040745,17587.9999999997
10586.982,7253,2.00000000040745,17590.0000000001
10586.984,7254,2.00000000040745,17592.0000000006
10586.986,7255,2.00000000040745,17594.000000001
10586.988,7256,1.99999999858846,17595.9999999995
10586.99,7257,2.00000000040745,17598
10586.992,7258,2.00000000040745,17600.0000000004
10586.994,7259,2.00000000040745,17602.0000000008
10586.996,7260,1.99999999858846,17603.9999999994
10586.998,7261,2.00000000040745,17605.9999999998
10587,7262,2.00000000040745,17608.0000000002
10587.002,7263,2.00000000040745,17610.0000000006
10587.004,7264,2.00000000040745,17612.000000001
10587.006,7265,1.99999999858846,17613.9999999996
10587.008,7266,2.00000000040745,17616
10587.01,7267,2.00000000040745,17618.0000000004
10587.012,7268,2.00000000040745,17620.0000000008
10587.014,7269,1.99999999858846,17621.9999999994
10587.016,7270,2.00000000040745,17623.9999999998
10587.018,7271,2.00000000040745,17626.0000000002
10587.02,7272,2.00000000040745,17628.0000000006
10587.022,7273,2.00000000040745,17630.000000001
10587.024,7274,1.99999999858846,17631.9999999996
10587.026,7275,2.00000000040745,17634
10587.028,7276,2.00000000040745,17636.0000000004
10587.03,7277,2.00000000040745,17638.0000000008
10587.032,7278,1.99999999858846,17639.9999999994
10587.034,7279,2.00000000040745,17641.9999999998
10587.036,7280,2.00000000040745,17644.0000000002
10587.038,7281,2.00000000040745,17646.0000000006
10587.04,7282,2.00000000040745,17648.000000001
10587.042,7283,1.99999999858846,17649.9999999996
10587.044,7284,2.00000000040745,17652
10587.046,7285,2.00000000040745,17654.0000000005
10587.048,7286,2.00000000040745,17656.0000000009
10587.05,7287,1.99999999858846,17657.9999999994
10587.052,7288,2.00000000040745,17659.9999999999
10587.054,7289,2.00000000040745,17662.0000000003
10587.056,7290,2.00000000040745,17664.0000000007
10587.058,7291,2.00000000040745,17666.0000000011
10587.06,7292,1.99999999858846,17667.9999999997
10587.062,7293,2.00000000040745,17670.0000000001
10587.064,7294,2.00000000040745,17672.0000000005
10587.066,7295,2.00000000040745,17674.0000000009
10587.068,7296,1.99999999858846,17675.9999999995
10587.07,7297,2.00000000040745,17677.9999999999
10587.072,7298,2.00000000040745,17680.0000000003
10587.074,7299,2.00000000040745,17682.0000000007
10587.076,7300,1.99999999858846,17683.9999999993
10587.078,7301,2.00000000040745,17685.9999999997
10587.08,7302,2.00000000040745,17688.0000000001
10587.082,7303,2.00000000040745,17690.0000000005
10587.084,7304,2.00000000040745,17692.0000000009
10587.086,7305,1.99999999858846,17693.9999999995
10587.088,7306,2.00000000040745,17695.9999999999
10587.09,7307,2.00000000040745,17698.0000000003
10587.092,7308,2.00000000040745,17700.0000000007
10587.094,7309,1.99999999858846,17701.9999999993
10587.096,7310,2.00000000040745,17703.9999999997
10587.098,7311,2.00000000040745,17706.0000000001
10587.1,7312,2.00000000040745,17708.0000000005
10587.102,7313,2.00000000040745,17710.0000000009
10587.104,7314,1.99999999858846,17711.9999999995
10587.106,7315,2.00000000040745,17713.9999999999
10587.108,7316,2.00000000040745,17716.0000000003
10587.11,7317,2.00000000040745,17718.0000000008
10587.112,7318,1.99999999858846,17719.9999999993
10587.114,7319,2.00000000040745,17721.9999999998
10587.116,7320,2.00000000040745,17724.0000000002
10587.12,7321,4.00000000081491,17728.000000001
10587.124,7322,3.99999999899592,17732
10587.13,7323,5.99999999940337,17737.9999999994
10587.138,7324,8.00000000162981,17746.000000001
10587.154,7325,15.9999999996217,17762.0000000006
10587.16,7326,5.99999999940337,17768
10587.164,7327,4.00000000081491,17772.0000000008
10587.166,7328,1.99999999858846,17773.9999999994
10587.17,7329,4.00000000081491,17778.0000000002
10587.172,7330,2.00000000040745,17780.0000000007
10587.174,7331,2.00000000040745,17782.0000000011
10587.178,7332,3.99999999899592,17786.0000000001
10587.18,7333,2.00000000040745,17788.0000000005
10587.182,7334,2.00000000040745,17790.0000000009
10587.184,7335,1.99999999858846,17791.9999999995
10587.186,7336,2.00000000040745,17793.9999999999
10587.188,7337,2.00000000040745,17796.0000000003
10587.19,7338,2.00000000040745,17798.0000000007
10587.192,7339,1.99999999858846,17799.9999999993
10587.194,7340,2.00000000040745,17801.9999999997
10587.196,7341,2.00000000040745,17804.0000000001
10587.198,7342,2.00000000040745,17806.0000000005
10587.2,7343,2.00000000040745,17808.0000000009
10587.202,7344,1.99999999858846,17809.9999999995
10587.204,7345,2.00000000040745,17811.9999999999
10587.206,7346,2.00000000040745,17814.0000000003
10587.208,7347,2.00000000040745,17816.0000000007
10587.21,7348,1.99999999858846,17817.9999999993
10587.212,7349,2.00000000040745,17819.9999999997
10587.214,7350,2.00000000040745,17822.0000000001
10587.216,7351,2.00000000040745,17824.0000000005
10587.218,7352,2.00000000040745,17826.0000000009
10587.22,7353,1.99999999858846,17827.9999999995
10587.222,7354,2.00000000040745,17829.9999999999
10587.224,7355,2.00000000040745,17832.0000000003
10587.226,7356,2.00000000040745,17834.0000000007
10587.228,7357,1.99999999858846,17835.9999999993
10587.23,7358,2.00000000040745,17837.9999999997
10587.232,7359,2.00000000040745,17840.0000000001
10587.234,7360,2.00000000040745,17842.0000000006
10587.236,7361,2.00000000040745,17844.000000001
10587.238,7362,1.99999999858846,17845.9999999995
10587.24,7363,2.00000000040745,17848
10587.242,7364,2.00000000040745,17850.0000000004
10587.244,7365,2.00000000040745,17852.0000000008
10587.246,7366,1.99999999858846,17853.9999999994
10587.248,7367,2.00000000040745,17855.9999999998
10587.25,7368,2.00000000040745,17858.0000000002
10587.252,7369,2.00000000040745,17860.0000000006
10587.254,7370,2.00000000040745,17862.000000001
10587.256,7371,1.99999999858846,17863.9999999996
10587.258,7372,2.00000000040745,17866
10587.26,7373,2.00000000040745,17868.0000000004
10587.262,7374,2.00000000040745,17870.0000000008
10587.264,7375,1.99999999858846,17871.9999999994
10587.266,7376,2.00000000040745,17873.9999999998
10587.268,7377,2.00000000040745,17876.0000000002
10587.27,7378,2.00000000040745,17878.0000000006
10587.272,7379,2.00000000040745,17880.000000001
10587.274,7380,1.99999999858846,17881.9999999996
10587.276,7381,2.00000000040745,17884
10587.278,7382,2.00000000040745,17886.0000000004
10587.28,7383,2.00000000040745,17888.0000000008
10587.282,7384,1.99999999858846,17889.9999999994
10587.284,7385,2.00000000040745,17891.9999999998
10587.286,7386,2.00000000040745,17894.0000000002
10587.288,7387,2.00000000040745,17896.0000000006
10587.29,7388,2.00000000040745,17898.000000001
10587.292,7389,1.99999999858846,17899.9999999996
10587.294,7390,2.00000000040745,17902
10587.296,7391,2.00000000040745,17904.0000000005
10587.298,7392,2.00000000040745,17906.0000000009
10587.3,7393,1.99999999858846,17907.9999999994
10587.302,7394,2.00000000040745,17909.9999999999
10587.304,7395,2.00000000040745,17912.0000000003
10587.306,7396,2.00000000040745,17914.0000000007
10587.308,7397,2.00000000040745,17916.0000000011
10587.31,7398,1.99999999858846,17917.9999999997
10587.312,7399,2.00000000040745,17920.0000000001
10587.314,7400,2.00000000040745,17922.0000000005
10587.316,7401,2.00000000040745,17924.0000000009
10587.318,7402,1.99999999858846,17925.9999999995
10587.32,7403,2.00000000040745,17927.9999999999
10587.322,7404,2.00000000040745,17930.0000000003
10587.324,7405,2.00000000040745,17932.0000000007
10587.326,7406,1.99999999858846,17933.9999999993
10587.328,7407,2.00000000040745,17935.9999999997
10587.33,7408,2.00000000040745,17938.0000000001
10587.332,7409,2.00000000040745,17940.0000000005
10587.334,7410,2.00000000040745,17942.0000000009
10587.336,7411,1.99999999858846,17943.9999999995
10587.338,7412,2.00000000040745,17945.9999999999
10587.34,7413,2.00000000040745,17948.0000000003
10587.342,7414,2.00000000040745,17950.0000000007
10587.344,7415,1.99999999858846,17951.9999999993
10587.346,7416,2.00000000040745,17953.9999999997
10587.348,7417,2.00000000040745,17956.0000000001
10587.35,7418,2.00000000040745,17958.0000000005
10587.352,7419,2.00000000040745,17960.0000000009
10587.354,7420,1.99999999858846,17961.9999999995
10587.356,7421,2.00000000040745,17963.9999999999
10587.36,7422,4.00000000081491,17968.0000000008
10587.366,7423,5.99999999940337,17974.0000000002
10587.374,7424,7.99999999981083,17982
10587.416,7425,41.9999999994616,18023.9999999994
10587.418,7426,2.00000000040745,18025.9999999998
10587.422,7427,4.00000000081491,18030.0000000007
10587.424,7428,2.00000000040745,18032.0000000011
10587.426,7429,1.99999999858846,18033.9999999997
10587.428,7430,2.00000000040745,18036.0000000001
10587.43,7431,2.00000000040745,18038.0000000005
10587.432,7432,2.00000000040745,18040.0000000009
10587.434,7433,1.99999999858846,18041.9999999995
10587.436,7434,2.00000000040745,18043.9999999999
10587.438,7435,2.00000000040745,18046.0000000003
10587.44,7436,2.00000000040745,18048.0000000007
10587.442,7437,1.99999999858846,18049.9999999993
10587.444,7438,2.00000000040745,18051.9999999997
10587.446,7439,2.00000000040745,18054.0000000001
10587.448,7440,2.00000000040745,18056.0000000005
10587.45,7441,2.00000000040745,18058.0000000009
10587.452,7442,1.99999999858846,18059.9999999995
10587.454,7443,2.00000000040745,18061.9999999999
10587.456,7444,2.00000000040745,18064.0000000003
10587.458,7445,2.00000000040745,18066.0000000007
10587.46,7446,1.99999999858846,18067.9999999993
10587.462,7447,2.00000000040745,18069.9999999997
10587.464,7448,2.00000000040745,18072.0000000001
10587.466,7449,2.00000000040745,18074.0000000005
10587.468,7450,2.00000000040745,18076.0000000009
10587.47,7451,1.99999999858846,18077.9999999995
10587.472,7452,2.00000000040745,18079.9999999999
10587.474,7453,2.00000000040745,18082.0000000003
10587.476,7454,2.00000000040745,18084.0000000007
10587.478,7455,1.99999999858846,18085.9999999993
10587.48,7456,2.00000000040745,18087.9999999997
10587.482,7457,2.00000000040745,18090.0000000001
10587.484,7458,2.00000000040745,18092.0000000006
10587.486,7459,2.00000000040745,18094.000000001
10587.488,7460,1.99999999858846,18095.9999999995
10587.49,7461,2.00000000040745,18098
10587.492,7462,2.00000000040745,18100.0000000004
10587.494,7463,2.00000000040745,18102.0000000008
10587.498,7464,3.99999999899592,18105.9999999998
10587.504,7465,6.00000000122236,18112.000000001
10587.512,7466,7.99999999981083,18120.0000000008
10587.556,7467,43.999999999869,18164.0000000007
10587.564,7468,7.99999999981083,18172.0000000005
10587.57,7469,5.99999999940337,18177.9999999999
10587.576,7470,5.99999999940337,18183.9999999993
10587.58,7471,4.00000000081491,18188.0000000001
10587.584,7472,4.00000000081491,18192.0000000009
10587.588,7473,3.99999999899592,18195.9999999999
10587.59,7474,2.00000000040745,18198.0000000003
10587.592,7475,2.00000000040745,18200.0000000007
10587.594,7476,1.99999999858846,18201.9999999993
10587.596,7477,2.00000000040745,18203.9999999997
10587.598,7478,2.00000000040745,18206.0000000001
10587.6,7479,2.00000000040745,18208.0000000005
10587.602,7480,2.00000000040745,18210.0000000009
10587.604,7481,1.99999999858846,18211.9999999995
10587.606,7482,2.00000000040745,18213.9999999999
10587.608,7483,2.00000000040745,18216.0000000003
10587.61,7484,2.00000000040745,18218.0000000008
10587.612,7485,1.99999999858846,18219.9999999993
10587.614,7486,2.00000000040745,18221.9999999998
10587.616,7487,2.00000000040745,18224.0000000002
10587.618,7488,2.00000000040745,18226.0000000006
10587.62,7489,2.00000000040745,18228.000000001
10587.622,7490,1.99999999858846,18229.9999999996
10587.624,7491,2.00000000040745,18232
10587.626,7492,2.00000000040745,18234.0000000004
10587.628,7493,2.00000000040745,18236.0000000008
10587.63,7494,1.99999999858846,18237.9999999994
10587.632,7495,2.00000000040745,18239.9999999998
10587.634,7496,2.00000000040745,18242.0000000002
10587.636,7497,2.00000000040745,18244.0000000006
10587.638,7498,2.00000000040745,18246.000000001
10587.64,7499,1.99999999858846,18247.9999999996
10587.642,7500,2.00000000040745,18250
10587.644,7501,2.00000000040745,18252.0000000004
10587.646,7502,2.00000000040745,18254.0000000008
10587.648,7503,1.99999999858846,18255.9999999994
10587.65,7504,2.00000000040745,18257.9999999998
10587.652,7505,2.00000000040745,18260.0000000002
10587.654,7506,2.00000000040745,18262.0000000006
10587.656,7507,2.00000000040745,18264.000000001
10587.658,7508,1.99999999858846,18265.9999999996
10587.66,7509,2.00000000040745,18268
10587.662,7510,2.00000000040745,18270.0000000004
10587.664,7511,2.00000000040745,18272.0000000008
10587.666,7512,1.99999999858846,18273.9999999994
10587.668,7513,2.00000000040745,18275.9999999998
10587.67,7514,2.00000000040745,18278.0000000002
10587.672,7515,2.00000000040745,18280.0000000007
10587.674,7516,2.00000000040745,18282.0000000011
10587.678,7517,3.99999999899592,18286.0000000001
10587.684,7518,5.99999999940337,18291.9999999995
10587.692,7519,7.99999999981083,18299.9999999993
10587.714,7520,22.000000000844,18322.0000000001
10587.72,7521,5.99999999940337,18327.9999999995
10587.726,7522,6.00000000122236,18334.0000000007
10587.73,7523,3.99999999899592,18337.9999999997
10587.734,7524,4.00000000081491,18342.0000000006
10587.736,7525,2.00000000040745,18344.000000001
10587.738,7526,1.99999999858846,18345.9999999995
10587.74,7527,2.00000000040745,18348
10587.742,7528,2.00000000040745,18350.0000000004
10587.744,7529,2.00000000040745,18352.0000000008
10587.746,7530,1.99999999858846,18353.9999999994
10587.75,7531,4.00000000081491,18358.0000000002
10587.752,7532,2.00000000040745,18360.0000000006
10587.756,7533,3.99999999899592,18363.9999999996
10587.76,7534,4.00000000081491,18368.0000000004
10587.762,7535,2.00000000040745,18370.0000000008
10587.764,7536,1.99999999858846,18371.9999999994
10587.766,7537,2.00000000040745,18373.9999999998
10587.768,7538,2.00000000040745,18376.0000000002
10587.77,7539,2.00000000040745,18378.0000000006
10587.772,7540,2.00000000040745,18380.000000001
10587.774,7541,1.99999999858846,18381.9999999996
10587.776,7542,2.00000000040745,18384
10587.778,7543,2.00000000040745,18386.0000000004
10587.78,7544,2.00000000040745,18388.0000000008
10587.782,7545,1.99999999858846,18389.9999999994
10587.784,7546,2.00000000040745,18391.9999999998
10587.786,7547,2.00000000040745,18394.0000000002
10587.788,7548,2.00000000040745,18396.0000000006
10587.79,7549,2.00000000040745,18398.000000001
10587.792,7550,1.99999999858846,18399.9999999996
10587.794,7551,2.00000000040745,18402
10587.796,7552,2.00000000040745,18404.0000000005
10587.798,7553,2.00000000040745,18406.0000000009
10587.8,7554,1.99999999858846,18407.9999999994
10587.802,7555,2.00000000040745,18409.9999999999
10587.804,7556,2.00000000040745,18412.0000000003
10587.806,7557,2.00000000040745,18414.0000000007
10587.808,7558,2.00000000040745,18416.0000000011
10587.81,7559,1.99999999858846,18417.9999999997
10587.812,7560,2.00000000040745,18420.0000000001
10587.814,7561,2.00000000040745,18422.0000000005
10587.816,7562,2.00000000040745,18424.0000000009
10587.818,7563,1.99999999858846,18425.9999999995
10587.82,7564,2.00000000040745,18427.9999999999
10587.822,7565,2.00000000040745,18430.0000000003
10587.824,7566,2.00000000040745,18432.0000000007
10587.826,7567,1.99999999858846,18433.9999999993
10587.828,7568,2.00000000040745,18435.9999999997
10587.83,7569,2.00000000040745,18438.0000000001
10587.832,7570,2.00000000040745,18440.0000000005
10587.834,7571,2.00000000040745,18442.0000000009
10587.836,7572,1.99999999858846,18443.9999999995
10587.838,7573,2.00000000040745,18445.9999999999
10587.84,7574,2.00000000040745,18448.0000000003
10587.842,7575,2.00000000040745,18450.0000000007
10587.844,7576,1.99999999858846,18451.9999999993
10587.846,7577,2.00000000040745,18453.9999999997
10587.848,7578,2.00000000040745,18456.0000000001
10587.85,7579,2.00000000040745,18458.0000000005
10587.852,7580,2.00000000040745,18460.0000000009
10587.854,7581,1.99999999858846,18461.9999999995
10587.856,7582,2.00000000040745,18463.9999999999
10587.858,7583,2.00000000040745,18466.0000000003
10587.86,7584,2.00000000040745,18468.0000000008
10587.862,7585,1.99999999858846,18469.9999999993
10587.864,7586,2.00000000040745,18471.9999999998
10587.866,7587,2.00000000040745,18474.0000000002
10587.868,7588,2.00000000040745,18476.0000000006
10587.87,7589,2.00000000040745,18478.000000001
10587.872,7590,1.99999999858846,18479.9999999996
10587.874,7591,2.00000000040745,18482
10587.876,7592,2.00000000040745,18484.0000000004
10587.878,7593,2.00000000040745,18486.0000000008
10587.88,7594,1.99999999858846,18487.9999999994
10587.882,7595,2.00000000040745,18489.9999999998
10587.884,7596,2.00000000040745,18492.0000000002
10587.886,7597,2.00000000040745,18494.0000000006
10587.888,7598,2.00000000040745,18496.000000001
10587.89,7599,1.99999999858846,18497.9999999996
10587.892,7600,2.00000000040745,18500
10587.894,7601,2.00000000040745,18502.0000000004
10587.896,7602,2.00000000040745,18504.0000000008
10587.898,7603,1.99999999858846,18505.9999999994
10587.9,7604,2.00000000040745,18507.9999999998
10587.902,7605,2.00000000040745,18510.0000000002
10587.904,7606,2.00000000040745,18512.0000000006
10587.906,7607,2.00000000040745,18514.000000001
10587.908,7608,1.99999999858846,18515.9999999996
10587.91,7609,2.00000000040745,18518
10587.912,7610,2.00000000040745,18520.0000000004
10587.914,7611,2.00000000040745,18522.0000000008
10587.916,7612,1.99999999858846,18523.9999999994
10587.918,7613,2.00000000040745,18525.9999999998
10587.92,7614,2.00000000040745,18528.0000000002
10587.924,7615,4.00000000081491,18532.0000000011
10587.93,7616,5.99999999940337,18538.0000000005
10587.936,7617,5.99999999940337,18543.9999999999
10587.94,7618,4.00000000081491,18548.0000000007
10587.944,7619,3.99999999899592,18551.9999999997
10587.946,7620,2.00000000040745,18554.0000000001
10587.948,7621,2.00000000040745,18556.0000000005
10587.95,7622,2.00000000040745,18558.0000000009
10587.952,7623,1.99999999858846,18559.9999999995
10587.954,7624,2.00000000040745,18561.9999999999
10587.956,7625,2.00000000040745,18564.0000000003
10587.958,7626,2.00000000040745,18566.0000000007
10587.96,7627,1.99999999858846,18567.9999999993
10587.962,7628,2.00000000040745,18569.9999999997
10587.964,7629,2.00000000040745,18572.0000000001
10587.966,7630,2.00000000040745,18574.0000000005
10587.968,7631,2.00000000040745,18576.0000000009
10587.97,7632,1.99999999858846,18577.9999999995
10587.972,7633,2.00000000040745,18579.9999999999
10587.974,7634,2.00000000040745,18582.0000000003
10587.976,7635,2.00000000040745,18584.0000000007
10587.978,7636,1.99999999858846,18585.9999999993
10587.98,7637,2.00000000040745,18587.9999999997
10587.982,7638,2.00000000040745,18590.0000000001
10587.984,7639,2.00000000040745,18592.0000000006
10587.986,7640,2.00000000040745,18594.000000001
10587.988,7641,1.99999999858846,18595.9999999995
10587.99,7642,2.00000000040745,18598
10587.992,7643,2.00000000040745,18600.0000000004
10587.994,7644,2.00000000040745,18602.0000000008
10587.996,7645,1.99999999858846,18603.9999999994
10587.998,7646,2.00000000040745,18605.9999999998
10588,7647,2.00000000040745,18608.0000000002
10588.002,7648,2.00000000040745,18610.0000000006
10588.004,7649,2.00000000040745,18612.000000001
10588.006,7650,1.99999999858846,18613.9999999996
10588.008,7651,2.00000000040745,18616
10588.01,7652,2.00000000040745,18618.0000000004
10588.012,7653,2.00000000040745,18620.0000000008
10588.014,7654,1.99999999858846,18621.9999999994
10588.016,7655,2.00000000040745,18623.9999999998
10588.018,7656,2.00000000040745,18626.0000000002
10588.02,7657,2.00000000040745,18628.0000000006
10588.022,7658,2.00000000040745,18630.000000001
10588.024,7659,1.99999999858846,18631.9999999996
10588.026,7660,2.00000000040745,18634
10588.028,7661,2.00000000040745,18636.0000000004
10588.03,7662,2.00000000040745,18638.0000000008
10588.032,7663,1.99999999858846,18639.9999999994
10588.034,7664,2.00000000040745,18641.9999999998
10588.036,7665,2.00000000040745,18644.0000000002
10588.038,7666,2.00000000040745,18646.0000000006
10588.04,7667,2.00000000040745,18648.000000001
10588.042,7668,1.99999999858846,18649.9999999996
10588.044,7669,2.00000000040745,18652
10588.046,7670,2.00000000040745,18654.0000000005
10588.048,7671,2.00000000040745,18656.0000000009
10588.05,7672,1.99999999858846,18657.9999999994
10588.052,7673,2.00000000040745,18659.9999999999
10588.054,7674,2.00000000040745,18662.0000000003
10588.056,7675,2.00000000040745,18664.0000000007
10588.058,7676,2.00000000040745,18666.0000000011
10588.06,7677,1.99999999858846,18667.9999999997
10588.062,7678,2.00000000040745,18670.0000000001
10588.064,7679,2.00000000040745,18672.0000000005
10588.066,7680,2.00000000040745,18674.0000000009
10588.068,7681,1.99999999858846,18675.9999999995
10588.07,7682,2.00000000040745,18677.9999999999
10588.072,7683,2.00000000040745,18680.0000000003
10588.074,7684,2.00000000040745,18682.0000000007
10588.076,7685,1.99999999858846,18683.9999999993
10588.078,7686,2.00000000040745,18685.9999999997
10588.08,7687,2.00000000040745,18688.0000000001
10588.082,7688,2.00000000040745,18690.0000000005
10588.084,7689,2.00000000040745,18692.0000000009
10588.086,7690,1.99999999858846,18693.9999999995
10588.088,7691,2.00000000040745,18695.9999999999
10588.09,7692,2.00000000040745,18698.0000000003
10588.092,7693,2.00000000040745,18700.0000000007
10588.094,7694,1.99999999858846,18701.9999999993
10588.096,7695,2.00000000040745,18703.9999999997
10588.098,7696,2.00000000040745,18706.0000000001
10588.1,7697,2.00000000040745,18708.0000000005
10588.102,7698,2.00000000040745,18710.0000000009
10588.104,7699,1.99999999858846,18711.9999999995
10588.106,7700,2.00000000040745,18713.9999999999
10588.108,7701,2.00000000040745,18716.0000000003
10588.11,7702,2.00000000040745,18718.0000000008
10588.112,7703,1.99999999858846,18719.9999999993
10588.114,7704,2.00000000040745,18721.9999999998
10588.116,7705,2.00000000040745,18724.0000000002
10588.118,7706,2.00000000040745,18726.0000000006
10588.12,7707,2.00000000040745,18728.000000001
10588.122,7708,1.99999999858846,18729.9999999996
10588.124,7709,2.00000000040745,18732
10588.126,7710,2.00000000040745,18734.0000000004
10588.128,7711,2.00000000040745,18736.0000000008
10588.13,7712,1.99999999858846,18737.9999999994
10588.132,7713,2.00000000040745,18739.9999999998
10588.134,7714,2.00000000040745,18742.0000000002
10588.136,7715,2.00000000040745,18744.0000000006
10588.138,7716,2.00000000040745,18746.000000001
10588.14,7717,1.99999999858846,18747.9999999996
10588.142,7718,2.00000000040745,18750
10588.144,7719,2.00000000040745,18752.0000000004
10588.146,7720,2.00000000040745,18754.0000000008
10588.148,7721,1.99999999858846,18755.9999999994
10588.15,7722,2.00000000040745,18757.9999999998
10588.152,7723,2.00000000040745,18760.0000000002
10588.154,7724,2.00000000040745,18762.0000000006
10588.156,7725,2.00000000040745,18764.000000001
10588.158,7726,1.99999999858846,18765.9999999996
10588.16,7727,2.00000000040745,18768
10588.162,7728,2.00000000040745,18770.0000000004
10588.164,7729,2.00000000040745,18772.0000000008
10588.166,7730,1.99999999858846,18773.9999999994
10588.168,7731,2.00000000040745,18775.9999999998
10588.17,7732,2.00000000040745,18778.0000000002
10588.172,7733,2.00000000040745,18780.0000000007
10588.174,7734,2.00000000040745,18782.0000000011
10588.176,7735,1.99999999858846,18783.9999999997
10588.178,7736,2.00000000040745,18786.0000000001
10588.18,7737,2.00000000040745,18788.0000000005
10588.182,7738,2.00000000040745,18790.0000000009
10588.184,7739,1.99999999858846,18791.9999999995
10588.186,7740,2.00000000040745,18793.9999999999
10588.188,7741,2.00000000040745,18796.0000000003
10588.19,7742,2.00000000040745,18798.0000000007
10588.192,7743,1.99999999858846,18799.9999999993
10588.194,7744,2.00000000040745,18801.9999999997
10588.196,7745,2.00000000040745,18804.0000000001
10588.198,7746,2.00000000040745,18806.0000000005
10588.2,7747,2.00000000040745,18808.0000000009
10588.202,7748,1.99999999858846,18809.9999999995
10588.204,7749,2.00000000040745,18811.9999999999
10588.206,7750,2.00000000040745,18814.0000000003
10588.208,7751,2.00000000040745,18816.0000000007
10588.21,7752,1.99999999858846,18817.9999999993
10588.212,7753,2.00000000040745,18819.9999999997
10588.214,7754,2.00000000040745,18822.0000000001
10588.216,7755,2.00000000040745,18824.0000000005
10588.218,7756,2.00000000040745,18826.0000000009
10588.22,7757,1.99999999858846,18827.9999999995
10588.222,7758,2.00000000040745,18829.9999999999
10588.224,7759,2.00000000040745,18832.0000000003
10588.226,7760,2.00000000040745,18834.0000000007
10588.23,7761,3.99999999899592,18837.9999999997
10588.234,7762,4.00000000081491,18842.0000000006
10588.238,7763,3.99999999899592,18845.9999999995
10588.244,7764,6.00000000122236,18852.0000000008
10588.248,7765,3.99999999899592,18855.9999999998
10588.252,7766,4.00000000081491,18860.0000000006
10588.254,7767,2.00000000040745,18862.000000001
10588.256,7768,1.99999999858846,18863.9999999996
10588.258,7769,2.00000000040745,18866
10588.26,7770,2.00000000040745,18868.0000000004
10588.262,7771,2.00000000040745,18870.0000000008
10588.264,7772,1.99999999858846,18871.9999999994
10588.266,7773,2.00000000040745,18873.9999999998
10588.268,7774,2.00000000040745,18876.0000000002
10588.27,7775,2.00000000040745,18878.0000000006
10588.272,7776,2.00000000040745,18880.000000001
10588.274,7777,1.99999999858846,18881.9999999996
10588.276,7778,2.00000000040745,18884
10588.278,7779,2.00000000040745,18886.0000000004
10588.28,7780,2.00000000040745,18888.0000000008
10588.282,7781,1.99999999858846,18889.9999999994
10588.284,7782,2.00000000040745,18891.9999999998
10588.286,7783,2.00000000040745,18894.0000000002
10588.29,7784,4.00000000081491,18898.000000001
10588.294,7785,3.99999999899592,18902
10588.298,7786,4.00000000081491,18906.0000000009
10588.302,7787,3.99999999899592,18909.9999999999
10588.304,7788,2.00000000040745,18912.0000000003
10588.308,7789,4.00000000081491,18916.0000000011
10588.312,7790,3.99999999899592,18920.0000000001
10588.314,7791,2.00000000040745,18922.0000000005
10588.316,7792,2.00000000040745,18924.0000000009
10588.318,7793,1.99999999858846,18925.9999999995
10588.32,7794,2.00000000040745,18927.9999999999
10588.322,7795,2.00000000040745,18930.0000000003
10588.324,7796,2.00000000040745,18932.0000000007
10588.326,7797,1.99999999858846,18933.9999999993
10588.328,7798,2.00000000040745,18935.9999999997
10588.33,7799,2.00000000040745,18938.0000000001
10588.332,7800,2.00000000040745,18940.0000000005
10588.334,7801,2.00000000040745,18942.0000000009
10588.336,7802,1.99999999858846,18943.9999999995
10588.338,7803,2.00000000040745,18945.9999999999
10588.34,7804,2.00000000040745,18948.0000000003
10588.342,7805,2.00000000040745,18950.0000000007
10588.344,7806,1.99999999858846,18951.9999999993
10588.346,7807,2.00000000040745,18953.9999999997
10588.348,7808,2.00000000040745,18956.0000000001
10588.35,7809,2.00000000040745,18958.0000000005
10588.352,7810,2.00000000040745,18960.0000000009
10588.354,7811,1.99999999858846,18961.9999999995
10588.356,7812,2.00000000040745,18963.9999999999
10588.358,7813,2.00000000040745,18966.0000000003
10588.36,7814,2.00000000040745,18968.0000000008
10588.362,7815,1.99999999858846,18969.9999999993
10588.364,7816,2.00000000040745,18971.9999999998
10588.366,7817,2.00000000040745,18974.0000000002
10588.368,7818,2.00000000040745,18976.0000000006
10588.37,7819,2.00000000040745,18978.000000001
10588.372,7820,1.99999999858846,18979.9999999996
10588.374,7821,2.00000000040745,18982
10588.376,7822,2.00000000040745,18984.0000000004
10588.378,7823,2.00000000040745,18986.0000000008
10588.38,7824,1.99999999858846,18987.9999999994
10588.382,7825,2.00000000040745,18989.9999999998
10588.384,7826,2.00000000040745,18992.0000000002
10588.386,7827,2.00000000040745,18994.0000000006
10588.388,7828,2.00000000040745,18996.000000001
10588.39,7829,1.99999999858846,18997.9999999996
10588.392,7830,2.00000000040745,19000
10588.394,7831,2.00000000040745,19002.0000000004
10588.396,7832,2.00000000040745,19004.0000000008
10588.398,7833,1.99999999858846,19005.9999999994
10588.4,7834,2.00000000040745,19007.9999999998
10588.402,7835,2.00000000040745,19010.0000000002
10588.404,7836,2.00000000040745,19012.0000000006
10588.406,7837,2.00000000040745,19014.000000001
10588.408,7838,1.99999999858846,19015.9999999996
10588.41,7839,2.00000000040745,19018
10588.412,7840,2.00000000040745,19020.0000000004
10588.414,7841,2.00000000040745,19022.0000000008
10588.416,7842,1.99999999858846,19023.9999999994
10588.418,7843,2.00000000040745,19025.9999999998
10588.42,7844,2.00000000040745,19028.0000000002
10588.422,7845,2.00000000040745,19030.0000000007
10588.424,7846,2.00000000040745,19032.0000000011
10588.426,7847,1.99999999858846,19033.9999999997
10588.428,7848,2.00000000040745,19036.0000000001
10588.43,7849,2.00000000040745,19038.0000000005
10588.432,7850,2.00000000040745,19040.0000000009
10588.434,7851,1.99999999858846,19041.9999999995
10588.438,7852,4.00000000081491,19046.0000000003
10588.444,7853,5.99999999940337,19051.9999999997
10588.452,7854,7.99999999981083,19059.9999999995
10588.458,7855,6.00000000122236,19066.0000000007
10588.464,7856,5.99999999940337,19072.0000000001
10588.468,7857,4.00000000081491,19076.0000000009
10588.472,7858,3.99999999899592,19079.9999999999
10588.474,7859,2.00000000040745,19082.0000000003
10588.476,7860,2.00000000040745,19084.0000000007
10588.478,7861,1.99999999858846,19085.9999999993
10588.48,7862,2.00000000040745,19087.9999999997
10588.482,7863,2.00000000040745,19090.0000000001
10588.484,7864,2.00000000040745,19092.0000000006
10588.486,7865,2.00000000040745,19094.000000001
10588.488,7866,1.99999999858846,19095.9999999995
10588.49,7867,2.00000000040745,19098
10588.492,7868,2.00000000040745,19100.0000000004
10588.494,7869,2.00000000040745,19102.0000000008
10588.496,7870,1.99999999858846,19103.9999999994
10588.498,7871,2.00000000040745,19105.9999999998
10588.5,7872,2.00000000040745,19108.0000000002
10588.502,7873,2.00000000040745,19110.0000000006
10588.504,7874,2.00000000040745,19112.000000001
10588.506,7875,1.99999999858846,19113.9999999996
10588.508,7876,2.00000000040745,19116
10588.51,7877,2.00000000040745,19118.0000000004
10588.512,7878,2.00000000040745,19120.0000000008
10588.514,7879,1.99999999858846,19121.9999999994
10588.516,7880,2.00000000040745,19123.9999999998
10588.518,7881,2.00000000040745,19126.0000000002
10588.52,7882,2.00000000040745,19128.0000000006
10588.522,7883,2.00000000040745,19130.000000001
10588.524,7884,1.99999999858846,19131.9999999996
10588.526,7885,2.00000000040745,19134
10588.528,7886,2.00000000040745,19136.0000000004
10588.53,7887,2.00000000040745,19138.0000000008
10588.532,7888,1.99999999858846,19139.9999999994
10588.534,7889,2.00000000040745,19141.9999999998
10588.538,7890,4.00000000081491,19146.0000000006
10588.544,7891,5.99999999940337,19152
10588.55,7892,5.99999999940337,19157.9999999994
10588.576,7893,25.9999999998399,19183.9999999993
10588.602,7894,26.0000000016589,19210.0000000009
10588.628,7895,25.9999999998399,19236.0000000008
10588.654,7896,25.9999999998399,19262.0000000006
10588.678,7897,23.9999999994325,19286.0000000001
10588.684,7898,5.99999999940337,19291.9999999995
10588.69,7899,6.00000000122236,19298.0000000007
10588.694,7900,3.99999999899592,19301.9999999997
10588.698,7901,4.00000000081491,19306.0000000005
10588.7,7902,2.00000000040745,19308.0000000009
10588.702,7903,1.99999999858846,19309.9999999995
10588.704,7904,2.00000000040745,19311.9999999999
10588.706,7905,2.00000000040745,19314.0000000003
10588.708,7906,2.00000000040745,19316.0000000007
10588.71,7907,1.99999999858846,19317.9999999993
10588.712,7908,2.00000000040745,19319.9999999997
10588.714,7909,2.00000000040745,19322.0000000001
10588.716,7910,2.00000000040745,19324.0000000005
10588.718,7911,2.00000000040745,19326.0000000009
10588.72,7912,1.99999999858846,19327.9999999995
10588.722,7913,2.00000000040745,19329.9999999999
10588.724,7914,2.00000000040745,19332.0000000003
10588.726,7915,2.00000000040745,19334.0000000007
10588.728,7916,1.99999999858846,19335.9999999993
10588.73,7917,2.00000000040745,19337.9999999997
10588.732,7918,2.00000000040745,19340.0000000001
10588.734,7919,2.00000000040745,19342.0000000006
10588.736,7920,2.00000000040745,19344.000000001
10588.738,7921,1.99999999858846,19345.9999999995
10588.74,7922,2.00000000040745,19348
10588.742,7923,2.00000000040745,19350.0000000004
10588.744,7924,2.00000000040745,19352.0000000008
10588.746,7925,1.99999999858846,19353.9999999994
10588.748,7926,2.00000000040745,19355.9999999998
10588.75,7927,2.00000000040745,19358.0000000002
10588.752,7928,2.00000000040745,19360.0000000006
10588.754,7929,2.00000000040745,19362.000000001
10588.756,7930,1.99999999858846,19363.9999999996
10588.758,7931,2.00000000040745,19366
10588.76,7932,2.00000000040745,19368.0000000004
10588.762,7933,2.00000000040745,19370.0000000008
10588.764,7934,1.99999999858846,19371.9999999994
10588.766,7935,2.00000000040745,19373.9999999998
10588.768,7936,2.00000000040745,19376.0000000002
10588.77,7937,2.00000000040745,19378.0000000006
10588.772,7938,2.00000000040745,19380.000000001
10588.774,7939,1.99999999858846,19381.9999999996
10588.776,7940,2.00000000040745,19384
10588.778,7941,2.00000000040745,19386.0000000004
10588.78,7942,2.00000000040745,19388.0000000008
10588.782,7943,1.99999999858846,19389.9999999994
10588.784,7944,2.00000000040745,19391.9999999998
10588.786,7945,2.00000000040745,19394.0000000002
10588.788,7946,2.00000000040745,19396.0000000006
10588.79,7947,2.00000000040745,19398.000000001
10588.792,7948,1.99999999858846,19399.9999999996
10588.794,7949,2.00000000040745,19402
10588.796,7950,2.00000000040745,19404.0000000005
10588.798,7951,2.00000000040745,19406.0000000009
10588.8,7952,1.99999999858846,19407.9999999994
10588.802,7953,2.00000000040745,19409.9999999999
10588.804,7954,2.00000000040745,19412.0000000003
10588.806,7955,2.00000000040745,19414.0000000007
10588.808,7956,2.00000000040745,19416.0000000011
10588.81,7957,1.99999999858846,19417.9999999997
10588.812,7958,2.00000000040745,19420.0000000001
10588.814,7959,2.00000000040745,19422.0000000005
10588.816,7960,2.00000000040745,19424.0000000009
10588.82,7961,3.99999999899592,19427.9999999999
10588.822,7962,2.00000000040745,19430.0000000003
10588.824,7963,2.00000000040745,19432.0000000007
10588.826,7964,1.99999999858846,19433.9999999993
10588.83,7965,4.00000000081491,19438.0000000001
10588.832,7966,2.00000000040745,19440.0000000005
10588.834,7967,2.00000000040745,19442.0000000009
10588.836,7968,1.99999999858846,19443.9999999995
10588.838,7969,2.00000000040745,19445.9999999999
10588.84,7970,2.00000000040745,19448.0000000003
10588.842,7971,2.00000000040745,19450.0000000007
10588.844,7972,1.99999999858846,19451.9999999993
10588.846,7973,2.00000000040745,19453.9999999997
10588.848,7974,2.00000000040745,19456.0000000001
10588.85,7975,2.00000000040745,19458.0000000005
10588.852,7976,2.00000000040745,19460.0000000009
10588.854,7977,1.99999999858846,19461.9999999995
10588.856,7978,2.00000000040745,19463.9999999999
10588.858,7979,2.00000000040745,19466.0000000003
10588.86,7980,2.00000000040745,19468.0000000008
10588.862,7981,1.99999999858846,19469.9999999993
10588.864,7982,2.00000000040745,19471.9999999998
10588.866,7983,2.00000000040745,19474.0000000002
10588.868,7984,2.00000000040745,19476.0000000006
10588.87,7985,2.00000000040745,19478.000000001
10588.872,7986,1.99999999858846,19479.9999999996
10588.874,7987,2.00000000040745,19482
10588.878,7988,4.00000000081491,19486.0000000008
10588.882,7989,3.99999999899592,19489.9999999998
10588.884,7990,2.00000000040745,19492.0000000002
10588.886,7991,2.00000000040745,19494.0000000006
10588.888,7992,2.00000000040745,19496.000000001
10588.89,7993,1.99999999858846,19497.9999999996
10588.892,7994,2.00000000040745,19500
10588.894,7995,2.00000000040745,19502.0000000004
10588.896,7996,2.00000000040745,19504.0000000008
10588.898,7997,1.99999999858846,19505.9999999994
10588.9,7998,2.00000000040745,19507.9999999998
10588.902,7999,2.00000000040745,19510.0000000002
10588.904,8000,2.00000000040745,19512.0000000006
10588.906,8001,2.00000000040745,19514.000000001
10588.908,8002,1.99999999858846,19515.9999999996
10588.91,8003,2.00000000040745,19518
10588.912,8004,2.00000000040745,19520.0000000004
10588.914,8005,2.00000000040745,19522.0000000008
10588.916,8006,1.99999999858846,19523.9999999994
10588.918,8007,2.00000000040745,19525.9999999998
10588.92,8008,2.00000000040745,19528.0000000002
10588.922,8009,2.00000000040745,19530.0000000007
10588.924,8010,2.00000000040745,19532.0000000011
10588.926,8011,1.99999999858846,19533.9999999997
10588.928,8012,2.00000000040745,19536.0000000001
10588.93,8013,2.00000000040745,19538.0000000005
10588.932,8014,2.00000000040745,19540.0000000009
10588.934,8015,1.99999999858846,19541.9999999995
10588.936,8016,2.00000000040745,19543.9999999999
10588.938,8017,2.00000000040745,19546.0000000003
10588.94,8018,2.00000000040745,19548.0000000007
10588.942,8019,1.99999999858846,19549.9999999993
10588.944,8020,2.00000000040745,19551.9999999997
10588.946,8021,2.00000000040745,19554.0000000001
10588.948,8022,2.00000000040745,19556.0000000005
10588.95,8023,2.00000000040745,19558.0000000009
10588.952,8024,1.99999999858846,19559.9999999995
10588.954,8025,2.00000000040745,19561.9999999999
10588.956,8026,2.00000000040745,19564.0000000003
10588.958,8027,2.00000000040745,19566.0000000007
10588.96,8028,1.99999999858846,19567.9999999993
10588.962,8029,2.00000000040745,19569.9999999997
10588.964,8030,2.00000000040745,19572.0000000001
10588.966,8031,2.00000000040745,19574.0000000005
10588.968,8032,2.00000000040745,19576.0000000009
10588.97,8033,1.99999999858846,19577.9999999995
10588.972,8034,2.00000000040745,19579.9999999999
10588.974,8035,2.00000000040745,19582.0000000003
10588.976,8036,2.00000000040745,19584.0000000007
10588.978,8037,1.99999999858846,19585.9999999993
10588.98,8038,2.00000000040745,19587.9999999997
10588.982,8039,2.00000000040745,19590.0000000001
10588.984,8040,2.00000000040745,19592.0000000006
10588.986,8041,2.00000000040745,19594.000000001
10588.988,8042,1.99999999858846,19595.9999999995
10588.99,8043,2.00000000040745,19598
10588.992,8044,2.00000000040745,19600.0000000004
10588.994,8045,2.00000000040745,19602.0000000008
10588.996,8046,1.99999999858846,19603.9999999994
10588.998,8047,2.00000000040745,19605.9999999998
10589,8048,2.00000000040745,19608.0000000002
10589.002,8049,2.00000000040745,19610.0000000006
10589.004,8050,2.00000000040745,19612.000000001
10589.006,8051,1.99999999858846,19613.9999999996
10589.008,8052,2.00000000040745,19616
10589.01,8053,2.00000000040745,19618.0000000004
10589.012,8054,2.00000000040745,19620.0000000008
10589.014,8055,1.99999999858846,19621.9999999994
10589.016,8056,2.00000000040745,19623.9999999998
10589.018,8057,2.00000000040745,19626.0000000002
10589.02,8058,2.00000000040745,19628.0000000006
10589.022,8059,2.00000000040745,19630.000000001
10589.024,8060,1.99999999858846,19631.9999999996
10589.026,8061,2.00000000040745,19634
10589.028,8062,2.00000000040745,19636.0000000004
10589.03,8063,2.00000000040745,19638.0000000008
10589.032,8064,1.99999999858846,19639.9999999994
10589.034,8065,2.00000000040745,19641.9999999998
10589.036,8066,2.00000000040745,19644.0000000002
10589.038,8067,2.00000000040745,19646.0000000006
10589.04,8068,2.00000000040745,19648.000000001
10589.042,8069,1.99999999858846,19649.9999999996
10589.044,8070,2.00000000040745,19652
10589.046,8071,2.00000000040745,19654.0000000005
10589.048,8072,2.00000000040745,19656.0000000009
10589.05,8073,1.99999999858846,19657.9999999994
10589.052,8074,2.00000000040745,19659.9999999999
10589.054,8075,2.00000000040745,19662.0000000003
10589.056,8076,2.00000000040745,19664.0000000007
10589.058,8077,2.00000000040745,19666.0000000011
10589.06,8078,1.99999999858846,19667.9999999997
10589.062,8079,2.00000000040745,19670.0000000001
10589.064,8080,2.00000000040745,19672.0000000005
10589.066,8081,2.00000000040745,19674.0000000009
10589.068,8082,1.99999999858846,19675.9999999995
10589.07,8083,2.00000000040745,19677.9999999999
10589.072,8084,2.00000000040745,19680.0000000003
10589.074,8085,2.00000000040745,19682.0000000007
10589.076,8086,1.99999999858846,19683.9999999993
10589.078,8087,2.00000000040745,19685.9999999997
10589.08,8088,2.00000000040745,19688.0000000001
10589.082,8089,2.00000000040745,19690.0000000005
10589.084,8090,2.00000000040745,19692.0000000009
10589.086,8091,1.99999999858846,19693.9999999995
10589.088,8092,2.00000000040745,19695.9999999999
10589.09,8093,2.00000000040745,19698.0000000003
10589.092,8094,2.00000000040745,19700.0000000007
10589.094,8095,1.99999999858846,19701.9999999993
10589.096,8096,2.00000000040745,19703.9999999997
10589.098,8097,2.00000000040745,19706.0000000001
10589.1,8098,2.00000000040745,19708.0000000005
10589.102,8099,2.00000000040745,19710.0000000009
10589.104,8100,1.99999999858846,19711.9999999995
10589.106,8101,2.00000000040745,19713.9999999999
10589.108,8102,2.00000000040745,19716.0000000003
10589.11,8103,2.00000000040745,19718.0000000008
10589.112,8104,1.99999999858846,19719.9999999993
10589.114,8105,2.00000000040745,19721.9999999998
10589.116,8106,2.00000000040745,19724.0000000002
10589.118,8107,2.00000000040745,19726.0000000006
10589.12,8108,2.00000000040745,19728.000000001
10589.122,8109,1.99999999858846,19729.9999999996
10589.124,8110,2.00000000040745,19732
10589.126,8111,2.00000000040745,19734.0000000004
10589.128,8112,2.00000000040745,19736.0000000008
10589.13,8113,1.99999999858846,19737.9999999994
10589.132,8114,2.00000000040745,19739.9999999998
10589.134,8115,2.00000000040745,19742.0000000002
10589.136,8116,2.00000000040745,19744.0000000006
10589.138,8117,2.00000000040745,19746.000000001
10589.14,8118,1.99999999858846,19747.9999999996
10589.142,8119,2.00000000040745,19750
10589.144,8120,2.00000000040745,19752.0000000004
10589.146,8121,2.00000000040745,19754.0000000008
10589.148,8122,1.99999999858846,19755.9999999994
10589.15,8123,2.00000000040745,19757.9999999998
10589.152,8124,2.00000000040745,19760.0000000002
10589.154,8125,2.00000000040745,19762.0000000006
10589.156,8126,2.00000000040745,19764.000000001
10589.158,8127,1.99999999858846,19765.9999999996
10589.16,8128,2.00000000040745,19768
10589.162,8129,2.00000000040745,19770.0000000004
10589.164,8130,2.00000000040745,19772.0000000008
10589.166,8131,1.99999999858846,19773.9999999994
10589.168,8132,2.00000000040745,19775.9999999998
10589.17,8133,2.00000000040745,19778.0000000002
10589.172,8134,2.00000000040745,19780.0000000007
10589.174,8135,2.00000000040745,19782.0000000011
10589.176,8136,1.99999999858846,19783.9999999997
10589.178,8137,2.00000000040745,19786.0000000001
10589.18,8138,2.00000000040745,19788.0000000005
10589.182,8139,2.00000000040745,19790.0000000009
10589.184,8140,1.99999999858846,19791.9999999995
10589.186,8141,2.00000000040745,19793.9999999999
10589.188,8142,2.00000000040745,19796.0000000003
10589.19,8143,2.00000000040745,19798.0000000007
10589.192,8144,1.99999999858846,19799.9999999993
10589.194,8145,2.00000000040745,19801.9999999997
10589.196,8146,2.00000000040745,19804.0000000001
10589.198,8147,2.00000000040745,19806.0000000005
10589.2,8148,2.00000000040745,19808.0000000009
10589.202,8149,1.99999999858846,19809.9999999995
10589.204,8150,2.00000000040745,19811.9999999999
10589.206,8151,2.00000000040745,19814.0000000003
10589.208,8152,2.00000000040745,19816.0000000007
10589.21,8153,1.99999999858846,19817.9999999993
10589.212,8154,2.00000000040745,19819.9999999997
10589.214,8155,2.00000000040745,19822.0000000001
10589.216,8156,2.00000000040745,19824.0000000005
10589.218,8157,2.00000000040745,19826.0000000009
10589.22,8158,1.99999999858846,19827.9999999995
10589.222,8159,2.00000000040745,19829.9999999999
10589.224,8160,2.00000000040745,19832.0000000003
10589.228,8161,3.99999999899592,19835.9999999993
10589.234,8162,6.00000000122236,19842.0000000006
10589.242,8163,7.99999999981083,19850.0000000004
10589.268,8164,25.9999999998399,19876.0000000002
10589.312,8165,43.999999999869,19920.0000000001
10589.336,8166,23.9999999994325,19943.9999999995
10589.342,8167,6.00000000122236,19950.0000000007
10589.346,8168,3.99999999899592,19953.9999999997
10589.348,8169,2.00000000040745,19956.0000000001
10589.35,8170,2.00000000040745,19958.0000000005
10589.352,8171,2.00000000040745,19960.0000000009
10589.354,8172,1.99999999858846,19961.9999999995
10589.356,8173,2.00000000040745,19963.9999999999
10589.358,8174,2.00000000040745,19966.0000000003
10589.36,8175,2.00000000040745,19968.0000000008
10589.362,8176,1.99999999858846,19969.9999999993
10589.364,8177,2.00000000040745,19971.9999999998
10589.366,8178,2.00000000040745,19974.0000000002
10589.368,8179,2.00000000040745,19976.0000000006
10589.37,8180,2.00000000040745,19978.000000001
10589.372,8181,1.99999999858846,19979.9999999996
10589.374,8182,2.00000000040745,19982
10589.376,8183,2.00000000040745,19984.0000000004
10589.378,8184,2.00000000040745,19986.0000000008
10589.38,8185,1.99999999858846,19987.9999999994
10589.382,8186,2.00000000040745,19989.9999999998
10589.384,8187,2.00000000040745,19992.0000000002
10589.386,8188,2.00000000040745,19994.0000000006
10589.388,8189,2.00000000040745,19996.000000001
10589.39,8190,1.99999999858846,19997.9999999996
10589.392,8191,2.00000000040745,20000


==> raw_data/rbmqv2/gazebo/outputs_ma2000_la1.csv <==
time,step-size,{rbmq}.rbmqInstance.obs_xpos,{rbmq}.rbmqInstance.obs_ypos,{rbmq}.rbmqInstance.obstacles,{rbmq}.rbmqInstance.seqno,{rbmq}.rbmqInstance.xpos,{rbmq}.rbmqInstance.ypos
0.0,0.0,1000.0,1000.0,"youza",1,0.005278819101408372,2.1810554534926427E-4
0.1,0.1,1000.0,1000.0,"youza",1,0.005278819101408372,2.1810554534926427E-4
0.2,0.1,1000.0,1000.0,"youza",2,0.0052997270210108915,2.1546967176603433E-4
0.30000000000000004,0.1,1000.0,1000.0,"youza",3,0.005319856188743088,2.1705142458667732E-4
0.4,0.1,1000.0,1000.0,"youza",4,0.0053166483073240345,2.1700466903649225E-4
0.5,0.1,1000.0,1000.0,"youza",5,0.005323443543990836,2.163963397207749E-4
0.6,0.1,1000.0,1000.0,"youza",6,0.005360261019148549,2.1727873042110931E-4
0.7,0.1,1000.0,1000.0,"youza",7,0.005392891717139414,2.1751290501506167E-4
0.7999999999999999,0.1,1000.0,1000.0,"youza",8,0.005408103374080153,2.2188978166707825E-4
0.8999999999999999,0.1,1000.0,1000.0,"youza",9,0.0054324295699826886,2.2475124195343228E-4
0.9999999999999999,0.1,1000.0,1000.0,"youza",10,0.005443995738725893,2.2677594707796257E-4
1.0999999999999999,0.1,1000.0,1000.0,"youza",11,0.005446776378596474,2.3257260698132423E-4
1.2,0.1,1000.0,1000.0,"youza",12,0.005464238209002548,2.3380311075352125E-4
1.3,0.1,1000.0,1000.0,"youza",13,0.005505645569171214,2.3264300894813473E-4
1.4000000000000001,0.1,1000.0,1000.0,"youza",14,0.005537656681627978,2.3373423413211944E-4
1.5000000000000002,0.1,1000.0,1000.0,"youza",15,0.005555061198135869,2.274644485616977E-4
1.6000000000000003,0.1,1000.0,1000.0,"youza",16,0.0055553874367066935,2.298005470023222E-4
1.7000000000000004,0.1,1000.0,1000.0,"youza",17,0.005586647832993785,2.2971201710546488E-4
1.8000000000000005,0.1,1000.0,1000.0,"youza",18,0.005607861446561557,2.324176737222416E-4
1.9000000000000006,0.1,1000.0,1000.0,"youza",19,0.005638604004916226,2.329356927968186E-4
2.0000000000000004,0.1,1000.0,1000.0,"youza",20,0.005681106800315305,2.371067073253509E-4
2.1000000000000005,0.1,1000.0,1000.0,"youza",21,0.005720323924931825,2.370688700166785E-4
2.2000000000000006,0.1,1000.0,1000.0,"youza",22,0.0057780761188838126,2.2915385272235665E-4
2.3000000000000007,0.1,1000.0,1000.0,"youza",23,0.0058216654485656605,2.245250740008512E-4
2.400000000000001,0.1,1000.0,1000.0,"youza",24,0.005874238513347452,2.2108585144504323E-4
2.500000000000001,0.1,1000.0,1000.0,"youza",25,0.0059058576895172354,2.2400096279714837E-4
2.600000000000001,0.1,1000.0,1000.0,"youza",26,0.005949891682321962,2.2113269085551857E-4
2.700000000000001,0.1,1000.0,1000.0,"youza",27,0.005962974203556959,2.208421785190639E-4
2.800000000000001,0.1,1000.0,1000.0,"youza",28,0.005940728995304179,2.19067986095547E-4
2.9000000000000012,0.1,1000.0,1000.0,"youza",29,0.005905213888147909,2.118582569076188E-4
3.0000000000000013,0.1,1000.0,1000.0,"youza",30,0.005917711011103499,2.1161205502013972E-4
3.1000000000000014,0.1,1000.0,1000.0,"youza",31,0.005927561101129131,2.0928703710554865E-4
3.2000000000000015,0.1,1000.0,1000.0,"youza",32,0.00592317103000739,2.0651728756084447E-4
3.3000000000000016,0.1,1000.0,1000.0,"youza",33,0.005911599181249172,2.0283491819570143E-4
3.4000000000000017,0.1,1000.0,1000.0,"youza",34,0.005915795169448956,1.9992235499111563E-4
3.5000000000000018,0.1,1000.0,1000.0,"youza",35,0.005938251225165003,2.0144971410562536E-4
3.600000000000002,0.1,1000.0,1000.0,"youza",36,0.005938379102070401,2.008591924679784E-4
3.700000000000002,0.1,1000.0,1000.0,"youza",37,0.005946886680963548,1.9448721239361192E-4
3.800000000000002,0.1,1000.0,1000.0,"youza",38,0.005991033863022355,1.9560975100405185E-4
3.900000000000002,0.1,1000.0,1000.0,"youza",39,0.006015789338253197,2.0120754123505177E-4
4.000000000000002,0.1,1000.0,1000.0,"youza",40,0.006056828945702919,2.033899874841331E-4
4.100000000000001,0.1,1000.0,1000.0,"youza",41,0.006068636429166663,2.028902562949704E-4
4.200000000000001,0.1,1000.0,1000.0,"youza",42,0.0060662393185227925,1.9851924703610249E-4
4.300000000000001,0.1,1000.0,1000.0,"youza",42,0.0060662393185227925,1.9851924703610249E-4
4.4,0.1,1000.0,1000.0,"youza",43,0.006057844365222942,2.0205320170947112E-4
4.5,0.1,1000.0,1000.0,"youza",44,0.006060192274231824,2.0169887033098083E-4
4.6,0.1,1000.0,1000.0,"youza",45,0.00605073050915772,2.054930667116391E-4
4.699999999999999,0.1,1000.0,1000.0,"youza",46,0.006046497966426645,2.0790238353354825E-4
4.799999999999999,0.1,1000.0,1000.0,"youza",47,0.006067774858764308,2.1851843102164588E-4
4.899999999999999,0.1,1000.0,1000.0,"youza",48,0.006092092997927456,2.1957838275175128E-4
4.999999999999998,0.1,1000.0,1000.0,"youza",49,0.0061047294630340865,2.1662473232526855E-4
5.099999999999998,0.1,1000.0,1000.0,"youza",50,0.006111423515879122,2.1820711319525007E-4
5.1999999999999975,0.1,1000.0,1000.0,"youza",51,0.0061282851643790215,2.20417356720516E-4
5.299999999999997,0.1,1000.0,1000.0,"youza",52,0.00613043918591849,2.1961211284469563E-4
5.399999999999997,0.1,1000.0,1000.0,"youza",53,0.006140785466089871,2.1902817120551544E-4
5.4999999999999964,0.1,1000.0,1000.0,"youza",54,0.006172685251862653,2.155485617498588E-4
5.599999999999996,0.1,1000.0,1000.0,"youza",55,0.006191910288714464,2.1744655407100703E-4
5.699999999999996,0.1,1000.0,1000.0,"youza",56,0.006217964712133428,2.257506677699912E-4
5.799999999999995,0.1,1000.0,1000.0,"youza",57,0.006230531795401784,2.262669283427455E-4
5.899999999999995,0.1,1000.0,1000.0,"youza",58,0.006266109642143358,2.2667720777412115E-4
5.999999999999995,0.1,1000.0,1000.0,"youza",59,0.00627417531340535,2.242158329157973E-4
6.099999999999994,0.1,1000.0,1000.0,"youza",60,0.006285698776293702,2.2365207883717303E-4
6.199999999999994,0.1,1000.0,1000.0,"youza",61,0.006299717295434104,2.2710324579289665E-4
6.299999999999994,0.1,1000.0,1000.0,"youza",62,0.006316352983565809,2.226654848043847E-4
6.399999999999993,0.1,1000.0,1000.0,"youza",63,0.00630493088296713,2.1975649524125525E-4
6.499999999999993,0.1,1000.0,1000.0,"youza",64,0.006331112208777023,2.2479942386115128E-4
6.5999999999999925,0.1,1000.0,1000.0,"youza",65,0.006355314357197606,2.248573546937892E-4
6.699999999999992,0.1,1000.0,1000.0,"youza",66,0.006393410914454001,2.2278144604649216E-4
6.799999999999992,0.1,1000.0,1000.0,"youza",67,0.006411086849447578,2.2844362582878592E-4
6.8999999999999915,0.1,1000.0,1000.0,"youza",68,0.00645968229417293,2.261683115384492E-4
6.999999999999991,0.1,1000.0,1000.0,"youza",69,0.006509911152769443,2.234246232339776E-4
7.099999999999991,0.1,1000.0,1000.0,"youza",70,0.006573982455380545,2.3058769086358117E-4
7.19999999999999,0.1,1000.0,1000.0,"youza",71,0.006624060890067951,2.3116824841687897E-4
7.29999999999999,0.1,1000.0,1000.0,"youza",72,0.006631523804927597,2.3708927142398412E-4
7.39999999999999,0.1,1000.0,1000.0,"youza",73,0.006664742368318155,2.3228958768329967E-4
7.499999999999989,0.1,1000.0,1000.0,"youza",74,0.006693969644504527,2.3343781985020603E-4
7.599999999999989,0.1,1000.0,1000.0,"youza",75,0.00672322399176517,2.3454243238142715E-4
7.699999999999989,0.1,1000.0,1000.0,"youza",76,0.006739112046195372,2.3051890223532855E-4
7.799999999999988,0.1,1000.0,1000.0,"youza",77,0.006740155936667547,2.2818794263620388E-4
7.899999999999988,0.1,1000.0,1000.0,"youza",78,0.006780431283200161,2.373781604373638E-4
7.999999999999988,0.1,1000.0,1000.0,"youza",79,0.006790616116592818,2.398607625206142E-4
8.099999999999987,0.1,1000.0,1000.0,"youza",80,0.0067974262913451655,2.375772321897543E-4
8.199999999999987,0.1,1000.0,1000.0,"youza",81,0.006806364721585689,2.345440837873753E-4
8.299999999999986,0.1,1000.0,1000.0,"youza",82,0.006828394367265789,2.3567954203622355E-4
8.399999999999986,0.1,1000.0,1000.0,"youza",83,0.006838399750012436,2.4083396397866263E-4
8.499999999999986,0.1,1000.0,1000.0,"youza",84,0.006871575303781685,2.4443694714679773E-4
8.599999999999985,0.1,1000.0,1000.0,"youza",85,0.006872983326977833,2.4043481796614196E-4
8.699999999999985,0.1,1000.0,1000.0,"youza",86,0.006881290090889225,2.4590634209439795E-4
8.799999999999985,0.1,1000.0,1000.0,"youza",87,0.006870481058419808,2.4968232160438254E-4
8.899999999999984,0.1,1000.0,1000.0,"youza",88,0.006848284260069115,2.465417848814367E-4
8.999999999999984,0.1,1000.0,1000.0,"youza",88,0.006848284260069115,2.465417848814367E-4
9.099999999999984,0.1,1000.0,1000.0,"youza",89,0.006834608195253722,2.475495265670222E-4
9.199999999999983,0.1,1000.0,1000.0,"youza",90,0.006822078276006893,2.502999608833651E-4
9.299999999999983,0.1,1000.0,1000.0,"youza",91,0.006832974062977115,2.5232332488545463E-4
9.399999999999983,0.1,1000.0,1000.0,"youza",92,0.00682980426948554,2.5288549519267067E-4
9.499999999999982,0.1,1000.0,1000.0,"youza",93,0.006812190859975309,2.5567867329633504E-4
9.599999999999982,0.1,1000.0,1000.0,"youza",94,0.006805139731253407,2.5591352940705853E-4
9.699999999999982,0.1,1000.0,1000.0,"youza",95,0.0068136396891536055,2.5040941752742154E-4
9.799999999999981,0.1,1000.0,1000.0,"youza",96,0.006822660290091043,2.540156636522473E-4
9.89999999999998,0.1,1000.0,1000.0,"youza",97,0.006861068429456774,2.49298089580482E-4
9.99999999999998,0.1,1000.0,1000.0,"youza",98,0.006931975634535403,2.5327814335603403E-4


==> raw_data/rbmqv2/gazebo/outputs_ma2000_la10_1000msgap.csv <==
time,step-size,{rbmq}.rbmqInstance.obs_xpos,{rbmq}.rbmqInstance.obs_ypos,{rbmq}.rbmqInstance.obstacles,{rbmq}.rbmqInstance.seqno,{rbmq}.rbmqInstance.xpos,{rbmq}.rbmqInstance.ypos
0.0,0.0,1000.0,1000.0,"youza",1,0.005278819101408372,2.1810554534926427E-4
0.1,0.1,1000.0,1000.0,"youza",1,0.005278819101408372,2.1810554534926427E-4
0.2,0.1,1000.0,1000.0,"youza",1,0.005278819101408372,2.1810554534926427E-4
0.30000000000000004,0.1,1000.0,1000.0,"youza",1,0.005278819101408372,2.1810554534926427E-4
0.4,0.1,1000.0,1000.0,"youza",1,0.005278819101408372,2.1810554534926427E-4
0.5,0.1,1000.0,1000.0,"youza",1,0.005278819101408372,2.1810554534926427E-4
0.6,0.1,1000.0,1000.0,"youza",1,0.005278819101408372,2.1810554534926427E-4
0.7,0.1,1000.0,1000.0,"youza",1,0.005278819101408372,2.1810554534926427E-4
0.7999999999999999,0.1,1000.0,1000.0,"youza",1,0.005278819101408372,2.1810554534926427E-4
0.8999999999999999,0.1,1000.0,1000.0,"youza",1,0.005278819101408372,2.1810554534926427E-4
0.9999999999999999,0.1,1000.0,1000.0,"youza",1,0.005278819101408372,2.1810554534926427E-4
1.0999999999999999,0.1,1000.0,1000.0,"youza",2,0.005446776378596474,2.3257260698132423E-4
1.2,0.1,1000.0,1000.0,"youza",2,0.005446776378596474,2.3257260698132423E-4
1.3,0.1,1000.0,1000.0,"youza",2,0.005446776378596474,2.3257260698132423E-4
1.4000000000000001,0.1,1000.0,1000.0,"youza",2,0.005446776378596474,2.3257260698132423E-4
1.5000000000000002,0.1,1000.0,1000.0,"youza",2,0.005446776378596474,2.3257260698132423E-4
1.6000000000000003,0.1,1000.0,1000.0,"youza",2,0.005446776378596474,2.3257260698132423E-4
1.7000000000000004,0.1,1000.0,1000.0,"youza",2,0.005446776378596474,2.3257260698132423E-4
1.8000000000000005,0.1,1000.0,1000.0,"youza",2,0.005446776378596474,2.3257260698132423E-4
1.9000000000000006,0.1,1000.0,1000.0,"youza",2,0.005446776378596474,2.3257260698132423E-4
2.0000000000000004,0.1,1000.0,1000.0,"youza",2,0.005446776378596474,2.3257260698132423E-4
2.1000000000000005,0.1,1000.0,1000.0,"youza",3,0.005720323924931825,2.370688700166785E-4
2.2000000000000006,0.1,1000.0,1000.0,"youza",3,0.005720323924931825,2.370688700166785E-4
2.3000000000000007,0.1,1000.0,1000.0,"youza",3,0.005720323924931825,2.370688700166785E-4
2.400000000000001,0.1,1000.0,1000.0,"youza",3,0.005720323924931825,2.370688700166785E-4
2.500000000000001,0.1,1000.0,1000.0,"youza",3,0.005720323924931825,2.370688700166785E-4
2.600000000000001,0.1,1000.0,1000.0,"youza",3,0.005720323924931825,2.370688700166785E-4
2.700000000000001,0.1,1000.0,1000.0,"youza",3,0.005720323924931825,2.370688700166785E-4
2.800000000000001,0.1,1000.0,1000.0,"youza",3,0.005720323924931825,2.370688700166785E-4
2.9000000000000012,0.1,1000.0,1000.0,"youza",3,0.005720323924931825,2.370688700166785E-4
3.0000000000000013,0.1,1000.0,1000.0,"youza",3,0.005720323924931825,2.370688700166785E-4
3.1000000000000014,0.1,1000.0,1000.0,"youza",4,0.005927561101129131,2.0928703710554865E-4
3.2000000000000015,0.1,1000.0,1000.0,"youza",4,0.005927561101129131,2.0928703710554865E-4
3.3000000000000016,0.1,1000.0,1000.0,"youza",4,0.005927561101129131,2.0928703710554865E-4
3.4000000000000017,0.1,1000.0,1000.0,"youza",4,0.005927561101129131,2.0928703710554865E-4
3.5000000000000018,0.1,1000.0,1000.0,"youza",4,0.005927561101129131,2.0928703710554865E-4
3.600000000000002,0.1,1000.0,1000.0,"youza",4,0.005927561101129131,2.0928703710554865E-4
3.700000000000002,0.1,1000.0,1000.0,"youza",4,0.005927561101129131,2.0928703710554865E-4
3.800000000000002,0.1,1000.0,1000.0,"youza",4,0.005927561101129131,2.0928703710554865E-4
3.900000000000002,0.1,1000.0,1000.0,"youza",4,0.005927561101129131,2.0928703710554865E-4
4.000000000000002,0.1,1000.0,1000.0,"youza",4,0.005927561101129131,2.0928703710554865E-4
4.100000000000001,0.1,1000.0,1000.0,"youza",5,0.006068636429166663,2.028902562949704E-4
4.200000000000001,0.1,1000.0,1000.0,"youza",5,0.006068636429166663,2.028902562949704E-4
4.300000000000001,0.1,1000.0,1000.0,"youza",5,0.006068636429166663,2.028902562949704E-4
4.4,0.1,1000.0,1000.0,"youza",5,0.006068636429166663,2.028902562949704E-4
4.5,0.1,1000.0,1000.0,"youza",5,0.006068636429166663,2.028902562949704E-4
4.6,0.1,1000.0,1000.0,"youza",5,0.006068636429166663,2.028902562949704E-4
4.699999999999999,0.1,1000.0,1000.0,"youza",5,0.006068636429166663,2.028902562949704E-4
4.799999999999999,0.1,1000.0,1000.0,"youza",5,0.006068636429166663,2.028902562949704E-4
4.899999999999999,0.1,1000.0,1000.0,"youza",5,0.006068636429166663,2.028902562949704E-4
4.999999999999998,0.1,1000.0,1000.0,"youza",5,0.006068636429166663,2.028902562949704E-4
5.099999999999998,0.1,1000.0,1000.0,"youza",5,0.006068636429166663,2.028902562949704E-4
5.1999999999999975,0.1,1000.0,1000.0,"youza",6,0.0061282851643790215,2.20417356720516E-4
5.299999999999997,0.1,1000.0,1000.0,"youza",6,0.0061282851643790215,2.20417356720516E-4
5.399999999999997,0.1,1000.0,1000.0,"youza",6,0.0061282851643790215,2.20417356720516E-4
5.4999999999999964,0.1,1000.0,1000.0,"youza",6,0.0061282851643790215,2.20417356720516E-4
5.599999999999996,0.1,1000.0,1000.0,"youza",6,0.0061282851643790215,2.20417356720516E-4
5.699999999999996,0.1,1000.0,1000.0,"youza",6,0.0061282851643790215,2.20417356720516E-4
5.799999999999995,0.1,1000.0,1000.0,"youza",6,0.0061282851643790215,2.20417356720516E-4
5.899999999999995,0.1,1000.0,1000.0,"youza",6,0.0061282851643790215,2.20417356720516E-4
5.999999999999995,0.1,1000.0,1000.0,"youza",6,0.0061282851643790215,2.20417356720516E-4
6.099999999999994,0.1,1000.0,1000.0,"youza",6,0.0061282851643790215,2.20417356720516E-4
6.199999999999994,0.1,1000.0,1000.0,"youza",7,0.006299717295434104,2.2710324579289665E-4
6.299999999999994,0.1,1000.0,1000.0,"youza",7,0.006299717295434104,2.2710324579289665E-4
6.399999999999993,0.1,1000.0,1000.0,"youza",7,0.006299717295434104,2.2710324579289665E-4
6.499999999999993,0.1,1000.0,1000.0,"youza",7,0.006299717295434104,2.2710324579289665E-4
6.5999999999999925,0.1,1000.0,1000.0,"youza",7,0.006299717295434104,2.2710324579289665E-4
6.699999999999992,0.1,1000.0,1000.0,"youza",7,0.006299717295434104,2.2710324579289665E-4
6.799999999999992,0.1,1000.0,1000.0,"youza",7,0.006299717295434104,2.2710324579289665E-4
6.8999999999999915,0.1,1000.0,1000.0,"youza",7,0.006299717295434104,2.2710324579289665E-4
6.999999999999991,0.1,1000.0,1000.0,"youza",7,0.006299717295434104,2.2710324579289665E-4
7.099999999999991,0.1,1000.0,1000.0,"youza",7,0.006299717295434104,2.2710324579289665E-4
7.19999999999999,0.1,1000.0,1000.0,"youza",8,0.006624060890067951,2.3116824841687897E-4
7.29999999999999,0.1,1000.0,1000.0,"youza",8,0.006624060890067951,2.3116824841687897E-4
7.39999999999999,0.1,1000.0,1000.0,"youza",8,0.006624060890067951,2.3116824841687897E-4
7.499999999999989,0.1,1000.0,1000.0,"youza",8,0.006624060890067951,2.3116824841687897E-4
7.599999999999989,0.1,1000.0,1000.0,"youza",8,0.006624060890067951,2.3116824841687897E-4
7.699999999999989,0.1,1000.0,1000.0,"youza",8,0.006624060890067951,2.3116824841687897E-4
7.799999999999988,0.1,1000.0,1000.0,"youza",8,0.006624060890067951,2.3116824841687897E-4
7.899999999999988,0.1,1000.0,1000.0,"youza",8,0.006624060890067951,2.3116824841687897E-4
7.999999999999988,0.1,1000.0,1000.0,"youza",8,0.006624060890067951,2.3116824841687897E-4
8.099999999999987,0.1,1000.0,1000.0,"youza",8,0.006624060890067951,2.3116824841687897E-4
8.199999999999987,0.1,1000.0,1000.0,"youza",9,0.006806364721585689,2.345440837873753E-4
8.299999999999986,0.1,1000.0,1000.0,"youza",9,0.006806364721585689,2.345440837873753E-4
8.399999999999986,0.1,1000.0,1000.0,"youza",9,0.006806364721585689,2.345440837873753E-4
8.499999999999986,0.1,1000.0,1000.0,"youza",9,0.006806364721585689,2.345440837873753E-4
8.599999999999985,0.1,1000.0,1000.0,"youza",9,0.006806364721585689,2.345440837873753E-4
8.699999999999985,0.1,1000.0,1000.0,"youza",9,0.006806364721585689,2.345440837873753E-4
8.799999999999985,0.1,1000.0,1000.0,"youza",9,0.006806364721585689,2.345440837873753E-4
8.899999999999984,0.1,1000.0,1000.0,"youza",9,0.006806364721585689,2.345440837873753E-4
8.999999999999984,0.1,1000.0,1000.0,"youza",9,0.006806364721585689,2.345440837873753E-4
9.099999999999984,0.1,1000.0,1000.0,"youza",9,0.006806364721585689,2.345440837873753E-4
9.199999999999983,0.1,1000.0,1000.0,"youza",9,0.006806364721585689,2.345440837873753E-4
9.299999999999983,0.1,1000.0,1000.0,"youza",10,0.006832974062977115,2.5232332488545463E-4
9.399999999999983,0.1,1000.0,1000.0,"youza",10,0.006832974062977115,2.5232332488545463E-4
9.499999999999982,0.1,1000.0,1000.0,"youza",10,0.006832974062977115,2.5232332488545463E-4
9.599999999999982,0.1,1000.0,1000.0,"youza",10,0.006832974062977115,2.5232332488545463E-4
9.699999999999982,0.1,1000.0,1000.0,"youza",10,0.006832974062977115,2.5232332488545463E-4
9.799999999999981,0.1,1000.0,1000.0,"youza",10,0.006832974062977115,2.5232332488545463E-4
9.89999999999998,0.1,1000.0,1000.0,"youza",10,0.006832974062977115,2.5232332488545463E-4
9.99999999999998,0.1,1000.0,1000.0,"youza",10,0.006832974062977115,2.5232332488545463E-4


==> raw_data/rbmqv2/gazebo/outputs_ma2000_la10_500msgap.csv <==
time,step-size,{rbmq}.rbmqInstance.obs_xpos,{rbmq}.rbmqInstance.obs_ypos,{rbmq}.rbmqInstance.obstacles,{rbmq}.rbmqInstance.seqno,{rbmq}.rbmqInstance.xpos,{rbmq}.rbmqInstance.ypos
0.0,0.0,1000.0,1000.0,"youza",1,0.005278819101408372,2.1810554534926427E-4
0.1,0.1,1000.0,1000.0,"youza",1,0.005278819101408372,2.1810554534926427E-4
0.2,0.1,1000.0,1000.0,"youza",1,0.005278819101408372,2.1810554534926427E-4
0.30000000000000004,0.1,1000.0,1000.0,"youza",1,0.005278819101408372,2.1810554534926427E-4
0.4,0.1,1000.0,1000.0,"youza",1,0.005278819101408372,2.1810554534926427E-4
0.5,0.1,1000.0,1000.0,"youza",1,0.005278819101408372,2.1810554534926427E-4
0.6,0.1,1000.0,1000.0,"youza",2,0.005360261019148549,2.1727873042110931E-4
0.7,0.1,1000.0,1000.0,"youza",2,0.005360261019148549,2.1727873042110931E-4
0.7999999999999999,0.1,1000.0,1000.0,"youza",2,0.005360261019148549,2.1727873042110931E-4
0.8999999999999999,0.1,1000.0,1000.0,"youza",2,0.005360261019148549,2.1727873042110931E-4
0.9999999999999999,0.1,1000.0,1000.0,"youza",2,0.005360261019148549,2.1727873042110931E-4
1.0999999999999999,0.1,1000.0,1000.0,"youza",3,0.005446776378596474,2.3257260698132423E-4
1.2,0.1,1000.0,1000.0,"youza",3,0.005446776378596474,2.3257260698132423E-4
1.3,0.1,1000.0,1000.0,"youza",3,0.005446776378596474,2.3257260698132423E-4
1.4000000000000001,0.1,1000.0,1000.0,"youza",3,0.005446776378596474,2.3257260698132423E-4
1.5000000000000002,0.1,1000.0,1000.0,"youza",3,0.005446776378596474,2.3257260698132423E-4
1.6000000000000003,0.1,1000.0,1000.0,"youza",4,0.0055553874367066935,2.298005470023222E-4
1.7000000000000004,0.1,1000.0,1000.0,"youza",4,0.0055553874367066935,2.298005470023222E-4
1.8000000000000005,0.1,1000.0,1000.0,"youza",4,0.0055553874367066935,2.298005470023222E-4
1.9000000000000006,0.1,1000.0,1000.0,"youza",4,0.0055553874367066935,2.298005470023222E-4
2.0000000000000004,0.1,1000.0,1000.0,"youza",4,0.0055553874367066935,2.298005470023222E-4
2.1000000000000005,0.1,1000.0,1000.0,"youza",5,0.005720323924931825,2.370688700166785E-4
2.2000000000000006,0.1,1000.0,1000.0,"youza",5,0.005720323924931825,2.370688700166785E-4
2.3000000000000007,0.1,1000.0,1000.0,"youza",5,0.005720323924931825,2.370688700166785E-4
2.400000000000001,0.1,1000.0,1000.0,"youza",5,0.005720323924931825,2.370688700166785E-4
2.500000000000001,0.1,1000.0,1000.0,"youza",5,0.005720323924931825,2.370688700166785E-4
2.600000000000001,0.1,1000.0,1000.0,"youza",6,0.005949891682321962,2.2113269085551857E-4
2.700000000000001,0.1,1000.0,1000.0,"youza",6,0.005949891682321962,2.2113269085551857E-4
2.800000000000001,0.1,1000.0,1000.0,"youza",6,0.005949891682321962,2.2113269085551857E-4
2.9000000000000012,0.1,1000.0,1000.0,"youza",6,0.005949891682321962,2.2113269085551857E-4
3.0000000000000013,0.1,1000.0,1000.0,"youza",6,0.005949891682321962,2.2113269085551857E-4
3.1000000000000014,0.1,1000.0,1000.0,"youza",7,0.005927561101129131,2.0928703710554865E-4
3.2000000000000015,0.1,1000.0,1000.0,"youza",7,0.005927561101129131,2.0928703710554865E-4
3.3000000000000016,0.1,1000.0,1000.0,"youza",7,0.005927561101129131,2.0928703710554865E-4
3.4000000000000017,0.1,1000.0,1000.0,"youza",7,0.005927561101129131,2.0928703710554865E-4
3.5000000000000018,0.1,1000.0,1000.0,"youza",7,0.005927561101129131,2.0928703710554865E-4
3.600000000000002,0.1,1000.0,1000.0,"youza",8,0.005938379102070401,2.008591924679784E-4
3.700000000000002,0.1,1000.0,1000.0,"youza",8,0.005938379102070401,2.008591924679784E-4
3.800000000000002,0.1,1000.0,1000.0,"youza",8,0.005938379102070401,2.008591924679784E-4
3.900000000000002,0.1,1000.0,1000.0,"youza",8,0.005938379102070401,2.008591924679784E-4
4.000000000000002,0.1,1000.0,1000.0,"youza",8,0.005938379102070401,2.008591924679784E-4
4.100000000000001,0.1,1000.0,1000.0,"youza",9,0.006068636429166663,2.028902562949704E-4
4.200000000000001,0.1,1000.0,1000.0,"youza",9,0.006068636429166663,2.028902562949704E-4
4.300000000000001,0.1,1000.0,1000.0,"youza",9,0.006068636429166663,2.028902562949704E-4
4.4,0.1,1000.0,1000.0,"youza",9,0.006068636429166663,2.028902562949704E-4
4.5,0.1,1000.0,1000.0,"youza",9,0.006068636429166663,2.028902562949704E-4
4.6,0.1,1000.0,1000.0,"youza",9,0.006068636429166663,2.028902562949704E-4
4.699999999999999,0.1,1000.0,1000.0,"youza",10,0.006046497966426645,2.0790238353354825E-4
4.799999999999999,0.1,1000.0,1000.0,"youza",10,0.006046497966426645,2.0790238353354825E-4
4.899999999999999,0.1,1000.0,1000.0,"youza",10,0.006046497966426645,2.0790238353354825E-4
4.999999999999998,0.1,1000.0,1000.0,"youza",10,0.006046497966426645,2.0790238353354825E-4
5.099999999999998,0.1,1000.0,1000.0,"youza",10,0.006046497966426645,2.0790238353354825E-4
5.1999999999999975,0.1,1000.0,1000.0,"youza",11,0.0061282851643790215,2.20417356720516E-4
5.299999999999997,0.1,1000.0,1000.0,"youza",11,0.0061282851643790215,2.20417356720516E-4
5.399999999999997,0.1,1000.0,1000.0,"youza",11,0.0061282851643790215,2.20417356720516E-4
5.4999999999999964,0.1,1000.0,1000.0,"youza",11,0.0061282851643790215,2.20417356720516E-4
5.599999999999996,0.1,1000.0,1000.0,"youza",11,0.0061282851643790215,2.20417356720516E-4
5.699999999999996,0.1,1000.0,1000.0,"youza",12,0.006217964712133428,2.257506677699912E-4
5.799999999999995,0.1,1000.0,1000.0,"youza",12,0.006217964712133428,2.257506677699912E-4
5.899999999999995,0.1,1000.0,1000.0,"youza",12,0.006217964712133428,2.257506677699912E-4
5.999999999999995,0.1,1000.0,1000.0,"youza",12,0.006217964712133428,2.257506677699912E-4
6.099999999999994,0.1,1000.0,1000.0,"youza",12,0.006217964712133428,2.257506677699912E-4
6.199999999999994,0.1,1000.0,1000.0,"youza",13,0.006299717295434104,2.2710324579289665E-4
6.299999999999994,0.1,1000.0,1000.0,"youza",13,0.006299717295434104,2.2710324579289665E-4
6.399999999999993,0.1,1000.0,1000.0,"youza",13,0.006299717295434104,2.2710324579289665E-4
6.499999999999993,0.1,1000.0,1000.0,"youza",13,0.006299717295434104,2.2710324579289665E-4
6.5999999999999925,0.1,1000.0,1000.0,"youza",13,0.006299717295434104,2.2710324579289665E-4
6.699999999999992,0.1,1000.0,1000.0,"youza",14,0.006393410914454001,2.2278144604649216E-4
6.799999999999992,0.1,1000.0,1000.0,"youza",14,0.006393410914454001,2.2278144604649216E-4
6.8999999999999915,0.1,1000.0,1000.0,"youza",14,0.006393410914454001,2.2278144604649216E-4
6.999999999999991,0.1,1000.0,1000.0,"youza",14,0.006393410914454001,2.2278144604649216E-4
7.099999999999991,0.1,1000.0,1000.0,"youza",14,0.006393410914454001,2.2278144604649216E-4
7.19999999999999,0.1,1000.0,1000.0,"youza",15,0.006624060890067951,2.3116824841687897E-4
7.29999999999999,0.1,1000.0,1000.0,"youza",15,0.006624060890067951,2.3116824841687897E-4
7.39999999999999,0.1,1000.0,1000.0,"youza",15,0.006624060890067951,2.3116824841687897E-4
7.499999999999989,0.1,1000.0,1000.0,"youza",15,0.006624060890067951,2.3116824841687897E-4
7.599999999999989,0.1,1000.0,1000.0,"youza",15,0.006624060890067951,2.3116824841687897E-4
7.699999999999989,0.1,1000.0,1000.0,"youza",16,0.006739112046195372,2.3051890223532855E-4
7.799999999999988,0.1,1000.0,1000.0,"youza",16,0.006739112046195372,2.3051890223532855E-4
7.899999999999988,0.1,1000.0,1000.0,"youza",16,0.006739112046195372,2.3051890223532855E-4
7.999999999999988,0.1,1000.0,1000.0,"youza",16,0.006739112046195372,2.3051890223532855E-4
8.099999999999987,0.1,1000.0,1000.0,"youza",16,0.006739112046195372,2.3051890223532855E-4
8.199999999999987,0.1,1000.0,1000.0,"youza",17,0.006806364721585689,2.345440837873753E-4
8.299999999999986,0.1,1000.0,1000.0,"youza",17,0.006806364721585689,2.345440837873753E-4
8.399999999999986,0.1,1000.0,1000.0,"youza",17,0.006806364721585689,2.345440837873753E-4
8.499999999999986,0.1,1000.0,1000.0,"youza",17,0.006806364721585689,2.345440837873753E-4
8.599999999999985,0.1,1000.0,1000.0,"youza",17,0.006806364721585689,2.345440837873753E-4
8.699999999999985,0.1,1000.0,1000.0,"youza",18,0.006881290090889225,2.4590634209439795E-4
8.799999999999985,0.1,1000.0,1000.0,"youza",18,0.006881290090889225,2.4590634209439795E-4
8.899999999999984,0.1,1000.0,1000.0,"youza",18,0.006881290090889225,2.4590634209439795E-4
8.999999999999984,0.1,1000.0,1000.0,"youza",18,0.006881290090889225,2.4590634209439795E-4
9.099999999999984,0.1,1000.0,1000.0,"youza",18,0.006881290090889225,2.4590634209439795E-4
9.199999999999983,0.1,1000.0,1000.0,"youza",18,0.006881290090889225,2.4590634209439795E-4
9.299999999999983,0.1,1000.0,1000.0,"youza",19,0.006832974062977115,2.5232332488545463E-4
9.399999999999983,0.1,1000.0,1000.0,"youza",19,0.006832974062977115,2.5232332488545463E-4
9.499999999999982,0.1,1000.0,1000.0,"youza",19,0.006832974062977115,2.5232332488545463E-4
9.599999999999982,0.1,1000.0,1000.0,"youza",19,0.006832974062977115,2.5232332488545463E-4
9.699999999999982,0.1,1000.0,1000.0,"youza",19,0.006832974062977115,2.5232332488545463E-4
9.799999999999981,0.1,1000.0,1000.0,"youza",20,0.006822660290091043,2.540156636522473E-4
9.89999999999998,0.1,1000.0,1000.0,"youza",20,0.006822660290091043,2.540156636522473E-4
9.99999999999998,0.1,1000.0,1000.0,"youza",20,0.006822660290091043,2.540156636522473E-4


==> raw_data/rbmqv2/gazebo/outputs_ma2000_la1_1000msgap.csv <==
time,step-size,{rbmq}.rbmqInstance.obs_xpos,{rbmq}.rbmqInstance.obs_ypos,{rbmq}.rbmqInstance.obstacles,{rbmq}.rbmqInstance.seqno,{rbmq}.rbmqInstance.xpos,{rbmq}.rbmqInstance.ypos
0.0,0.0,1000.0,1000.0,"youza",1,0.005278819101408372,2.1810554534926427E-4
0.1,0.1,1000.0,1000.0,"youza",1,0.005278819101408372,2.1810554534926427E-4
0.2,0.1,1000.0,1000.0,"youza",1,0.005278819101408372,2.1810554534926427E-4
0.30000000000000004,0.1,1000.0,1000.0,"youza",1,0.005278819101408372,2.1810554534926427E-4
0.4,0.1,1000.0,1000.0,"youza",1,0.005278819101408372,2.1810554534926427E-4
0.5,0.1,1000.0,1000.0,"youza",1,0.005278819101408372,2.1810554534926427E-4
0.6,0.1,1000.0,1000.0,"youza",1,0.005278819101408372,2.1810554534926427E-4
0.7,0.1,1000.0,1000.0,"youza",1,0.005278819101408372,2.1810554534926427E-4
0.7999999999999999,0.1,1000.0,1000.0,"youza",1,0.005278819101408372,2.1810554534926427E-4
0.8999999999999999,0.1,1000.0,1000.0,"youza",1,0.005278819101408372,2.1810554534926427E-4
0.9999999999999999,0.1,1000.0,1000.0,"youza",1,0.005278819101408372,2.1810554534926427E-4
1.0999999999999999,0.1,1000.0,1000.0,"youza",2,0.005446776378596474,2.3257260698132423E-4
1.2,0.1,1000.0,1000.0,"youza",2,0.005446776378596474,2.3257260698132423E-4
1.3,0.1,1000.0,1000.0,"youza",2,0.005446776378596474,2.3257260698132423E-4
1.4000000000000001,0.1,1000.0,1000.0,"youza",2,0.005446776378596474,2.3257260698132423E-4
1.5000000000000002,0.1,1000.0,1000.0,"youza",2,0.005446776378596474,2.3257260698132423E-4
1.6000000000000003,0.1,1000.0,1000.0,"youza",2,0.005446776378596474,2.3257260698132423E-4
1.7000000000000004,0.1,1000.0,1000.0,"youza",2,0.005446776378596474,2.3257260698132423E-4
1.8000000000000005,0.1,1000.0,1000.0,"youza",2,0.005446776378596474,2.3257260698132423E-4
1.9000000000000006,0.1,1000.0,1000.0,"youza",2,0.005446776378596474,2.3257260698132423E-4
2.0000000000000004,0.1,1000.0,1000.0,"youza",2,0.005446776378596474,2.3257260698132423E-4
2.1000000000000005,0.1,1000.0,1000.0,"youza",3,0.005720323924931825,2.370688700166785E-4
2.2000000000000006,0.1,1000.0,1000.0,"youza",3,0.005720323924931825,2.370688700166785E-4
2.3000000000000007,0.1,1000.0,1000.0,"youza",3,0.005720323924931825,2.370688700166785E-4
2.400000000000001,0.1,1000.0,1000.0,"youza",3,0.005720323924931825,2.370688700166785E-4
2.500000000000001,0.1,1000.0,1000.0,"youza",3,0.005720323924931825,2.370688700166785E-4
2.600000000000001,0.1,1000.0,1000.0,"youza",3,0.005720323924931825,2.370688700166785E-4
2.700000000000001,0.1,1000.0,1000.0,"youza",3,0.005720323924931825,2.370688700166785E-4
2.800000000000001,0.1,1000.0,1000.0,"youza",3,0.005720323924931825,2.370688700166785E-4
2.9000000000000012,0.1,1000.0,1000.0,"youza",3,0.005720323924931825,2.370688700166785E-4
3.0000000000000013,0.1,1000.0,1000.0,"youza",3,0.005720323924931825,2.370688700166785E-4
3.1000000000000014,0.1,1000.0,1000.0,"youza",4,0.005927561101129131,2.0928703710554865E-4
3.2000000000000015,0.1,1000.0,1000.0,"youza",4,0.005927561101129131,2.0928703710554865E-4
3.3000000000000016,0.1,1000.0,1000.0,"youza",4,0.005927561101129131,2.0928703710554865E-4
3.4000000000000017,0.1,1000.0,1000.0,"youza",4,0.005927561101129131,2.0928703710554865E-4
3.5000000000000018,0.1,1000.0,1000.0,"youza",4,0.005927561101129131,2.0928703710554865E-4
3.600000000000002,0.1,1000.0,1000.0,"youza",4,0.005927561101129131,2.0928703710554865E-4
3.700000000000002,0.1,1000.0,1000.0,"youza",4,0.005927561101129131,2.0928703710554865E-4
3.800000000000002,0.1,1000.0,1000.0,"youza",4,0.005927561101129131,2.0928703710554865E-4
3.900000000000002,0.1,1000.0,1000.0,"youza",4,0.005927561101129131,2.0928703710554865E-4
4.000000000000002,0.1,1000.0,1000.0,"youza",4,0.005927561101129131,2.0928703710554865E-4
4.100000000000001,0.1,1000.0,1000.0,"youza",5,0.006068636429166663,2.028902562949704E-4
4.200000000000001,0.1,1000.0,1000.0,"youza",5,0.006068636429166663,2.028902562949704E-4
4.300000000000001,0.1,1000.0,1000.0,"youza",5,0.006068636429166663,2.028902562949704E-4
4.4,0.1,1000.0,1000.0,"youza",5,0.006068636429166663,2.028902562949704E-4
4.5,0.1,1000.0,1000.0,"youza",5,0.006068636429166663,2.028902562949704E-4
4.6,0.1,1000.0,1000.0,"youza",5,0.006068636429166663,2.028902562949704E-4
4.699999999999999,0.1,1000.0,1000.0,"youza",5,0.006068636429166663,2.028902562949704E-4
4.799999999999999,0.1,1000.0,1000.0,"youza",5,0.006068636429166663,2.028902562949704E-4
4.899999999999999,0.1,1000.0,1000.0,"youza",5,0.006068636429166663,2.028902562949704E-4
4.999999999999998,0.1,1000.0,1000.0,"youza",5,0.006068636429166663,2.028902562949704E-4
5.099999999999998,0.1,1000.0,1000.0,"youza",5,0.006068636429166663,2.028902562949704E-4
5.1999999999999975,0.1,1000.0,1000.0,"youza",6,0.0061282851643790215,2.20417356720516E-4
5.299999999999997,0.1,1000.0,1000.0,"youza",6,0.0061282851643790215,2.20417356720516E-4
5.399999999999997,0.1,1000.0,1000.0,"youza",6,0.0061282851643790215,2.20417356720516E-4
5.4999999999999964,0.1,1000.0,1000.0,"youza",6,0.0061282851643790215,2.20417356720516E-4
5.599999999999996,0.1,1000.0,1000.0,"youza",6,0.0061282851643790215,2.20417356720516E-4
5.699999999999996,0.1,1000.0,1000.0,"youza",6,0.0061282851643790215,2.20417356720516E-4
5.799999999999995,0.1,1000.0,1000.0,"youza",6,0.0061282851643790215,2.20417356720516E-4
5.899999999999995,0.1,1000.0,1000.0,"youza",6,0.0061282851643790215,2.20417356720516E-4
5.999999999999995,0.1,1000.0,1000.0,"youza",6,0.0061282851643790215,2.20417356720516E-4
6.099999999999994,0.1,1000.0,1000.0,"youza",6,0.0061282851643790215,2.20417356720516E-4
6.199999999999994,0.1,1000.0,1000.0,"youza",7,0.006299717295434104,2.2710324579289665E-4
6.299999999999994,0.1,1000.0,1000.0,"youza",7,0.006299717295434104,2.2710324579289665E-4
6.399999999999993,0.1,1000.0,1000.0,"youza",7,0.006299717295434104,2.2710324579289665E-4
6.499999999999993,0.1,1000.0,1000.0,"youza",7,0.006299717295434104,2.2710324579289665E-4
6.5999999999999925,0.1,1000.0,1000.0,"youza",7,0.006299717295434104,2.2710324579289665E-4
6.699999999999992,0.1,1000.0,1000.0,"youza",7,0.006299717295434104,2.2710324579289665E-4
6.799999999999992,0.1,1000.0,1000.0,"youza",7,0.006299717295434104,2.2710324579289665E-4
6.8999999999999915,0.1,1000.0,1000.0,"youza",7,0.006299717295434104,2.2710324579289665E-4
6.999999999999991,0.1,1000.0,1000.0,"youza",7,0.006299717295434104,2.2710324579289665E-4
7.099999999999991,0.1,1000.0,1000.0,"youza",7,0.006299717295434104,2.2710324579289665E-4
7.19999999999999,0.1,1000.0,1000.0,"youza",8,0.006624060890067951,2.3116824841687897E-4
7.29999999999999,0.1,1000.0,1000.0,"youza",8,0.006624060890067951,2.3116824841687897E-4
7.39999999999999,0.1,1000.0,1000.0,"youza",8,0.006624060890067951,2.3116824841687897E-4
7.499999999999989,0.1,1000.0,1000.0,"youza",8,0.006624060890067951,2.3116824841687897E-4
7.599999999999989,0.1,1000.0,1000.0,"youza",8,0.006624060890067951,2.3116824841687897E-4
7.699999999999989,0.1,1000.0,1000.0,"youza",8,0.006624060890067951,2.3116824841687897E-4
7.799999999999988,0.1,1000.0,1000.0,"youza",8,0.006624060890067951,2.3116824841687897E-4
7.899999999999988,0.1,1000.0,1000.0,"youza",8,0.006624060890067951,2.3116824841687897E-4
7.999999999999988,0.1,1000.0,1000.0,"youza",8,0.006624060890067951,2.3116824841687897E-4
8.099999999999987,0.1,1000.0,1000.0,"youza",8,0.006624060890067951,2.3116824841687897E-4
8.199999999999987,0.1,1000.0,1000.0,"youza",9,0.006806364721585689,2.345440837873753E-4
8.299999999999986,0.1,1000.0,1000.0,"youza",9,0.006806364721585689,2.345440837873753E-4
8.399999999999986,0.1,1000.0,1000.0,"youza",9,0.006806364721585689,2.345440837873753E-4
8.499999999999986,0.1,1000.0,1000.0,"youza",9,0.006806364721585689,2.345440837873753E-4
8.599999999999985,0.1,1000.0,1000.0,"youza",9,0.006806364721585689,2.345440837873753E-4
8.699999999999985,0.1,1000.0,1000.0,"youza",9,0.006806364721585689,2.345440837873753E-4
8.799999999999985,0.1,1000.0,1000.0,"youza",9,0.006806364721585689,2.345440837873753E-4
8.899999999999984,0.1,1000.0,1000.0,"youza",9,0.006806364721585689,2.345440837873753E-4
8.999999999999984,0.1,1000.0,1000.0,"youza",9,0.006806364721585689,2.345440837873753E-4
9.099999999999984,0.1,1000.0,1000.0,"youza",9,0.006806364721585689,2.345440837873753E-4
9.199999999999983,0.1,1000.0,1000.0,"youza",9,0.006806364721585689,2.345440837873753E-4
9.299999999999983,0.1,1000.0,1000.0,"youza",10,0.006832974062977115,2.5232332488545463E-4
9.399999999999983,0.1,1000.0,1000.0,"youza",10,0.006832974062977115,2.5232332488545463E-4
9.499999999999982,0.1,1000.0,1000.0,"youza",10,0.006832974062977115,2.5232332488545463E-4
9.599999999999982,0.1,1000.0,1000.0,"youza",10,0.006832974062977115,2.5232332488545463E-4
9.699999999999982,0.1,1000.0,1000.0,"youza",10,0.006832974062977115,2.5232332488545463E-4
9.799999999999981,0.1,1000.0,1000.0,"youza",10,0.006832974062977115,2.5232332488545463E-4
9.89999999999998,0.1,1000.0,1000.0,"youza",10,0.006832974062977115,2.5232332488545463E-4
9.99999999999998,0.1,1000.0,1000.0,"youza",10,0.006832974062977115,2.5232332488545463E-4


==> raw_data/rbmqv2/gazebo/outputs_ma2000_la1_500msgap.csv <==
time,step-size,{rbmq}.rbmqInstance.obs_xpos,{rbmq}.rbmqInstance.obs_ypos,{rbmq}.rbmqInstance.obstacles,{rbmq}.rbmqInstance.seqno,{rbmq}.rbmqInstance.xpos,{rbmq}.rbmqInstance.ypos
0.0,0.0,1000.0,1000.0,"youza",1,0.005278819101408372,2.1810554534926427E-4
0.1,0.1,1000.0,1000.0,"youza",1,0.005278819101408372,2.1810554534926427E-4
0.2,0.1,1000.0,1000.0,"youza",1,0.005278819101408372,2.1810554534926427E-4
0.30000000000000004,0.1,1000.0,1000.0,"youza",1,0.005278819101408372,2.1810554534926427E-4
0.4,0.1,1000.0,1000.0,"youza",1,0.005278819101408372,2.1810554534926427E-4
0.5,0.1,1000.0,1000.0,"youza",1,0.005278819101408372,2.1810554534926427E-4
0.6,0.1,1000.0,1000.0,"youza",2,0.005360261019148549,2.1727873042110931E-4
0.7,0.1,1000.0,1000.0,"youza",2,0.005360261019148549,2.1727873042110931E-4
0.7999999999999999,0.1,1000.0,1000.0,"youza",2,0.005360261019148549,2.1727873042110931E-4
0.8999999999999999,0.1,1000.0,1000.0,"youza",2,0.005360261019148549,2.1727873042110931E-4
0.9999999999999999,0.1,1000.0,1000.0,"youza",2,0.005360261019148549,2.1727873042110931E-4
1.0999999999999999,0.1,1000.0,1000.0,"youza",3,0.005446776378596474,2.3257260698132423E-4
1.2,0.1,1000.0,1000.0,"youza",3,0.005446776378596474,2.3257260698132423E-4
1.3,0.1,1000.0,1000.0,"youza",3,0.005446776378596474,2.3257260698132423E-4
1.4000000000000001,0.1,1000.0,1000.0,"youza",3,0.005446776378596474,2.3257260698132423E-4
1.5000000000000002,0.1,1000.0,1000.0,"youza",3,0.005446776378596474,2.3257260698132423E-4
1.6000000000000003,0.1,1000.0,1000.0,"youza",4,0.0055553874367066935,2.298005470023222E-4
1.7000000000000004,0.1,1000.0,1000.0,"youza",4,0.0055553874367066935,2.298005470023222E-4
1.8000000000000005,0.1,1000.0,1000.0,"youza",4,0.0055553874367066935,2.298005470023222E-4
1.9000000000000006,0.1,1000.0,1000.0,"youza",4,0.0055553874367066935,2.298005470023222E-4
2.0000000000000004,0.1,1000.0,1000.0,"youza",4,0.0055553874367066935,2.298005470023222E-4
2.1000000000000005,0.1,1000.0,1000.0,"youza",5,0.005720323924931825,2.370688700166785E-4
2.2000000000000006,0.1,1000.0,1000.0,"youza",5,0.005720323924931825,2.370688700166785E-4
2.3000000000000007,0.1,1000.0,1000.0,"youza",5,0.005720323924931825,2.370688700166785E-4
2.400000000000001,0.1,1000.0,1000.0,"youza",5,0.005720323924931825,2.370688700166785E-4
2.500000000000001,0.1,1000.0,1000.0,"youza",5,0.005720323924931825,2.370688700166785E-4
2.600000000000001,0.1,1000.0,1000.0,"youza",6,0.005949891682321962,2.2113269085551857E-4
2.700000000000001,0.1,1000.0,1000.0,"youza",6,0.005949891682321962,2.2113269085551857E-4
2.800000000000001,0.1,1000.0,1000.0,"youza",6,0.005949891682321962,2.2113269085551857E-4
2.9000000000000012,0.1,1000.0,1000.0,"youza",6,0.005949891682321962,2.2113269085551857E-4
3.0000000000000013,0.1,1000.0,1000.0,"youza",6,0.005949891682321962,2.2113269085551857E-4
3.1000000000000014,0.1,1000.0,1000.0,"youza",7,0.005927561101129131,2.0928703710554865E-4
3.2000000000000015,0.1,1000.0,1000.0,"youza",7,0.005927561101129131,2.0928703710554865E-4
3.3000000000000016,0.1,1000.0,1000.0,"youza",7,0.005927561101129131,2.0928703710554865E-4
3.4000000000000017,0.1,1000.0,1000.0,"youza",7,0.005927561101129131,2.0928703710554865E-4
3.5000000000000018,0.1,1000.0,1000.0,"youza",7,0.005927561101129131,2.0928703710554865E-4
3.600000000000002,0.1,1000.0,1000.0,"youza",8,0.005938379102070401,2.008591924679784E-4
3.700000000000002,0.1,1000.0,1000.0,"youza",8,0.005938379102070401,2.008591924679784E-4
3.800000000000002,0.1,1000.0,1000.0,"youza",8,0.005938379102070401,2.008591924679784E-4
3.900000000000002,0.1,1000.0,1000.0,"youza",8,0.005938379102070401,2.008591924679784E-4
4.000000000000002,0.1,1000.0,1000.0,"youza",8,0.005938379102070401,2.008591924679784E-4
4.100000000000001,0.1,1000.0,1000.0,"youza",9,0.006068636429166663,2.028902562949704E-4
4.200000000000001,0.1,1000.0,1000.0,"youza",9,0.006068636429166663,2.028902562949704E-4
4.300000000000001,0.1,1000.0,1000.0,"youza",9,0.006068636429166663,2.028902562949704E-4
4.4,0.1,1000.0,1000.0,"youza",9,0.006068636429166663,2.028902562949704E-4
4.5,0.1,1000.0,1000.0,"youza",9,0.006068636429166663,2.028902562949704E-4
4.6,0.1,1000.0,1000.0,"youza",9,0.006068636429166663,2.028902562949704E-4
4.699999999999999,0.1,1000.0,1000.0,"youza",10,0.006046497966426645,2.0790238353354825E-4
4.799999999999999,0.1,1000.0,1000.0,"youza",10,0.006046497966426645,2.0790238353354825E-4
4.899999999999999,0.1,1000.0,1000.0,"youza",10,0.006046497966426645,2.0790238353354825E-4
4.999999999999998,0.1,1000.0,1000.0,"youza",10,0.006046497966426645,2.0790238353354825E-4
5.099999999999998,0.1,1000.0,1000.0,"youza",10,0.006046497966426645,2.0790238353354825E-4
5.1999999999999975,0.1,1000.0,1000.0,"youza",11,0.0061282851643790215,2.20417356720516E-4
5.299999999999997,0.1,1000.0,1000.0,"youza",11,0.0061282851643790215,2.20417356720516E-4
5.399999999999997,0.1,1000.0,1000.0,"youza",11,0.0061282851643790215,2.20417356720516E-4
5.4999999999999964,0.1,1000.0,1000.0,"youza",11,0.0061282851643790215,2.20417356720516E-4
5.599999999999996,0.1,1000.0,1000.0,"youza",11,0.0061282851643790215,2.20417356720516E-4
5.699999999999996,0.1,1000.0,1000.0,"youza",12,0.006217964712133428,2.257506677699912E-4
5.799999999999995,0.1,1000.0,1000.0,"youza",12,0.006217964712133428,2.257506677699912E-4
5.899999999999995,0.1,1000.0,1000.0,"youza",12,0.006217964712133428,2.257506677699912E-4
5.999999999999995,0.1,1000.0,1000.0,"youza",12,0.006217964712133428,2.257506677699912E-4
6.099999999999994,0.1,1000.0,1000.0,"youza",12,0.006217964712133428,2.257506677699912E-4
6.199999999999994,0.1,1000.0,1000.0,"youza",13,0.006299717295434104,2.2710324579289665E-4
6.299999999999994,0.1,1000.0,1000.0,"youza",13,0.006299717295434104,2.2710324579289665E-4
6.399999999999993,0.1,1000.0,1000.0,"youza",13,0.006299717295434104,2.2710324579289665E-4
6.499999999999993,0.1,1000.0,1000.0,"youza",13,0.006299717295434104,2.2710324579289665E-4
6.5999999999999925,0.1,1000.0,1000.0,"youza",13,0.006299717295434104,2.2710324579289665E-4
6.699999999999992,0.1,1000.0,1000.0,"youza",14,0.006393410914454001,2.2278144604649216E-4
6.799999999999992,0.1,1000.0,1000.0,"youza",14,0.006393410914454001,2.2278144604649216E-4
6.8999999999999915,0.1,1000.0,1000.0,"youza",14,0.006393410914454001,2.2278144604649216E-4
6.999999999999991,0.1,1000.0,1000.0,"youza",14,0.006393410914454001,2.2278144604649216E-4
7.099999999999991,0.1,1000.0,1000.0,"youza",14,0.006393410914454001,2.2278144604649216E-4
7.19999999999999,0.1,1000.0,1000.0,"youza",15,0.006624060890067951,2.3116824841687897E-4
7.29999999999999,0.1,1000.0,1000.0,"youza",15,0.006624060890067951,2.3116824841687897E-4
7.39999999999999,0.1,1000.0,1000.0,"youza",15,0.006624060890067951,2.3116824841687897E-4
7.499999999999989,0.1,1000.0,1000.0,"youza",15,0.006624060890067951,2.3116824841687897E-4
7.599999999999989,0.1,1000.0,1000.0,"youza",15,0.006624060890067951,2.3116824841687897E-4
7.699999999999989,0.1,1000.0,1000.0,"youza",16,0.006739112046195372,2.3051890223532855E-4
7.799999999999988,0.1,1000.0,1000.0,"youza",16,0.006739112046195372,2.3051890223532855E-4
7.899999999999988,0.1,1000.0,1000.0,"youza",16,0.006739112046195372,2.3051890223532855E-4
7.999999999999988,0.1,1000.0,1000.0,"youza",16,0.006739112046195372,2.3051890223532855E-4
8.099999999999987,0.1,1000.0,1000.0,"youza",16,0.006739112046195372,2.3051890223532855E-4
8.199999999999987,0.1,1000.0,1000.0,"youza",17,0.006806364721585689,2.345440837873753E-4
8.299999999999986,0.1,1000.0,1000.0,"youza",17,0.006806364721585689,2.345440837873753E-4
8.399999999999986,0.1,1000.0,1000.0,"youza",17,0.006806364721585689,2.345440837873753E-4
8.499999999999986,0.1,1000.0,1000.0,"youza",17,0.006806364721585689,2.345440837873753E-4
8.599999999999985,0.1,1000.0,1000.0,"youza",17,0.006806364721585689,2.345440837873753E-4
8.699999999999985,0.1,1000.0,1000.0,"youza",18,0.006881290090889225,2.4590634209439795E-4
8.799999999999985,0.1,1000.0,1000.0,"youza",18,0.006881290090889225,2.4590634209439795E-4
8.899999999999984,0.1,1000.0,1000.0,"youza",18,0.006881290090889225,2.4590634209439795E-4
8.999999999999984,0.1,1000.0,1000.0,"youza",18,0.006881290090889225,2.4590634209439795E-4
9.099999999999984,0.1,1000.0,1000.0,"youza",18,0.006881290090889225,2.4590634209439795E-4
9.199999999999983,0.1,1000.0,1000.0,"youza",18,0.006881290090889225,2.4590634209439795E-4
9.299999999999983,0.1,1000.0,1000.0,"youza",19,0.006832974062977115,2.5232332488545463E-4
9.399999999999983,0.1,1000.0,1000.0,"youza",19,0.006832974062977115,2.5232332488545463E-4
9.499999999999982,0.1,1000.0,1000.0,"youza",19,0.006832974062977115,2.5232332488545463E-4
9.599999999999982,0.1,1000.0,1000.0,"youza",19,0.006832974062977115,2.5232332488545463E-4
9.699999999999982,0.1,1000.0,1000.0,"youza",19,0.006832974062977115,2.5232332488545463E-4
9.799999999999981,0.1,1000.0,1000.0,"youza",20,0.006822660290091043,2.540156636522473E-4
9.89999999999998,0.1,1000.0,1000.0,"youza",20,0.006822660290091043,2.540156636522473E-4
9.99999999999998,0.1,1000.0,1000.0,"youza",20,0.006822660290091043,2.540156636522473E-4


==> raw_data/rbmqv2/gazebo/outputs_ma2000_la1_f2ms.csv <==
time,step-size,{rbmq}.rbmqInstance.obs_xpos,{rbmq}.rbmqInstance.obs_ypos,{rbmq}.rbmqInstance.obstacles,{rbmq}.rbmqInstance.seqno,{rbmq}.rbmqInstance.xpos,{rbmq}.rbmqInstance.ypos
0.0,0.0,1000.0,1000.0,"youza",1,-1.0002173667089664E-7,-4.8008519114242057E-17
0.1,0.1,1000.0,1000.0,"youza",2,-1.1427240098615955E-7,-1.504833540014953E-16
0.2,0.1,1000.0,1000.0,"youza",3,-1.2851283015535844E-7,-2.5715341853434364E-16
0.30000000000000004,0.1,1000.0,1000.0,"youza",4,-1.3562915923692742E-7,-3.04913801656752E-16
0.4,0.1,1000.0,1000.0,"youza",5,-1.6406816061298457E-7,-4.746528394471476E-16
0.5,0.1,1000.0,1000.0,"youza",6,-1.7827163856232178E-7,-5.555726293659621E-16
0.6,0.1,1000.0,1000.0,"youza",7,-1.8536931511992097E-7,-5.939241904009775E-16
0.7,0.1,1000.0,1000.0,"youza",8,-2.0664590583141523E-7,-7.055815576693219E-16
0.7999999999999999,0.1,1000.0,1000.0,"youza",9,-2.2789751208396325E-7,-7.919132176083692E-16
0.8999999999999999,0.1,1000.0,1000.0,"youza",10,-2.3497575685205166E-7,-8.175450046891695E-16
0.9999999999999999,0.1,1000.0,1000.0,"youza",11,-2.561934042688563E-7,-8.777680726174844E-16
1.0999999999999999,0.1,1000.0,1000.0,"youza",12,-2.632602073004975E-7,-8.87621270912612E-16
1.2,0.1,1000.0,1000.0,"youza",13,-2.844431654658308E-7,-9.02979753996259E-16
1.3,0.1,1000.0,1000.0,"youza",14,-2.914982845103609E-7,-9.062116498066402E-16
1.4000000000000001,0.1,1000.0,1000.0,"youza",15,-3.126458282265432E-7,-9.125694371238757E-16
1.5000000000000002,0.1,1000.0,1000.0,"youza",16,-3.196890220324988E-7,-9.15472905254009E-16
1.6000000000000003,0.1,1000.0,1000.0,"youza",17,-3.4080043043172026E-7,-8.99126078747371E-16
1.7000000000000004,0.1,1000.0,1000.0,"youza",18,-3.548594096347557E-7,-8.857426814468157E-16
1.8000000000000005,0.1,1000.0,1000.0,"youza",19,-3.618842664421251E-7,-8.771350014346654E-16
1.9000000000000006,0.1,1000.0,1000.0,"youza",20,-3.82940127607867E-7,-8.359933134911155E-16
2.0000000000000004,0.1,1000.0,1000.0,"youza",21,-3.969616290122602E-7,-7.983424060231595E-16
2.1000000000000005,0.1,1000.0,1000.0,"youza",44,-7.975757618794432E-7,-5.224295826720055E-16
2.2000000000000006,0.1,1000.0,1000.0,"youza",83,-1.474134391221682E-6,-1.2737757045524009E-15
2.3000000000000007,0.1,1000.0,1000.0,"youza",112,-2.059848541735576E-6,-1.192555744781115E-15
2.400000000000001,0.1,1000.0,1000.0,"youza",134,-2.590273410096877E-6,-8.282161271948644E-16
2.500000000000001,0.1,1000.0,1000.0,"youza",168,-3.0715075495235662E-6,1.1330127481331312E-15
2.600000000000001,0.1,1000.0,1000.0,"youza",194,-3.452514195201317E-6,2.1758372989907136E-15
2.700000000000001,0.1,1000.0,1000.0,"youza",221,0.001366904194921026,3.21646699429754E-5
2.800000000000001,0.1,1000.0,1000.0,"youza",246,0.0019391814710586488,2.9628029695505544E-5
2.9000000000000012,0.1,1000.0,1000.0,"youza",289,0.0020370415046332413,2.309708652872667E-5
3.0000000000000013,0.1,1000.0,1000.0,"youza",330,0.002122121823501244,1.8610704402767384E-5
3.1000000000000014,0.1,1000.0,1000.0,"youza",377,0.00212419297807076,1.4231259675688809E-5
3.2000000000000015,0.1,1000.0,1000.0,"youza",421,0.002134504493312317,1.632440132320747E-5
3.3000000000000016,0.1,1000.0,1000.0,"youza",455,0.0021392854209882906,1.5395133615698825E-5
3.4000000000000017,0.1,1000.0,1000.0,"youza",485,0.0021333563737263583,2.3517937061335928E-5
3.5000000000000018,0.1,1000.0,1000.0,"youza",532,0.0021265777072912995,1.848265045792323E-5
3.600000000000002,0.1,1000.0,1000.0,"youza",571,0.002183219815901083,1.0156082535915467E-5
3.700000000000002,0.1,1000.0,1000.0,"youza",606,0.0021999822720968343,1.1917701526156937E-5
3.800000000000002,0.1,1000.0,1000.0,"youza",655,0.0022369766083161213,1.625825114153196E-5
3.900000000000002,0.1,1000.0,1000.0,"youza",685,0.002289946134409804,1.617133595872547E-5
4.000000000000002,0.1,1000.0,1000.0,"youza",723,0.002312554441787018,1.673983138898957E-5
4.100000000000001,0.1,1000.0,1000.0,"youza",760,0.002364478800837788,1.7955574828331053E-5
4.200000000000001,0.1,1000.0,1000.0,"youza",794,0.002363299732359492,1.800675453950735E-5
4.300000000000001,0.1,1000.0,1000.0,"youza",822,0.0023783742181561207,2.2721680218513014E-5
4.4,0.1,1000.0,1000.0,"youza",860,0.0024722225189410807,2.6745406876606045E-5
4.5,0.1,1000.0,1000.0,"youza",904,0.0025469109715116067,2.933347274315998E-5
4.6,0.1,1000.0,1000.0,"youza",950,0.002547317679453709,3.234530559716394E-5
4.699999999999999,0.1,1000.0,1000.0,"youza",983,0.0025809715315401327,3.231986489623086E-5
4.799999999999999,0.1,1000.0,1000.0,"youza",1026,0.0026378728761291548,4.036041516142832E-5
4.899999999999999,0.1,1000.0,1000.0,"youza",1072,0.0026798578294943143,4.677632583687167E-5
4.999999999999998,0.1,1000.0,1000.0,"youza",1112,0.0027039336354571786,5.146959881429701E-5
5.099999999999998,0.1,1000.0,1000.0,"youza",1148,0.0027424752065017266,4.8864195347849406E-5
5.1999999999999975,0.1,1000.0,1000.0,"youza",1192,0.0027945485035559825,4.255676777936502E-5
5.299999999999997,0.1,1000.0,1000.0,"youza",1225,0.0028719405646887575,5.463538660750272E-5
5.399999999999997,0.1,1000.0,1000.0,"youza",1272,0.002925178695002306,5.266324309070103E-5
5.4999999999999964,0.1,1000.0,1000.0,"youza",1316,0.002991047138309666,5.289038614916568E-5
5.599999999999996,0.1,1000.0,1000.0,"youza",1361,0.0030179205916956997,5.585570463881248E-5
5.699999999999996,0.1,1000.0,1000.0,"youza",1397,0.003049934693710621,5.641976495631677E-5
5.799999999999995,0.1,1000.0,1000.0,"youza",1426,0.003102176399916279,5.272063908133994E-5
5.899999999999995,0.1,1000.0,1000.0,"youza",1463,0.003149868158815683,6.562705401081724E-5
5.999999999999995,0.1,1000.0,1000.0,"youza",1495,0.003194227977429964,7.187871839330152E-5
6.099999999999994,0.1,1000.0,1000.0,"youza",1510,0.003238564918368936,6.610915728054651E-5
6.199999999999994,0.1,1000.0,1000.0,"youza",1544,0.0032382003679740645,6.744675939091229E-5
6.299999999999994,0.1,1000.0,1000.0,"youza",1587,0.0032620997589599687,7.737948501817545E-5
6.399999999999993,0.1,1000.0,1000.0,"youza",1623,0.0032610279607824255,7.40585516891979E-5
6.499999999999993,0.1,1000.0,1000.0,"youza",1665,0.0032823097617169505,7.904472925348895E-5
6.5999999999999925,0.1,1000.0,1000.0,"youza",1712,0.0032983419913232837,8.70069974356429E-5
6.699999999999992,0.1,1000.0,1000.0,"youza",1747,0.0033460348323647304,7.51371300525221E-5
6.799999999999992,0.1,1000.0,1000.0,"youza",1789,0.003383219065534626,7.686775413168582E-5
6.8999999999999915,0.1,1000.0,1000.0,"youza",1835,0.003400561179449202,7.77073063010806E-5
6.999999999999991,0.1,1000.0,1000.0,"youza",1864,0.0034507569475733524,7.306726782535224E-5
7.099999999999991,0.1,1000.0,1000.0,"youza",1897,0.0034941136289409203,8.304443895978119E-5
7.19999999999999,0.1,1000.0,1000.0,"youza",1944,0.0035334574976548794,8.211562275058735E-5
7.29999999999999,0.1,1000.0,1000.0,"youza",1990,0.003637982569530074,8.545189634995459E-5
7.39999999999999,0.1,1000.0,1000.0,"youza",2022,0.003744356079820932,9.358451784354108E-5
7.499999999999989,0.1,1000.0,1000.0,"youza",2058,0.0037970674858101017,9.167643524738156E-5
7.599999999999989,0.1,1000.0,1000.0,"youza",2102,0.003844291154311174,7.9834637833461E-5
7.699999999999989,0.1,1000.0,1000.0,"youza",2144,0.003933274979261658,8.028824987937223E-5
7.799999999999988,0.1,1000.0,1000.0,"youza",2172,0.00397836640878424,8.104911248482914E-5
7.899999999999988,0.1,1000.0,1000.0,"youza",2190,0.00396077256414884,7.969011578310739E-5
7.999999999999988,0.1,1000.0,1000.0,"youza",2237,0.003962507129517623,7.819813288651204E-5
8.099999999999987,0.1,1000.0,1000.0,"youza",2270,0.004019233443178338,8.581075024765341E-5
8.199999999999987,0.1,1000.0,1000.0,"youza",2298,0.004069855824882285,9.301958151561868E-5
8.299999999999986,0.1,1000.0,1000.0,"youza",2335,0.004079144782591859,9.929210700737582E-5
8.399999999999986,0.1,1000.0,1000.0,"youza",2370,0.00406159011259577,9.749688598538212E-5
8.499999999999986,0.1,1000.0,1000.0,"youza",2412,0.004074567937718321,9.852427659072911E-5
8.599999999999985,0.1,1000.0,1000.0,"youza",2461,0.00407613862422862,9.193360326517906E-5
8.699999999999985,0.1,1000.0,1000.0,"youza",2494,0.00414391888290444,9.141134813727424E-5
8.799999999999985,0.1,1000.0,1000.0,"youza",2531,0.004146368635255082,8.06020227675771E-5
8.899999999999984,0.1,1000.0,1000.0,"youza",2564,0.004195075279479044,8.572883584705139E-5
8.999999999999984,0.1,1000.0,1000.0,"youza",2608,0.004241588306571842,9.663784683554071E-5
9.099999999999984,0.1,1000.0,1000.0,"youza",2644,0.0042530439661813135,1.0696219331419184E-4
9.199999999999983,0.1,1000.0,1000.0,"youza",2678,0.004282212159801957,1.0657763575532128E-4
9.299999999999983,0.1,1000.0,1000.0,"youza",2711,0.004287908683146546,1.1452952757434932E-4
9.399999999999983,0.1,1000.0,1000.0,"youza",2737,0.004337336490222721,1.1323898099881052E-4
9.499999999999982,0.1,1000.0,1000.0,"youza",2769,0.004353377914123602,1.1612443932915165E-4
9.599999999999982,0.1,1000.0,1000.0,"youza",2808,0.004430852286082088,1.1457017051317626E-4
9.699999999999982,0.1,1000.0,1000.0,"youza",2848,0.0044694329675075695,1.1366381332093436E-4
9.799999999999981,0.1,1000.0,1000.0,"youza",2890,0.004484971228785439,1.1969736761206622E-4
9.89999999999998,0.1,1000.0,1000.0,"youza",2916,0.004494760815250576,1.2078309931322955E-4
9.99999999999998,0.1,1000.0,1000.0,"youza",2938,0.00449961935063381,1.2522827067274904E-4


==> raw_data/rbmqv2/gazebo/outputs_ma2000_la50.csv <==
time,step-size,{rbmq}.rbmqInstance.obs_xpos,{rbmq}.rbmqInstance.obs_ypos,{rbmq}.rbmqInstance.obstacles,{rbmq}.rbmqInstance.seqno,{rbmq}.rbmqInstance.xpos,{rbmq}.rbmqInstance.ypos
0.0,0.0,1000.0,1000.0,"youza",1,0.005278819101408372,2.1810554534926427E-4
0.1,0.1,1000.0,1000.0,"youza",1,0.005278819101408372,2.1810554534926427E-4
0.2,0.1,1000.0,1000.0,"youza",2,0.0052997270210108915,2.1546967176603433E-4
0.30000000000000004,0.1,1000.0,1000.0,"youza",3,0.005319856188743088,2.1705142458667732E-4
0.4,0.1,1000.0,1000.0,"youza",4,0.0053166483073240345,2.1700466903649225E-4
0.5,0.1,1000.0,1000.0,"youza",5,0.005323443543990836,2.163963397207749E-4
0.6,0.1,1000.0,1000.0,"youza",6,0.005360261019148549,2.1727873042110931E-4
0.7,0.1,1000.0,1000.0,"youza",7,0.005392891717139414,2.1751290501506167E-4
0.7999999999999999,0.1,1000.0,1000.0,"youza",8,0.005408103374080153,2.2188978166707825E-4
0.8999999999999999,0.1,1000.0,1000.0,"youza",9,0.0054324295699826886,2.2475124195343228E-4
0.9999999999999999,0.1,1000.0,1000.0,"youza",10,0.005443995738725893,2.2677594707796257E-4
1.0999999999999999,0.1,1000.0,1000.0,"youza",11,0.005446776378596474,2.3257260698132423E-4
1.2,0.1,1000.0,1000.0,"youza",12,0.005464238209002548,2.3380311075352125E-4
1.3,0.1,1000.0,1000.0,"youza",13,0.005505645569171214,2.3264300894813473E-4
1.4000000000000001,0.1,1000.0,1000.0,"youza",14,0.005537656681627978,2.3373423413211944E-4
1.5000000000000002,0.1,1000.0,1000.0,"youza",15,0.005555061198135869,2.274644485616977E-4
1.6000000000000003,0.1,1000.0,1000.0,"youza",16,0.0055553874367066935,2.298005470023222E-4
1.7000000000000004,0.1,1000.0,1000.0,"youza",17,0.005586647832993785,2.2971201710546488E-4
1.8000000000000005,0.1,1000.0,1000.0,"youza",18,0.005607861446561557,2.324176737222416E-4
1.9000000000000006,0.1,1000.0,1000.0,"youza",19,0.005638604004916226,2.329356927968186E-4
2.0000000000000004,0.1,1000.0,1000.0,"youza",20,0.005681106800315305,2.371067073253509E-4
2.1000000000000005,0.1,1000.0,1000.0,"youza",21,0.005720323924931825,2.370688700166785E-4
2.2000000000000006,0.1,1000.0,1000.0,"youza",22,0.0057780761188838126,2.2915385272235665E-4
2.3000000000000007,0.1,1000.0,1000.0,"youza",23,0.0058216654485656605,2.245250740008512E-4
2.400000000000001,0.1,1000.0,1000.0,"youza",24,0.005874238513347452,2.2108585144504323E-4
2.500000000000001,0.1,1000.0,1000.0,"youza",25,0.0059058576895172354,2.2400096279714837E-4
2.600000000000001,0.1,1000.0,1000.0,"youza",26,0.005949891682321962,2.2113269085551857E-4
2.700000000000001,0.1,1000.0,1000.0,"youza",27,0.005962974203556959,2.208421785190639E-4
2.800000000000001,0.1,1000.0,1000.0,"youza",28,0.005940728995304179,2.19067986095547E-4
2.9000000000000012,0.1,1000.0,1000.0,"youza",29,0.005905213888147909,2.118582569076188E-4
3.0000000000000013,0.1,1000.0,1000.0,"youza",30,0.005917711011103499,2.1161205502013972E-4
3.1000000000000014,0.1,1000.0,1000.0,"youza",31,0.005927561101129131,2.0928703710554865E-4
3.2000000000000015,0.1,1000.0,1000.0,"youza",32,0.00592317103000739,2.0651728756084447E-4
3.3000000000000016,0.1,1000.0,1000.0,"youza",33,0.005911599181249172,2.0283491819570143E-4
3.4000000000000017,0.1,1000.0,1000.0,"youza",34,0.005915795169448956,1.9992235499111563E-4
3.5000000000000018,0.1,1000.0,1000.0,"youza",35,0.005938251225165003,2.0144971410562536E-4
3.600000000000002,0.1,1000.0,1000.0,"youza",36,0.005938379102070401,2.008591924679784E-4
3.700000000000002,0.1,1000.0,1000.0,"youza",37,0.005946886680963548,1.9448721239361192E-4
3.800000000000002,0.1,1000.0,1000.0,"youza",38,0.005991033863022355,1.9560975100405185E-4
3.900000000000002,0.1,1000.0,1000.0,"youza",39,0.006015789338253197,2.0120754123505177E-4
4.000000000000002,0.1,1000.0,1000.0,"youza",40,0.006056828945702919,2.033899874841331E-4
4.100000000000001,0.1,1000.0,1000.0,"youza",41,0.006068636429166663,2.028902562949704E-4
4.200000000000001,0.1,1000.0,1000.0,"youza",42,0.0060662393185227925,1.9851924703610249E-4
4.300000000000001,0.1,1000.0,1000.0,"youza",42,0.0060662393185227925,1.9851924703610249E-4
4.4,0.1,1000.0,1000.0,"youza",43,0.006057844365222942,2.0205320170947112E-4
4.5,0.1,1000.0,1000.0,"youza",44,0.006060192274231824,2.0169887033098083E-4
4.6,0.1,1000.0,1000.0,"youza",45,0.00605073050915772,2.054930667116391E-4
4.699999999999999,0.1,1000.0,1000.0,"youza",46,0.006046497966426645,2.0790238353354825E-4
4.799999999999999,0.1,1000.0,1000.0,"youza",47,0.006067774858764308,2.1851843102164588E-4
4.899999999999999,0.1,1000.0,1000.0,"youza",48,0.006092092997927456,2.1957838275175128E-4
4.999999999999998,0.1,1000.0,1000.0,"youza",49,0.0061047294630340865,2.1662473232526855E-4
5.099999999999998,0.1,1000.0,1000.0,"youza",50,0.006111423515879122,2.1820711319525007E-4
5.1999999999999975,0.1,1000.0,1000.0,"youza",51,0.0061282851643790215,2.20417356720516E-4
5.299999999999997,0.1,1000.0,1000.0,"youza",52,0.00613043918591849,2.1961211284469563E-4
5.399999999999997,0.1,1000.0,1000.0,"youza",53,0.006140785466089871,2.1902817120551544E-4
5.4999999999999964,0.1,1000.0,1000.0,"youza",54,0.006172685251862653,2.155485617498588E-4
5.599999999999996,0.1,1000.0,1000.0,"youza",55,0.006191910288714464,2.1744655407100703E-4
5.699999999999996,0.1,1000.0,1000.0,"youza",56,0.006217964712133428,2.257506677699912E-4
5.799999999999995,0.1,1000.0,1000.0,"youza",57,0.006230531795401784,2.262669283427455E-4
5.899999999999995,0.1,1000.0,1000.0,"youza",58,0.006266109642143358,2.2667720777412115E-4
5.999999999999995,0.1,1000.0,1000.0,"youza",59,0.00627417531340535,2.242158329157973E-4
6.099999999999994,0.1,1000.0,1000.0,"youza",60,0.006285698776293702,2.2365207883717303E-4
6.199999999999994,0.1,1000.0,1000.0,"youza",61,0.006299717295434104,2.2710324579289665E-4
6.299999999999994,0.1,1000.0,1000.0,"youza",62,0.006316352983565809,2.226654848043847E-4
6.399999999999993,0.1,1000.0,1000.0,"youza",63,0.00630493088296713,2.1975649524125525E-4
6.499999999999993,0.1,1000.0,1000.0,"youza",64,0.006331112208777023,2.2479942386115128E-4
6.5999999999999925,0.1,1000.0,1000.0,"youza",65,0.006355314357197606,2.248573546937892E-4
6.699999999999992,0.1,1000.0,1000.0,"youza",66,0.006393410914454001,2.2278144604649216E-4
6.799999999999992,0.1,1000.0,1000.0,"youza",67,0.006411086849447578,2.2844362582878592E-4
6.8999999999999915,0.1,1000.0,1000.0,"youza",68,0.00645968229417293,2.261683115384492E-4
6.999999999999991,0.1,1000.0,1000.0,"youza",69,0.006509911152769443,2.234246232339776E-4
7.099999999999991,0.1,1000.0,1000.0,"youza",70,0.006573982455380545,2.3058769086358117E-4
7.19999999999999,0.1,1000.0,1000.0,"youza",71,0.006624060890067951,2.3116824841687897E-4
7.29999999999999,0.1,1000.0,1000.0,"youza",72,0.006631523804927597,2.3708927142398412E-4
7.39999999999999,0.1,1000.0,1000.0,"youza",73,0.006664742368318155,2.3228958768329967E-4
7.499999999999989,0.1,1000.0,1000.0,"youza",74,0.006693969644504527,2.3343781985020603E-4
7.599999999999989,0.1,1000.0,1000.0,"youza",75,0.00672322399176517,2.3454243238142715E-4
7.699999999999989,0.1,1000.0,1000.0,"youza",76,0.006739112046195372,2.3051890223532855E-4
7.799999999999988,0.1,1000.0,1000.0,"youza",77,0.006740155936667547,2.2818794263620388E-4
7.899999999999988,0.1,1000.0,1000.0,"youza",78,0.006780431283200161,2.373781604373638E-4
7.999999999999988,0.1,1000.0,1000.0,"youza",79,0.006790616116592818,2.398607625206142E-4
8.099999999999987,0.1,1000.0,1000.0,"youza",80,0.0067974262913451655,2.375772321897543E-4
8.199999999999987,0.1,1000.0,1000.0,"youza",81,0.006806364721585689,2.345440837873753E-4
8.299999999999986,0.1,1000.0,1000.0,"youza",82,0.006828394367265789,2.3567954203622355E-4
8.399999999999986,0.1,1000.0,1000.0,"youza",83,0.006838399750012436,2.4083396397866263E-4
8.499999999999986,0.1,1000.0,1000.0,"youza",84,0.006871575303781685,2.4443694714679773E-4
8.599999999999985,0.1,1000.0,1000.0,"youza",85,0.006872983326977833,2.4043481796614196E-4
8.699999999999985,0.1,1000.0,1000.0,"youza",86,0.006881290090889225,2.4590634209439795E-4
8.799999999999985,0.1,1000.0,1000.0,"youza",87,0.006870481058419808,2.4968232160438254E-4
8.899999999999984,0.1,1000.0,1000.0,"youza",88,0.006848284260069115,2.465417848814367E-4
8.999999999999984,0.1,1000.0,1000.0,"youza",88,0.006848284260069115,2.465417848814367E-4
9.099999999999984,0.1,1000.0,1000.0,"youza",89,0.006834608195253722,2.475495265670222E-4
9.199999999999983,0.1,1000.0,1000.0,"youza",90,0.006822078276006893,2.502999608833651E-4
9.299999999999983,0.1,1000.0,1000.0,"youza",91,0.006832974062977115,2.5232332488545463E-4
9.399999999999983,0.1,1000.0,1000.0,"youza",92,0.00682980426948554,2.5288549519267067E-4
9.499999999999982,0.1,1000.0,1000.0,"youza",93,0.006812190859975309,2.5567867329633504E-4
9.599999999999982,0.1,1000.0,1000.0,"youza",94,0.006805139731253407,2.5591352940705853E-4
9.699999999999982,0.1,1000.0,1000.0,"youza",95,0.0068136396891536055,2.5040941752742154E-4
9.799999999999981,0.1,1000.0,1000.0,"youza",96,0.006822660290091043,2.540156636522473E-4
9.89999999999998,0.1,1000.0,1000.0,"youza",97,0.006861068429456774,2.49298089580482E-4
9.99999999999998,0.1,1000.0,1000.0,"youza",98,0.006931975634535403,2.5327814335603403E-4


==> raw_data/rbmqv2/gazebo/outputs_ma2000_la50_f2ms.csv <==
time,step-size,{rbmq}.rbmqInstance.obs_xpos,{rbmq}.rbmqInstance.obs_ypos,{rbmq}.rbmqInstance.obstacles,{rbmq}.rbmqInstance.seqno,{rbmq}.rbmqInstance.xpos,{rbmq}.rbmqInstance.ypos
0.0,0.0,1000.0,1000.0,"youza",1,-1.0002173667089664E-7,-4.8008519114242057E-17
0.1,0.1,1000.0,1000.0,"youza",44,-7.975757618794432E-7,-5.224295826720055E-16
0.2,0.1,1000.0,1000.0,"youza",83,-1.474134391221682E-6,-1.2737757045524009E-15
0.30000000000000004,0.1,1000.0,1000.0,"youza",111,-2.0194874353895997E-6,-1.266774370552602E-15
0.4,0.1,1000.0,1000.0,"youza",133,-2.5801262415470205E-6,-8.55379050766323E-16
0.5,0.1,1000.0,1000.0,"youza",167,-3.0327995278467412E-6,7.930034412457348E-16
0.6,0.1,1000.0,1000.0,"youza",193,-3.442206328752029E-6,2.1978969365258714E-15
0.7,0.1,1000.0,1000.0,"youza",220,0.001320511134518254,3.1672315633996415E-5
0.7999999999999999,0.1,1000.0,1000.0,"youza",245,0.0019312652458880477,3.101228835357327E-5
0.8999999999999999,0.1,1000.0,1000.0,"youza",288,0.0020349167921793754,2.313794392346354E-5
0.9999999999999999,0.1,1000.0,1000.0,"youza",329,0.0021222759741017505,1.8167012778993484E-5
1.0999999999999999,0.1,1000.0,1000.0,"youza",376,0.0021257550423965377,1.4294935626473604E-5
1.2,0.1,1000.0,1000.0,"youza",421,0.002134504493312317,1.632440132320747E-5
1.3,0.1,1000.0,1000.0,"youza",455,0.0021392854209882906,1.5395133615698825E-5
1.4000000000000001,0.1,1000.0,1000.0,"youza",485,0.0021333563737263583,2.3517937061335928E-5
1.5000000000000002,0.1,1000.0,1000.0,"youza",532,0.0021265777072912995,1.848265045792323E-5
1.6000000000000003,0.1,1000.0,1000.0,"youza",570,0.002182361393730181,1.1495203594726757E-5
1.7000000000000004,0.1,1000.0,1000.0,"youza",606,0.0021999822720968343,1.1917701526156937E-5
1.8000000000000005,0.1,1000.0,1000.0,"youza",654,0.0022334318240779805,1.3303950928108288E-5
1.9000000000000006,0.1,1000.0,1000.0,"youza",685,0.002289946134409804,1.617133595872547E-5
2.0000000000000004,0.1,1000.0,1000.0,"youza",722,0.002310085591979094,1.338245166066224E-5
2.1000000000000005,0.1,1000.0,1000.0,"youza",759,0.002362676165232447,1.6049466617582337E-5
2.2000000000000006,0.1,1000.0,1000.0,"youza",793,0.002366602272697693,1.917037060485565E-5
2.3000000000000007,0.1,1000.0,1000.0,"youza",822,0.0023783742181561207,2.2721680218513014E-5
2.400000000000001,0.1,1000.0,1000.0,"youza",860,0.0024722225189410807,2.6745406876606045E-5
2.500000000000001,0.1,1000.0,1000.0,"youza",903,0.002540440001697397,2.886895113238949E-5
2.600000000000001,0.1,1000.0,1000.0,"youza",949,0.002543228592316593,3.13079441808554E-5
2.700000000000001,0.1,1000.0,1000.0,"youza",982,0.002578507934992369,3.087334441670318E-5
2.800000000000001,0.1,1000.0,1000.0,"youza",1025,0.002635925285641161,4.142270322876589E-5
2.9000000000000012,0.1,1000.0,1000.0,"youza",1071,0.0026801674287467714,4.5820213127037074E-5
3.0000000000000013,0.1,1000.0,1000.0,"youza",1111,0.002702729491432021,5.133428087887229E-5
3.1000000000000014,0.1,1000.0,1000.0,"youza",1147,0.002737622316794308,4.9823595277221376E-5
3.2000000000000015,0.1,1000.0,1000.0,"youza",1191,0.0027951989461704185,4.242343111888291E-5
3.3000000000000016,0.1,1000.0,1000.0,"youza",1224,0.0028701508070625437,5.025050103294325E-5
3.4000000000000017,0.1,1000.0,1000.0,"youza",1272,0.002925178695002306,5.266324309070103E-5
3.5000000000000018,0.1,1000.0,1000.0,"youza",1316,0.002991047138309666,5.289038614916568E-5
3.600000000000002,0.1,1000.0,1000.0,"youza",1361,0.0030179205916956997,5.585570463881248E-5
3.700000000000002,0.1,1000.0,1000.0,"youza",1396,0.0030597624881915086,5.383018065477673E-5
3.800000000000002,0.1,1000.0,1000.0,"youza",1425,0.0031029357265258684,5.133378650917344E-5
3.900000000000002,0.1,1000.0,1000.0,"youza",1462,0.0031455000800234556,6.495621153455182E-5
4.000000000000002,0.1,1000.0,1000.0,"youza",1494,0.003186121539716535,6.948896516149887E-5
4.100000000000001,0.1,1000.0,1000.0,"youza",1509,0.003237781346821955,6.78691113837099E-5
4.200000000000001,0.1,1000.0,1000.0,"youza",1543,0.003236532852673557,7.161905627384498E-5
4.300000000000001,0.1,1000.0,1000.0,"youza",1586,0.0032618512157391866,7.744183257325687E-5
4.4,0.1,1000.0,1000.0,"youza",1622,0.0032655428536554343,7.385910672898207E-5
4.5,0.1,1000.0,1000.0,"youza",1665,0.0032823097617169505,7.904472925348895E-5
4.6,0.1,1000.0,1000.0,"youza",1712,0.0032983419913232837,8.70069974356429E-5
4.699999999999999,0.1,1000.0,1000.0,"youza",1746,0.003343881467310683,7.627612140395542E-5
4.799999999999999,0.1,1000.0,1000.0,"youza",1789,0.003383219065534626,7.686775413168582E-5
4.899999999999999,0.1,1000.0,1000.0,"youza",1835,0.003400561179449202,7.77073063010806E-5
4.999999999999998,0.1,1000.0,1000.0,"youza",1863,0.0034454948082520698,7.296456060942665E-5
5.099999999999998,0.1,1000.0,1000.0,"youza",1896,0.0034879931253514185,8.174456731764678E-5
5.1999999999999975,0.1,1000.0,1000.0,"youza",1943,0.003533901112262816,8.29640297898751E-5
5.299999999999997,0.1,1000.0,1000.0,"youza",1990,0.003637982569530074,8.545189634995459E-5
5.399999999999997,0.1,1000.0,1000.0,"youza",2021,0.003734659825879394,9.256457048001256E-5
5.4999999999999964,0.1,1000.0,1000.0,"youza",2057,0.0037930100564045337,9.187634613833672E-5
5.599999999999996,0.1,1000.0,1000.0,"youza",2101,0.0038457829617271062,7.860775951758683E-5
5.699999999999996,0.1,1000.0,1000.0,"youza",2143,0.003921117425940257,7.929067852493915E-5
5.799999999999995,0.1,1000.0,1000.0,"youza",2171,0.003971598782862684,8.50145112575464E-5
5.899999999999995,0.1,1000.0,1000.0,"youza",2189,0.003964816305505936,7.940094191117919E-5
5.999999999999995,0.1,1000.0,1000.0,"youza",2236,0.003955014995889461,7.998249696266469E-5
6.099999999999994,0.1,1000.0,1000.0,"youza",2269,0.0040145842569794254,8.33066547506197E-5
6.199999999999994,0.1,1000.0,1000.0,"youza",2297,0.004063335790853828,9.208625213836776E-5
6.299999999999994,0.1,1000.0,1000.0,"youza",2335,0.004079144782591859,9.929210700737582E-5
6.399999999999993,0.1,1000.0,1000.0,"youza",2370,0.00406159011259577,9.749688598538212E-5
6.499999999999993,0.1,1000.0,1000.0,"youza",2412,0.004074567937718321,9.852427659072911E-5
6.5999999999999925,0.1,1000.0,1000.0,"youza",2461,0.00407613862422862,9.193360326517906E-5
6.699999999999992,0.1,1000.0,1000.0,"youza",2493,0.004139626834005261,8.820870141505907E-5
6.799999999999992,0.1,1000.0,1000.0,"youza",2530,0.004147488757515361,8.204363406977578E-5
6.8999999999999915,0.1,1000.0,1000.0,"youza",2563,0.004187089754613682,8.700069178086699E-5
6.999999999999991,0.1,1000.0,1000.0,"youza",2607,0.004238437423079167,9.78885077137048E-5
7.099999999999991,0.1,1000.0,1000.0,"youza",2643,0.004249808294385371,1.041157397129963E-4
7.19999999999999,0.1,1000.0,1000.0,"youza",2677,0.004280669362256018,1.069605104607496E-4
7.29999999999999,0.1,1000.0,1000.0,"youza",2710,0.0042863884884077885,1.1651287209721104E-4
7.39999999999999,0.1,1000.0,1000.0,"youza",2737,0.004337336490222721,1.1323898099881052E-4
7.499999999999989,0.1,1000.0,1000.0,"youza",2768,0.004356025369435468,1.2081403179278508E-4
7.599999999999989,0.1,1000.0,1000.0,"youza",2807,0.004424364892063326,1.1441753742176573E-4
7.699999999999989,0.1,1000.0,1000.0,"youza",2847,0.004473315011782608,1.1304753335765664E-4
7.799999999999988,0.1,1000.0,1000.0,"youza",2889,0.004482009212413263,1.1726489125511442E-4
7.899999999999988,0.1,1000.0,1000.0,"youza",2915,0.004492702059290088,1.143234832280554E-4
7.999999999999988,0.1,1000.0,1000.0,"youza",2937,0.004492916115120482,1.2223992246249146E-4
8.099999999999987,0.1,1000.0,1000.0,"youza",2968,0.00453819864932592,1.2691401211416774E-4
8.199999999999987,0.1,1000.0,1000.0,"youza",3014,0.008975827725197782,1.388934731145883E-4
8.299999999999986,0.1,1000.0,1000.0,"youza",3055,0.02656147183103441,1.423759274075551E-4
8.399999999999986,0.1,1000.0,1000.0,"youza",3089,0.06544057936060177,1.4149260691233417E-4
8.499999999999986,0.1,1000.0,1000.0,"youza",3123,0.12201066307575836,1.3909620245396726E-4
8.599999999999985,0.1,1000.0,1000.0,"youza",3158,0.19508813088047008,1.594931619254825E-4
8.699999999999985,0.1,1000.0,1000.0,"youza",3188,0.2865600016469364,6.865751006971456E-5
8.799999999999985,0.1,1000.0,1000.0,"youza",3220,0.39036507059228587,8.332926697060192E-5
8.899999999999984,0.1,1000.0,1000.0,"youza",3263,0.5023465612712064,4.351433099824664E-5
8.999999999999984,0.1,1000.0,1000.0,"youza",3303,0.614866626688856,3.200016241977215E-5
9.099999999999984,0.1,1000.0,1000.0,"youza",3349,0.7263456402131448,-8.99345157142782E-6
9.199999999999983,0.1,1000.0,1000.0,"youza",3394,0.8355752998711643,-5.3388685095153755E-5
9.299999999999983,0.1,1000.0,1000.0,"youza",3441,0.9427861853446003,-1.1684974471741276E-4
9.399999999999983,0.1,1000.0,1000.0,"youza",3486,1.0534927744010525,-1.6586003735996396E-4
9.499999999999982,0.1,1000.0,1000.0,"youza",3526,1.1654246289904426,-1.818467784946985E-4
9.599999999999982,0.1,1000.0,1000.0,"youza",3570,1.2709251456448702,-8.312433700158794E-5
9.699999999999982,0.1,1000.0,1000.0,"youza",3600,1.3808790355685543,-1.8812605051286737E-5
9.799999999999981,0.1,1000.0,1000.0,"youza",3643,1.493029236605997,9.619444550015106E-5
9.89999999999998,0.1,1000.0,1000.0,"youza",3683,1.604150365620527,2.2091026367031588E-4
9.99999999999998,0.1,1000.0,1000.0,"youza",3725,1.7125243492263875,3.572748911905147E-4


==> raw_data/rbmqv2/gazebo/outputs_ma200_la1.csv <==
time,step-size,{rbmq}.rbmqInstance.obs_xpos,{rbmq}.rbmqInstance.obs_ypos,{rbmq}.rbmqInstance.obstacles,{rbmq}.rbmqInstance.seqno,{rbmq}.rbmqInstance.xpos,{rbmq}.rbmqInstance.ypos
0.0,0.0,1000.0,1000.0,"youza",1,0.005278819101408372,2.1810554534926427E-4
0.1,0.1,1000.0,1000.0,"youza",1,0.005278819101408372,2.1810554534926427E-4
0.2,0.1,1000.0,1000.0,"youza",2,0.0052997270210108915,2.1546967176603433E-4
0.30000000000000004,0.1,1000.0,1000.0,"youza",3,0.005319856188743088,2.1705142458667732E-4
0.4,0.1,1000.0,1000.0,"youza",4,0.0053166483073240345,2.1700466903649225E-4
0.5,0.1,1000.0,1000.0,"youza",5,0.005323443543990836,2.163963397207749E-4
0.6,0.1,1000.0,1000.0,"youza",6,0.005360261019148549,2.1727873042110931E-4
0.7,0.1,1000.0,1000.0,"youza",7,0.005392891717139414,2.1751290501506167E-4
0.7999999999999999,0.1,1000.0,1000.0,"youza",8,0.005408103374080153,2.2188978166707825E-4
0.8999999999999999,0.1,1000.0,1000.0,"youza",9,0.0054324295699826886,2.2475124195343228E-4
0.9999999999999999,0.1,1000.0,1000.0,"youza",10,0.005443995738725893,2.2677594707796257E-4
1.0999999999999999,0.1,1000.0,1000.0,"youza",11,0.005446776378596474,2.3257260698132423E-4
1.2,0.1,1000.0,1000.0,"youza",12,0.005464238209002548,2.3380311075352125E-4
1.3,0.1,1000.0,1000.0,"youza",13,0.005505645569171214,2.3264300894813473E-4
1.4000000000000001,0.1,1000.0,1000.0,"youza",14,0.005537656681627978,2.3373423413211944E-4
1.5000000000000002,0.1,1000.0,1000.0,"youza",15,0.005555061198135869,2.274644485616977E-4
1.6000000000000003,0.1,1000.0,1000.0,"youza",16,0.0055553874367066935,2.298005470023222E-4
1.7000000000000004,0.1,1000.0,1000.0,"youza",17,0.005586647832993785,2.2971201710546488E-4
1.8000000000000005,0.1,1000.0,1000.0,"youza",18,0.005607861446561557,2.324176737222416E-4
1.9000000000000006,0.1,1000.0,1000.0,"youza",19,0.005638604004916226,2.329356927968186E-4
2.0000000000000004,0.1,1000.0,1000.0,"youza",20,0.005681106800315305,2.371067073253509E-4
2.1000000000000005,0.1,1000.0,1000.0,"youza",21,0.005720323924931825,2.370688700166785E-4
2.2000000000000006,0.1,1000.0,1000.0,"youza",22,0.0057780761188838126,2.2915385272235665E-4
2.3000000000000007,0.1,1000.0,1000.0,"youza",23,0.0058216654485656605,2.245250740008512E-4
2.400000000000001,0.1,1000.0,1000.0,"youza",24,0.005874238513347452,2.2108585144504323E-4
2.500000000000001,0.1,1000.0,1000.0,"youza",25,0.0059058576895172354,2.2400096279714837E-4
2.600000000000001,0.1,1000.0,1000.0,"youza",26,0.005949891682321962,2.2113269085551857E-4
2.700000000000001,0.1,1000.0,1000.0,"youza",27,0.005962974203556959,2.208421785190639E-4
2.800000000000001,0.1,1000.0,1000.0,"youza",28,0.005940728995304179,2.19067986095547E-4
2.9000000000000012,0.1,1000.0,1000.0,"youza",29,0.005905213888147909,2.118582569076188E-4
3.0000000000000013,0.1,1000.0,1000.0,"youza",30,0.005917711011103499,2.1161205502013972E-4
3.1000000000000014,0.1,1000.0,1000.0,"youza",31,0.005927561101129131,2.0928703710554865E-4
3.2000000000000015,0.1,1000.0,1000.0,"youza",32,0.00592317103000739,2.0651728756084447E-4
3.3000000000000016,0.1,1000.0,1000.0,"youza",33,0.005911599181249172,2.0283491819570143E-4
3.4000000000000017,0.1,1000.0,1000.0,"youza",34,0.005915795169448956,1.9992235499111563E-4
3.5000000000000018,0.1,1000.0,1000.0,"youza",35,0.005938251225165003,2.0144971410562536E-4
3.600000000000002,0.1,1000.0,1000.0,"youza",36,0.005938379102070401,2.008591924679784E-4
3.700000000000002,0.1,1000.0,1000.0,"youza",37,0.005946886680963548,1.9448721239361192E-4
3.800000000000002,0.1,1000.0,1000.0,"youza",38,0.005991033863022355,1.9560975100405185E-4
3.900000000000002,0.1,1000.0,1000.0,"youza",39,0.006015789338253197,2.0120754123505177E-4
4.000000000000002,0.1,1000.0,1000.0,"youza",40,0.006056828945702919,2.033899874841331E-4
4.100000000000001,0.1,1000.0,1000.0,"youza",41,0.006068636429166663,2.028902562949704E-4
4.200000000000001,0.1,1000.0,1000.0,"youza",42,0.0060662393185227925,1.9851924703610249E-4
4.300000000000001,0.1,1000.0,1000.0,"youza",42,0.0060662393185227925,1.9851924703610249E-4
4.4,0.1,1000.0,1000.0,"youza",43,0.006057844365222942,2.0205320170947112E-4
4.5,0.1,1000.0,1000.0,"youza",44,0.006060192274231824,2.0169887033098083E-4
4.6,0.1,1000.0,1000.0,"youza",45,0.00605073050915772,2.054930667116391E-4
4.699999999999999,0.1,1000.0,1000.0,"youza",46,0.006046497966426645,2.0790238353354825E-4
4.799999999999999,0.1,1000.0,1000.0,"youza",47,0.006067774858764308,2.1851843102164588E-4
4.899999999999999,0.1,1000.0,1000.0,"youza",48,0.006092092997927456,2.1957838275175128E-4
4.999999999999998,0.1,1000.0,1000.0,"youza",49,0.0061047294630340865,2.1662473232526855E-4
5.099999999999998,0.1,1000.0,1000.0,"youza",50,0.006111423515879122,2.1820711319525007E-4
5.1999999999999975,0.1,1000.0,1000.0,"youza",51,0.0061282851643790215,2.20417356720516E-4
5.299999999999997,0.1,1000.0,1000.0,"youza",52,0.00613043918591849,2.1961211284469563E-4
5.399999999999997,0.1,1000.0,1000.0,"youza",53,0.006140785466089871,2.1902817120551544E-4
5.4999999999999964,0.1,1000.0,1000.0,"youza",54,0.006172685251862653,2.155485617498588E-4
5.599999999999996,0.1,1000.0,1000.0,"youza",55,0.006191910288714464,2.1744655407100703E-4
5.699999999999996,0.1,1000.0,1000.0,"youza",56,0.006217964712133428,2.257506677699912E-4
5.799999999999995,0.1,1000.0,1000.0,"youza",57,0.006230531795401784,2.262669283427455E-4
5.899999999999995,0.1,1000.0,1000.0,"youza",58,0.006266109642143358,2.2667720777412115E-4
5.999999999999995,0.1,1000.0,1000.0,"youza",59,0.00627417531340535,2.242158329157973E-4
6.099999999999994,0.1,1000.0,1000.0,"youza",60,0.006285698776293702,2.2365207883717303E-4
6.199999999999994,0.1,1000.0,1000.0,"youza",61,0.006299717295434104,2.2710324579289665E-4
6.299999999999994,0.1,1000.0,1000.0,"youza",62,0.006316352983565809,2.226654848043847E-4
6.399999999999993,0.1,1000.0,1000.0,"youza",63,0.00630493088296713,2.1975649524125525E-4
6.499999999999993,0.1,1000.0,1000.0,"youza",64,0.006331112208777023,2.2479942386115128E-4
6.5999999999999925,0.1,1000.0,1000.0,"youza",65,0.006355314357197606,2.248573546937892E-4
6.699999999999992,0.1,1000.0,1000.0,"youza",66,0.006393410914454001,2.2278144604649216E-4
6.799999999999992,0.1,1000.0,1000.0,"youza",67,0.006411086849447578,2.2844362582878592E-4
6.8999999999999915,0.1,1000.0,1000.0,"youza",68,0.00645968229417293,2.261683115384492E-4
6.999999999999991,0.1,1000.0,1000.0,"youza",69,0.006509911152769443,2.234246232339776E-4
7.099999999999991,0.1,1000.0,1000.0,"youza",70,0.006573982455380545,2.3058769086358117E-4
7.19999999999999,0.1,1000.0,1000.0,"youza",71,0.006624060890067951,2.3116824841687897E-4
7.29999999999999,0.1,1000.0,1000.0,"youza",72,0.006631523804927597,2.3708927142398412E-4
7.39999999999999,0.1,1000.0,1000.0,"youza",73,0.006664742368318155,2.3228958768329967E-4
7.499999999999989,0.1,1000.0,1000.0,"youza",74,0.006693969644504527,2.3343781985020603E-4
7.599999999999989,0.1,1000.0,1000.0,"youza",75,0.00672322399176517,2.3454243238142715E-4
7.699999999999989,0.1,1000.0,1000.0,"youza",76,0.006739112046195372,2.3051890223532855E-4
7.799999999999988,0.1,1000.0,1000.0,"youza",77,0.006740155936667547,2.2818794263620388E-4
7.899999999999988,0.1,1000.0,1000.0,"youza",78,0.006780431283200161,2.373781604373638E-4
7.999999999999988,0.1,1000.0,1000.0,"youza",79,0.006790616116592818,2.398607625206142E-4
8.099999999999987,0.1,1000.0,1000.0,"youza",80,0.0067974262913451655,2.375772321897543E-4
8.199999999999987,0.1,1000.0,1000.0,"youza",81,0.006806364721585689,2.345440837873753E-4
8.299999999999986,0.1,1000.0,1000.0,"youza",82,0.006828394367265789,2.3567954203622355E-4
8.399999999999986,0.1,1000.0,1000.0,"youza",83,0.006838399750012436,2.4083396397866263E-4
8.499999999999986,0.1,1000.0,1000.0,"youza",84,0.006871575303781685,2.4443694714679773E-4
8.599999999999985,0.1,1000.0,1000.0,"youza",85,0.006872983326977833,2.4043481796614196E-4
8.699999999999985,0.1,1000.0,1000.0,"youza",86,0.006881290090889225,2.4590634209439795E-4
8.799999999999985,0.1,1000.0,1000.0,"youza",87,0.006870481058419808,2.4968232160438254E-4
8.899999999999984,0.1,1000.0,1000.0,"youza",88,0.006848284260069115,2.465417848814367E-4
8.999999999999984,0.1,1000.0,1000.0,"youza",88,0.006848284260069115,2.465417848814367E-4
9.099999999999984,0.1,1000.0,1000.0,"youza",89,0.006834608195253722,2.475495265670222E-4
9.199999999999983,0.1,1000.0,1000.0,"youza",90,0.006822078276006893,2.502999608833651E-4
9.299999999999983,0.1,1000.0,1000.0,"youza",91,0.006832974062977115,2.5232332488545463E-4
9.399999999999983,0.1,1000.0,1000.0,"youza",92,0.00682980426948554,2.5288549519267067E-4
9.499999999999982,0.1,1000.0,1000.0,"youza",93,0.006812190859975309,2.5567867329633504E-4
9.599999999999982,0.1,1000.0,1000.0,"youza",94,0.006805139731253407,2.5591352940705853E-4
9.699999999999982,0.1,1000.0,1000.0,"youza",95,0.0068136396891536055,2.5040941752742154E-4
9.799999999999981,0.1,1000.0,1000.0,"youza",96,0.006822660290091043,2.540156636522473E-4
9.89999999999998,0.1,1000.0,1000.0,"youza",97,0.006861068429456774,2.49298089580482E-4
9.99999999999998,0.1,1000.0,1000.0,"youza",98,0.006931975634535403,2.5327814335603403E-4


==> raw_data/rbmqv2/gazebo/outputs_ma200_la1_f2ms.csv <==
time,step-size,{rbmq}.rbmqInstance.obs_xpos,{rbmq}.rbmqInstance.obs_ypos,{rbmq}.rbmqInstance.obstacles,{rbmq}.rbmqInstance.seqno,{rbmq}.rbmqInstance.xpos,{rbmq}.rbmqInstance.ypos
0.0,0.0,1000.0,1000.0,"youza",1,-1.0002173667089664E-7,-4.8008519114242057E-17
0.1,0.1,1000.0,1000.0,"youza",2,-1.1427240098615955E-7,-1.504833540014953E-16
0.2,0.1,1000.0,1000.0,"youza",3,-1.2851283015535844E-7,-2.5715341853434364E-16
0.30000000000000004,0.1,1000.0,1000.0,"youza",44,-7.975757618794432E-7,-5.224295826720055E-16
0.4,0.1,1000.0,1000.0,"youza",83,-1.474134391221682E-6,-1.2737757045524009E-15
0.5,0.1,1000.0,1000.0,"youza",112,-2.059848541735576E-6,-1.192555744781115E-15
0.6,0.1,1000.0,1000.0,"youza",134,-2.590273410096877E-6,-8.282161271948644E-16
0.7,0.1,1000.0,1000.0,"youza",168,-3.0715075495235662E-6,1.1330127481331312E-15
0.7999999999999999,0.1,1000.0,1000.0,"youza",194,-3.452514195201317E-6,2.1758372989907136E-15
0.8999999999999999,0.1,1000.0,1000.0,"youza",221,0.001366904194921026,3.21646699429754E-5
0.9999999999999999,0.1,1000.0,1000.0,"youza",246,0.0019391814710586488,2.9628029695505544E-5
1.0999999999999999,0.1,1000.0,1000.0,"youza",289,0.0020370415046332413,2.309708652872667E-5
1.2,0.1,1000.0,1000.0,"youza",330,0.002122121823501244,1.8610704402767384E-5
1.3,0.1,1000.0,1000.0,"youza",377,0.00212419297807076,1.4231259675688809E-5
1.4000000000000001,0.1,1000.0,1000.0,"youza",421,0.002134504493312317,1.632440132320747E-5
1.5000000000000002,0.1,1000.0,1000.0,"youza",455,0.0021392854209882906,1.5395133615698825E-5
1.6000000000000003,0.1,1000.0,1000.0,"youza",485,0.0021333563737263583,2.3517937061335928E-5
1.7000000000000004,0.1,1000.0,1000.0,"youza",532,0.0021265777072912995,1.848265045792323E-5
1.8000000000000005,0.1,1000.0,1000.0,"youza",571,0.002183219815901083,1.0156082535915467E-5
1.9000000000000006,0.1,1000.0,1000.0,"youza",606,0.0021999822720968343,1.1917701526156937E-5
2.0000000000000004,0.1,1000.0,1000.0,"youza",655,0.0022369766083161213,1.625825114153196E-5
2.1000000000000005,0.1,1000.0,1000.0,"youza",685,0.002289946134409804,1.617133595872547E-5
2.2000000000000006,0.1,1000.0,1000.0,"youza",723,0.002312554441787018,1.673983138898957E-5
2.3000000000000007,0.1,1000.0,1000.0,"youza",760,0.002364478800837788,1.7955574828331053E-5
2.400000000000001,0.1,1000.0,1000.0,"youza",794,0.002363299732359492,1.800675453950735E-5
2.500000000000001,0.1,1000.0,1000.0,"youza",822,0.0023783742181561207,2.2721680218513014E-5
2.600000000000001,0.1,1000.0,1000.0,"youza",860,0.0024722225189410807,2.6745406876606045E-5
2.700000000000001,0.1,1000.0,1000.0,"youza",904,0.0025469109715116067,2.933347274315998E-5
2.800000000000001,0.1,1000.0,1000.0,"youza",950,0.002547317679453709,3.234530559716394E-5
2.9000000000000012,0.1,1000.0,1000.0,"youza",983,0.0025809715315401327,3.231986489623086E-5
3.0000000000000013,0.1,1000.0,1000.0,"youza",1026,0.0026378728761291548,4.036041516142832E-5
3.1000000000000014,0.1,1000.0,1000.0,"youza",1072,0.0026798578294943143,4.677632583687167E-5
3.2000000000000015,0.1,1000.0,1000.0,"youza",1112,0.0027039336354571786,5.146959881429701E-5
3.3000000000000016,0.1,1000.0,1000.0,"youza",1148,0.0027424752065017266,4.8864195347849406E-5
3.4000000000000017,0.1,1000.0,1000.0,"youza",1192,0.0027945485035559825,4.255676777936502E-5
3.5000000000000018,0.1,1000.0,1000.0,"youza",1225,0.0028719405646887575,5.463538660750272E-5
3.600000000000002,0.1,1000.0,1000.0,"youza",1272,0.002925178695002306,5.266324309070103E-5
3.700000000000002,0.1,1000.0,1000.0,"youza",1316,0.002991047138309666,5.289038614916568E-5
3.800000000000002,0.1,1000.0,1000.0,"youza",1361,0.0030179205916956997,5.585570463881248E-5
3.900000000000002,0.1,1000.0,1000.0,"youza",1397,0.003049934693710621,5.641976495631677E-5
4.000000000000002,0.1,1000.0,1000.0,"youza",1426,0.003102176399916279,5.272063908133994E-5
4.100000000000001,0.1,1000.0,1000.0,"youza",1463,0.003149868158815683,6.562705401081724E-5
4.200000000000001,0.1,1000.0,1000.0,"youza",1495,0.003194227977429964,7.187871839330152E-5
4.300000000000001,0.1,1000.0,1000.0,"youza",1510,0.003238564918368936,6.610915728054651E-5
4.4,0.1,1000.0,1000.0,"youza",1544,0.0032382003679740645,6.744675939091229E-5
4.5,0.1,1000.0,1000.0,"youza",1587,0.0032620997589599687,7.737948501817545E-5
4.6,0.1,1000.0,1000.0,"youza",1623,0.0032610279607824255,7.40585516891979E-5
4.699999999999999,0.1,1000.0,1000.0,"youza",1665,0.0032823097617169505,7.904472925348895E-5
4.799999999999999,0.1,1000.0,1000.0,"youza",1712,0.0032983419913232837,8.70069974356429E-5
4.899999999999999,0.1,1000.0,1000.0,"youza",1747,0.0033460348323647304,7.51371300525221E-5
4.999999999999998,0.1,1000.0,1000.0,"youza",1789,0.003383219065534626,7.686775413168582E-5
5.099999999999998,0.1,1000.0,1000.0,"youza",1835,0.003400561179449202,7.77073063010806E-5
5.1999999999999975,0.1,1000.0,1000.0,"youza",1864,0.0034507569475733524,7.306726782535224E-5
5.299999999999997,0.1,1000.0,1000.0,"youza",1897,0.0034941136289409203,8.304443895978119E-5
5.399999999999997,0.1,1000.0,1000.0,"youza",1944,0.0035334574976548794,8.211562275058735E-5
5.4999999999999964,0.1,1000.0,1000.0,"youza",1990,0.003637982569530074,8.545189634995459E-5
5.599999999999996,0.1,1000.0,1000.0,"youza",2022,0.003744356079820932,9.358451784354108E-5
5.699999999999996,0.1,1000.0,1000.0,"youza",2058,0.0037970674858101017,9.167643524738156E-5
5.799999999999995,0.1,1000.0,1000.0,"youza",2102,0.003844291154311174,7.9834637833461E-5
5.899999999999995,0.1,1000.0,1000.0,"youza",2144,0.003933274979261658,8.028824987937223E-5
5.999999999999995,0.1,1000.0,1000.0,"youza",2172,0.00397836640878424,8.104911248482914E-5
6.099999999999994,0.1,1000.0,1000.0,"youza",2190,0.00396077256414884,7.969011578310739E-5
6.199999999999994,0.1,1000.0,1000.0,"youza",2237,0.003962507129517623,7.819813288651204E-5
6.299999999999994,0.1,1000.0,1000.0,"youza",2270,0.004019233443178338,8.581075024765341E-5
6.399999999999993,0.1,1000.0,1000.0,"youza",2298,0.004069855824882285,9.301958151561868E-5
6.499999999999993,0.1,1000.0,1000.0,"youza",2335,0.004079144782591859,9.929210700737582E-5
6.5999999999999925,0.1,1000.0,1000.0,"youza",2370,0.00406159011259577,9.749688598538212E-5
6.699999999999992,0.1,1000.0,1000.0,"youza",2412,0.004074567937718321,9.852427659072911E-5
6.799999999999992,0.1,1000.0,1000.0,"youza",2461,0.00407613862422862,9.193360326517906E-5
6.8999999999999915,0.1,1000.0,1000.0,"youza",2494,0.00414391888290444,9.141134813727424E-5
6.999999999999991,0.1,1000.0,1000.0,"youza",2531,0.004146368635255082,8.06020227675771E-5
7.099999999999991,0.1,1000.0,1000.0,"youza",2564,0.004195075279479044,8.572883584705139E-5
7.19999999999999,0.1,1000.0,1000.0,"youza",2608,0.004241588306571842,9.663784683554071E-5
7.29999999999999,0.1,1000.0,1000.0,"youza",2644,0.0042530439661813135,1.0696219331419184E-4
7.39999999999999,0.1,1000.0,1000.0,"youza",2678,0.004282212159801957,1.0657763575532128E-4
7.499999999999989,0.1,1000.0,1000.0,"youza",2711,0.004287908683146546,1.1452952757434932E-4
7.599999999999989,0.1,1000.0,1000.0,"youza",2737,0.004337336490222721,1.1323898099881052E-4
7.699999999999989,0.1,1000.0,1000.0,"youza",2769,0.004353377914123602,1.1612443932915165E-4
7.799999999999988,0.1,1000.0,1000.0,"youza",2808,0.004430852286082088,1.1457017051317626E-4
7.899999999999988,0.1,1000.0,1000.0,"youza",2848,0.0044694329675075695,1.1366381332093436E-4
7.999999999999988,0.1,1000.0,1000.0,"youza",2890,0.004484971228785439,1.1969736761206622E-4
8.099999999999987,0.1,1000.0,1000.0,"youza",2916,0.004494760815250576,1.2078309931322955E-4
8.199999999999987,0.1,1000.0,1000.0,"youza",2938,0.00449961935063381,1.2522827067274904E-4
8.299999999999986,0.1,1000.0,1000.0,"youza",2969,0.004539118457425162,1.2690305055735446E-4
8.399999999999986,0.1,1000.0,1000.0,"youza",3014,0.008975827725197782,1.388934731145883E-4
8.499999999999986,0.1,1000.0,1000.0,"youza",3056,0.029142057015474676,1.4287424104739502E-4
8.599999999999985,0.1,1000.0,1000.0,"youza",3090,0.06636443819321025,1.416104660339316E-4
8.699999999999985,0.1,1000.0,1000.0,"youza",3124,0.12267868898322463,1.3788263628622497E-4
8.799999999999985,0.1,1000.0,1000.0,"youza",3159,0.20001545205611135,1.7578093813873803E-4
8.899999999999984,0.1,1000.0,1000.0,"youza",3189,0.3017689230568471,6.475292109103613E-5
8.999999999999984,0.1,1000.0,1000.0,"youza",3221,0.3969064679146004,7.834863632324285E-5
9.099999999999984,0.1,1000.0,1000.0,"youza",3264,0.5045592614468154,4.28646498565479E-5
9.199999999999983,0.1,1000.0,1000.0,"youza",3304,0.6204408393510454,2.4868839002299703E-5
9.299999999999983,0.1,1000.0,1000.0,"youza",3349,0.7263456402131448,-8.99345157142782E-6
9.399999999999983,0.1,1000.0,1000.0,"youza",3394,0.8355752998711643,-5.3388685095153755E-5
9.499999999999982,0.1,1000.0,1000.0,"youza",3442,0.9471676509443974,-1.1860351196730169E-4
9.599999999999982,0.1,1000.0,1000.0,"youza",3486,1.0534927744010525,-1.6586003735996396E-4
9.699999999999982,0.1,1000.0,1000.0,"youza",3526,1.1654246289904426,-1.818467784946985E-4
9.799999999999981,0.1,1000.0,1000.0,"youza",3571,1.272025944939378,-8.216063922515784E-5
9.89999999999998,0.1,1000.0,1000.0,"youza",3601,1.3962789783497969,-3.867220499297161E-6
9.99999999999998,0.1,1000.0,1000.0,"youza",3643,1.493029236605997,9.619444550015106E-5


==> raw_data/rbmqv2/gazebo/outputs_ma200_la50.csv <==
time,step-size,{rbmq}.rbmqInstance.obs_xpos,{rbmq}.rbmqInstance.obs_ypos,{rbmq}.rbmqInstance.obstacles,{rbmq}.rbmqInstance.seqno,{rbmq}.rbmqInstance.xpos,{rbmq}.rbmqInstance.ypos
0.0,0.0,1000.0,1000.0,"youza",1,0.005278819101408372,2.1810554534926427E-4
0.1,0.1,1000.0,1000.0,"youza",1,0.005278819101408372,2.1810554534926427E-4
0.2,0.1,1000.0,1000.0,"youza",2,0.0052997270210108915,2.1546967176603433E-4
0.30000000000000004,0.1,1000.0,1000.0,"youza",3,0.005319856188743088,2.1705142458667732E-4
0.4,0.1,1000.0,1000.0,"youza",4,0.0053166483073240345,2.1700466903649225E-4
0.5,0.1,1000.0,1000.0,"youza",5,0.005323443543990836,2.163963397207749E-4
0.6,0.1,1000.0,1000.0,"youza",6,0.005360261019148549,2.1727873042110931E-4
0.7,0.1,1000.0,1000.0,"youza",7,0.005392891717139414,2.1751290501506167E-4
0.7999999999999999,0.1,1000.0,1000.0,"youza",8,0.005408103374080153,2.2188978166707825E-4
0.8999999999999999,0.1,1000.0,1000.0,"youza",9,0.0054324295699826886,2.2475124195343228E-4
0.9999999999999999,0.1,1000.0,1000.0,"youza",10,0.005443995738725893,2.2677594707796257E-4
1.0999999999999999,0.1,1000.0,1000.0,"youza",11,0.005446776378596474,2.3257260698132423E-4
1.2,0.1,1000.0,1000.0,"youza",12,0.005464238209002548,2.3380311075352125E-4
1.3,0.1,1000.0,1000.0,"youza",13,0.005505645569171214,2.3264300894813473E-4
1.4000000000000001,0.1,1000.0,1000.0,"youza",14,0.005537656681627978,2.3373423413211944E-4
1.5000000000000002,0.1,1000.0,1000.0,"youza",15,0.005555061198135869,2.274644485616977E-4
1.6000000000000003,0.1,1000.0,1000.0,"youza",16,0.0055553874367066935,2.298005470023222E-4
1.7000000000000004,0.1,1000.0,1000.0,"youza",17,0.005586647832993785,2.2971201710546488E-4
1.8000000000000005,0.1,1000.0,1000.0,"youza",18,0.005607861446561557,2.324176737222416E-4
1.9000000000000006,0.1,1000.0,1000.0,"youza",19,0.005638604004916226,2.329356927968186E-4
2.0000000000000004,0.1,1000.0,1000.0,"youza",20,0.005681106800315305,2.371067073253509E-4
2.1000000000000005,0.1,1000.0,1000.0,"youza",21,0.005720323924931825,2.370688700166785E-4
2.2000000000000006,0.1,1000.0,1000.0,"youza",22,0.0057780761188838126,2.2915385272235665E-4
2.3000000000000007,0.1,1000.0,1000.0,"youza",23,0.0058216654485656605,2.245250740008512E-4
2.400000000000001,0.1,1000.0,1000.0,"youza",24,0.005874238513347452,2.2108585144504323E-4
2.500000000000001,0.1,1000.0,1000.0,"youza",25,0.0059058576895172354,2.2400096279714837E-4
2.600000000000001,0.1,1000.0,1000.0,"youza",26,0.005949891682321962,2.2113269085551857E-4
2.700000000000001,0.1,1000.0,1000.0,"youza",27,0.005962974203556959,2.208421785190639E-4
2.800000000000001,0.1,1000.0,1000.0,"youza",28,0.005940728995304179,2.19067986095547E-4
2.9000000000000012,0.1,1000.0,1000.0,"youza",29,0.005905213888147909,2.118582569076188E-4
3.0000000000000013,0.1,1000.0,1000.0,"youza",30,0.005917711011103499,2.1161205502013972E-4
3.1000000000000014,0.1,1000.0,1000.0,"youza",31,0.005927561101129131,2.0928703710554865E-4
3.2000000000000015,0.1,1000.0,1000.0,"youza",32,0.00592317103000739,2.0651728756084447E-4
3.3000000000000016,0.1,1000.0,1000.0,"youza",33,0.005911599181249172,2.0283491819570143E-4
3.4000000000000017,0.1,1000.0,1000.0,"youza",34,0.005915795169448956,1.9992235499111563E-4
3.5000000000000018,0.1,1000.0,1000.0,"youza",35,0.005938251225165003,2.0144971410562536E-4
3.600000000000002,0.1,1000.0,1000.0,"youza",36,0.005938379102070401,2.008591924679784E-4
3.700000000000002,0.1,1000.0,1000.0,"youza",37,0.005946886680963548,1.9448721239361192E-4
3.800000000000002,0.1,1000.0,1000.0,"youza",38,0.005991033863022355,1.9560975100405185E-4
3.900000000000002,0.1,1000.0,1000.0,"youza",39,0.006015789338253197,2.0120754123505177E-4
4.000000000000002,0.1,1000.0,1000.0,"youza",40,0.006056828945702919,2.033899874841331E-4
4.100000000000001,0.1,1000.0,1000.0,"youza",41,0.006068636429166663,2.028902562949704E-4
4.200000000000001,0.1,1000.0,1000.0,"youza",42,0.0060662393185227925,1.9851924703610249E-4
4.300000000000001,0.1,1000.0,1000.0,"youza",42,0.0060662393185227925,1.9851924703610249E-4
4.4,0.1,1000.0,1000.0,"youza",43,0.006057844365222942,2.0205320170947112E-4
4.5,0.1,1000.0,1000.0,"youza",44,0.006060192274231824,2.0169887033098083E-4
4.6,0.1,1000.0,1000.0,"youza",45,0.00605073050915772,2.054930667116391E-4
4.699999999999999,0.1,1000.0,1000.0,"youza",46,0.006046497966426645,2.0790238353354825E-4
4.799999999999999,0.1,1000.0,1000.0,"youza",47,0.006067774858764308,2.1851843102164588E-4
4.899999999999999,0.1,1000.0,1000.0,"youza",48,0.006092092997927456,2.1957838275175128E-4
4.999999999999998,0.1,1000.0,1000.0,"youza",49,0.0061047294630340865,2.1662473232526855E-4
5.099999999999998,0.1,1000.0,1000.0,"youza",50,0.006111423515879122,2.1820711319525007E-4
5.1999999999999975,0.1,1000.0,1000.0,"youza",51,0.0061282851643790215,2.20417356720516E-4
5.299999999999997,0.1,1000.0,1000.0,"youza",52,0.00613043918591849,2.1961211284469563E-4
5.399999999999997,0.1,1000.0,1000.0,"youza",53,0.006140785466089871,2.1902817120551544E-4
5.4999999999999964,0.1,1000.0,1000.0,"youza",54,0.006172685251862653,2.155485617498588E-4
5.599999999999996,0.1,1000.0,1000.0,"youza",55,0.006191910288714464,2.1744655407100703E-4
5.699999999999996,0.1,1000.0,1000.0,"youza",56,0.006217964712133428,2.257506677699912E-4
5.799999999999995,0.1,1000.0,1000.0,"youza",57,0.006230531795401784,2.262669283427455E-4
5.899999999999995,0.1,1000.0,1000.0,"youza",58,0.006266109642143358,2.2667720777412115E-4
5.999999999999995,0.1,1000.0,1000.0,"youza",59,0.00627417531340535,2.242158329157973E-4
6.099999999999994,0.1,1000.0,1000.0,"youza",60,0.006285698776293702,2.2365207883717303E-4
6.199999999999994,0.1,1000.0,1000.0,"youza",61,0.006299717295434104,2.2710324579289665E-4
6.299999999999994,0.1,1000.0,1000.0,"youza",62,0.006316352983565809,2.226654848043847E-4
6.399999999999993,0.1,1000.0,1000.0,"youza",63,0.00630493088296713,2.1975649524125525E-4
6.499999999999993,0.1,1000.0,1000.0,"youza",64,0.006331112208777023,2.2479942386115128E-4
6.5999999999999925,0.1,1000.0,1000.0,"youza",65,0.006355314357197606,2.248573546937892E-4
6.699999999999992,0.1,1000.0,1000.0,"youza",66,0.006393410914454001,2.2278144604649216E-4
6.799999999999992,0.1,1000.0,1000.0,"youza",67,0.006411086849447578,2.2844362582878592E-4
6.8999999999999915,0.1,1000.0,1000.0,"youza",68,0.00645968229417293,2.261683115384492E-4
6.999999999999991,0.1,1000.0,1000.0,"youza",69,0.006509911152769443,2.234246232339776E-4
7.099999999999991,0.1,1000.0,1000.0,"youza",70,0.006573982455380545,2.3058769086358117E-4
7.19999999999999,0.1,1000.0,1000.0,"youza",71,0.006624060890067951,2.3116824841687897E-4
7.29999999999999,0.1,1000.0,1000.0,"youza",72,0.006631523804927597,2.3708927142398412E-4
7.39999999999999,0.1,1000.0,1000.0,"youza",73,0.006664742368318155,2.3228958768329967E-4
7.499999999999989,0.1,1000.0,1000.0,"youza",74,0.006693969644504527,2.3343781985020603E-4
7.599999999999989,0.1,1000.0,1000.0,"youza",75,0.00672322399176517,2.3454243238142715E-4
7.699999999999989,0.1,1000.0,1000.0,"youza",76,0.006739112046195372,2.3051890223532855E-4
7.799999999999988,0.1,1000.0,1000.0,"youza",77,0.006740155936667547,2.2818794263620388E-4
7.899999999999988,0.1,1000.0,1000.0,"youza",78,0.006780431283200161,2.373781604373638E-4
7.999999999999988,0.1,1000.0,1000.0,"youza",79,0.006790616116592818,2.398607625206142E-4
8.099999999999987,0.1,1000.0,1000.0,"youza",80,0.0067974262913451655,2.375772321897543E-4
8.199999999999987,0.1,1000.0,1000.0,"youza",81,0.006806364721585689,2.345440837873753E-4
8.299999999999986,0.1,1000.0,1000.0,"youza",82,0.006828394367265789,2.3567954203622355E-4
8.399999999999986,0.1,1000.0,1000.0,"youza",83,0.006838399750012436,2.4083396397866263E-4
8.499999999999986,0.1,1000.0,1000.0,"youza",84,0.006871575303781685,2.4443694714679773E-4
8.599999999999985,0.1,1000.0,1000.0,"youza",85,0.006872983326977833,2.4043481796614196E-4
8.699999999999985,0.1,1000.0,1000.0,"youza",86,0.006881290090889225,2.4590634209439795E-4
8.799999999999985,0.1,1000.0,1000.0,"youza",87,0.006870481058419808,2.4968232160438254E-4
8.899999999999984,0.1,1000.0,1000.0,"youza",88,0.006848284260069115,2.465417848814367E-4
8.999999999999984,0.1,1000.0,1000.0,"youza",88,0.006848284260069115,2.465417848814367E-4
9.099999999999984,0.1,1000.0,1000.0,"youza",89,0.006834608195253722,2.475495265670222E-4
9.199999999999983,0.1,1000.0,1000.0,"youza",90,0.006822078276006893,2.502999608833651E-4
9.299999999999983,0.1,1000.0,1000.0,"youza",91,0.006832974062977115,2.5232332488545463E-4
9.399999999999983,0.1,1000.0,1000.0,"youza",92,0.00682980426948554,2.5288549519267067E-4
9.499999999999982,0.1,1000.0,1000.0,"youza",93,0.006812190859975309,2.5567867329633504E-4
9.599999999999982,0.1,1000.0,1000.0,"youza",94,0.006805139731253407,2.5591352940705853E-4
9.699999999999982,0.1,1000.0,1000.0,"youza",95,0.0068136396891536055,2.5040941752742154E-4
9.799999999999981,0.1,1000.0,1000.0,"youza",96,0.006822660290091043,2.540156636522473E-4
9.89999999999998,0.1,1000.0,1000.0,"youza",97,0.006861068429456774,2.49298089580482E-4
9.99999999999998,0.1,1000.0,1000.0,"youza",98,0.006931975634535403,2.5327814335603403E-4


==> raw_data/rbmqv2/gazebo/outputs_ma200_la50_f2ms.csv <==
time,step-size,{rbmq}.rbmqInstance.obs_xpos,{rbmq}.rbmqInstance.obs_ypos,{rbmq}.rbmqInstance.obstacles,{rbmq}.rbmqInstance.seqno,{rbmq}.rbmqInstance.xpos,{rbmq}.rbmqInstance.ypos
0.0,0.0,1000.0,1000.0,"youza",1,-1.0002173667089664E-7,-4.8008519114242057E-17
0.1,0.1,1000.0,1000.0,"youza",44,-7.975757618794432E-7,-5.224295826720055E-16
0.2,0.1,1000.0,1000.0,"youza",83,-1.474134391221682E-6,-1.2737757045524009E-15
0.30000000000000004,0.1,1000.0,1000.0,"youza",111,-2.0194874353895997E-6,-1.266774370552602E-15
0.4,0.1,1000.0,1000.0,"youza",133,-2.5801262415470205E-6,-8.55379050766323E-16
0.5,0.1,1000.0,1000.0,"youza",167,-3.0327995278467412E-6,7.930034412457348E-16
0.6,0.1,1000.0,1000.0,"youza",193,-3.442206328752029E-6,2.1978969365258714E-15
0.7,0.1,1000.0,1000.0,"youza",220,0.001320511134518254,3.1672315633996415E-5
0.7999999999999999,0.1,1000.0,1000.0,"youza",245,0.0019312652458880477,3.101228835357327E-5
0.8999999999999999,0.1,1000.0,1000.0,"youza",288,0.0020349167921793754,2.313794392346354E-5
0.9999999999999999,0.1,1000.0,1000.0,"youza",329,0.0021222759741017505,1.8167012778993484E-5
1.0999999999999999,0.1,1000.0,1000.0,"youza",376,0.0021257550423965377,1.4294935626473604E-5
1.2,0.1,1000.0,1000.0,"youza",421,0.002134504493312317,1.632440132320747E-5
1.3,0.1,1000.0,1000.0,"youza",455,0.0021392854209882906,1.5395133615698825E-5
1.4000000000000001,0.1,1000.0,1000.0,"youza",485,0.0021333563737263583,2.3517937061335928E-5
1.5000000000000002,0.1,1000.0,1000.0,"youza",532,0.0021265777072912995,1.848265045792323E-5
1.6000000000000003,0.1,1000.0,1000.0,"youza",570,0.002182361393730181,1.1495203594726757E-5
1.7000000000000004,0.1,1000.0,1000.0,"youza",606,0.0021999822720968343,1.1917701526156937E-5
1.8000000000000005,0.1,1000.0,1000.0,"youza",654,0.0022334318240779805,1.3303950928108288E-5
1.9000000000000006,0.1,1000.0,1000.0,"youza",685,0.002289946134409804,1.617133595872547E-5
2.0000000000000004,0.1,1000.0,1000.0,"youza",722,0.002310085591979094,1.338245166066224E-5
2.1000000000000005,0.1,1000.0,1000.0,"youza",759,0.002362676165232447,1.6049466617582337E-5
2.2000000000000006,0.1,1000.0,1000.0,"youza",793,0.002366602272697693,1.917037060485565E-5
2.3000000000000007,0.1,1000.0,1000.0,"youza",822,0.0023783742181561207,2.2721680218513014E-5
2.400000000000001,0.1,1000.0,1000.0,"youza",860,0.0024722225189410807,2.6745406876606045E-5
2.500000000000001,0.1,1000.0,1000.0,"youza",903,0.002540440001697397,2.886895113238949E-5
2.600000000000001,0.1,1000.0,1000.0,"youza",949,0.002543228592316593,3.13079441808554E-5
2.700000000000001,0.1,1000.0,1000.0,"youza",982,0.002578507934992369,3.087334441670318E-5
2.800000000000001,0.1,1000.0,1000.0,"youza",1025,0.002635925285641161,4.142270322876589E-5
2.9000000000000012,0.1,1000.0,1000.0,"youza",1071,0.0026801674287467714,4.5820213127037074E-5
3.0000000000000013,0.1,1000.0,1000.0,"youza",1111,0.002702729491432021,5.133428087887229E-5
3.1000000000000014,0.1,1000.0,1000.0,"youza",1147,0.002737622316794308,4.9823595277221376E-5
3.2000000000000015,0.1,1000.0,1000.0,"youza",1191,0.0027951989461704185,4.242343111888291E-5
3.3000000000000016,0.1,1000.0,1000.0,"youza",1224,0.0028701508070625437,5.025050103294325E-5
3.4000000000000017,0.1,1000.0,1000.0,"youza",1272,0.002925178695002306,5.266324309070103E-5
3.5000000000000018,0.1,1000.0,1000.0,"youza",1316,0.002991047138309666,5.289038614916568E-5
3.600000000000002,0.1,1000.0,1000.0,"youza",1361,0.0030179205916956997,5.585570463881248E-5
3.700000000000002,0.1,1000.0,1000.0,"youza",1396,0.0030597624881915086,5.383018065477673E-5
3.800000000000002,0.1,1000.0,1000.0,"youza",1425,0.0031029357265258684,5.133378650917344E-5
3.900000000000002,0.1,1000.0,1000.0,"youza",1462,0.0031455000800234556,6.495621153455182E-5
4.000000000000002,0.1,1000.0,1000.0,"youza",1494,0.003186121539716535,6.948896516149887E-5
4.100000000000001,0.1,1000.0,1000.0,"youza",1509,0.003237781346821955,6.78691113837099E-5
4.200000000000001,0.1,1000.0,1000.0,"youza",1543,0.003236532852673557,7.161905627384498E-5
4.300000000000001,0.1,1000.0,1000.0,"youza",1586,0.0032618512157391866,7.744183257325687E-5
4.4,0.1,1000.0,1000.0,"youza",1622,0.0032655428536554343,7.385910672898207E-5
4.5,0.1,1000.0,1000.0,"youza",1665,0.0032823097617169505,7.904472925348895E-5
4.6,0.1,1000.0,1000.0,"youza",1712,0.0032983419913232837,8.70069974356429E-5
4.699999999999999,0.1,1000.0,1000.0,"youza",1746,0.003343881467310683,7.627612140395542E-5
4.799999999999999,0.1,1000.0,1000.0,"youza",1789,0.003383219065534626,7.686775413168582E-5
4.899999999999999,0.1,1000.0,1000.0,"youza",1835,0.003400561179449202,7.77073063010806E-5
4.999999999999998,0.1,1000.0,1000.0,"youza",1863,0.0034454948082520698,7.296456060942665E-5
5.099999999999998,0.1,1000.0,1000.0,"youza",1896,0.0034879931253514185,8.174456731764678E-5
5.1999999999999975,0.1,1000.0,1000.0,"youza",1943,0.003533901112262816,8.29640297898751E-5
5.299999999999997,0.1,1000.0,1000.0,"youza",1990,0.003637982569530074,8.545189634995459E-5
5.399999999999997,0.1,1000.0,1000.0,"youza",2021,0.003734659825879394,9.256457048001256E-5
5.4999999999999964,0.1,1000.0,1000.0,"youza",2057,0.0037930100564045337,9.187634613833672E-5
5.599999999999996,0.1,1000.0,1000.0,"youza",2101,0.0038457829617271062,7.860775951758683E-5
5.699999999999996,0.1,1000.0,1000.0,"youza",2143,0.003921117425940257,7.929067852493915E-5
5.799999999999995,0.1,1000.0,1000.0,"youza",2171,0.003971598782862684,8.50145112575464E-5
5.899999999999995,0.1,1000.0,1000.0,"youza",2189,0.003964816305505936,7.940094191117919E-5
5.999999999999995,0.1,1000.0,1000.0,"youza",2236,0.003955014995889461,7.998249696266469E-5
6.099999999999994,0.1,1000.0,1000.0,"youza",2269,0.0040145842569794254,8.33066547506197E-5
6.199999999999994,0.1,1000.0,1000.0,"youza",2297,0.004063335790853828,9.208625213836776E-5
6.299999999999994,0.1,1000.0,1000.0,"youza",2335,0.004079144782591859,9.929210700737582E-5
6.399999999999993,0.1,1000.0,1000.0,"youza",2370,0.00406159011259577,9.749688598538212E-5
6.499999999999993,0.1,1000.0,1000.0,"youza",2412,0.004074567937718321,9.852427659072911E-5
6.5999999999999925,0.1,1000.0,1000.0,"youza",2461,0.00407613862422862,9.193360326517906E-5
6.699999999999992,0.1,1000.0,1000.0,"youza",2493,0.004139626834005261,8.820870141505907E-5
6.799999999999992,0.1,1000.0,1000.0,"youza",2530,0.004147488757515361,8.204363406977578E-5
6.8999999999999915,0.1,1000.0,1000.0,"youza",2563,0.004187089754613682,8.700069178086699E-5
6.999999999999991,0.1,1000.0,1000.0,"youza",2607,0.004238437423079167,9.78885077137048E-5
7.099999999999991,0.1,1000.0,1000.0,"youza",2643,0.004249808294385371,1.041157397129963E-4
7.19999999999999,0.1,1000.0,1000.0,"youza",2677,0.004280669362256018,1.069605104607496E-4
7.29999999999999,0.1,1000.0,1000.0,"youza",2710,0.0042863884884077885,1.1651287209721104E-4
7.39999999999999,0.1,1000.0,1000.0,"youza",2737,0.004337336490222721,1.1323898099881052E-4
7.499999999999989,0.1,1000.0,1000.0,"youza",2768,0.004356025369435468,1.2081403179278508E-4
7.599999999999989,0.1,1000.0,1000.0,"youza",2807,0.004424364892063326,1.1441753742176573E-4
7.699999999999989,0.1,1000.0,1000.0,"youza",2847,0.004473315011782608,1.1304753335765664E-4
7.799999999999988,0.1,1000.0,1000.0,"youza",2889,0.004482009212413263,1.1726489125511442E-4
7.899999999999988,0.1,1000.0,1000.0,"youza",2915,0.004492702059290088,1.143234832280554E-4
7.999999999999988,0.1,1000.0,1000.0,"youza",2937,0.004492916115120482,1.2223992246249146E-4
8.099999999999987,0.1,1000.0,1000.0,"youza",2968,0.00453819864932592,1.2691401211416774E-4
8.199999999999987,0.1,1000.0,1000.0,"youza",3014,0.008975827725197782,1.388934731145883E-4
8.299999999999986,0.1,1000.0,1000.0,"youza",3055,0.02656147183103441,1.423759274075551E-4
8.399999999999986,0.1,1000.0,1000.0,"youza",3089,0.06544057936060177,1.4149260691233417E-4
8.499999999999986,0.1,1000.0,1000.0,"youza",3123,0.12201066307575836,1.3909620245396726E-4
8.599999999999985,0.1,1000.0,1000.0,"youza",3158,0.19508813088047008,1.594931619254825E-4
8.699999999999985,0.1,1000.0,1000.0,"youza",3188,0.2865600016469364,6.865751006971456E-5
8.799999999999985,0.1,1000.0,1000.0,"youza",3220,0.39036507059228587,8.332926697060192E-5
8.899999999999984,0.1,1000.0,1000.0,"youza",3263,0.5023465612712064,4.351433099824664E-5
8.999999999999984,0.1,1000.0,1000.0,"youza",3303,0.614866626688856,3.200016241977215E-5
9.099999999999984,0.1,1000.0,1000.0,"youza",3349,0.7263456402131448,-8.99345157142782E-6
9.199999999999983,0.1,1000.0,1000.0,"youza",3394,0.8355752998711643,-5.3388685095153755E-5
9.299999999999983,0.1,1000.0,1000.0,"youza",3441,0.9427861853446003,-1.1684974471741276E-4
9.399999999999983,0.1,1000.0,1000.0,"youza",3486,1.0534927744010525,-1.6586003735996396E-4
9.499999999999982,0.1,1000.0,1000.0,"youza",3526,1.1654246289904426,-1.818467784946985E-4
9.599999999999982,0.1,1000.0,1000.0,"youza",3570,1.2709251456448702,-8.312433700158794E-5
9.699999999999982,0.1,1000.0,1000.0,"youza",3600,1.3808790355685543,-1.8812605051286737E-5
9.799999999999981,0.1,1000.0,1000.0,"youza",3643,1.493029236605997,9.619444550015106E-5
9.89999999999998,0.1,1000.0,1000.0,"youza",3683,1.604150365620527,2.2091026367031588E-4
9.99999999999998,0.1,1000.0,1000.0,"youza",3725,1.7125243492263875,3.572748911905147E-4


==> raw_data/rbmqv2/urdata/cton_f2_s100_z100.csv <==
0.1,434.9,82.6108010156326,1,0,0,0
0.2,977.5,185.323890646739,42,0.942809041582063,0.3,0.483045891539648
0.3,984.3,135.853720351462,84.6,0.966091783079296,0.4,0.516397779494322
0.4,940.4,268.254108387303,127.3,1.05934990547138,0.2,0.421637021355784
0.5,931.2,273.781664835321,170.1,0.994428926011753,0.2,0.421637021355784
0.6,902,90.2367257089189,213,1.15470053837925,0.2,0.421637021355784
0.7,1148,424.63029671573,255.5,1.26929551764398,0.5,0.52704627669473
0.8,1159,413.928603612856,298.5,1.26929551764398,0.4,0.516397779494322
0.9,1044.5,252.155265219225,341.2,1.31656117720877,0.6,0.516397779494322
1,908.3,112.312114712132,384.3,1.15950180872841,0.2,0.421637021355784
1.1,914.9,147.854620789777,427.1,1.52388392675499,0.3,0.483045891539648
1.2,916.1,194.892249432575,469.9,1.28668393770792,0.2,0.421637021355784
1.3,884.2,96.813451774247,512.7,1.41813649241218,0.3,0.483045891539648
1.4,980,213.569140509058,555.2,1.68654808542314,0.5,0.52704627669473
1.5,977.1,208.098507656564,598,1.63299316185545,0.4,0.516397779494322
1.6,936.6,197.419012931041,641,1.63299316185545,0.2,0.421637021355784
1.7,960.6,192.529478262421,683.6,1.89736659610103,0.5,0.52704627669473
1.8,918.1,168.537137351584,726.7,1.76698110409314,0.3,0.483045891539648
1.9,901.1,181.686818454174,769.3,1.76698110409314,0.3,0.483045891539648
2,881.3,120.671316669152,812.4,1.83787316694536,0.2,0.421637021355784
2.1,845.7,40.4750952232769,855.4,1.83787316694536,0.1,0.316227766016838
2.2,889.2,217.238629673045,898.1,1.79195734076208,0.1,0.316227766016838
2.3,851.9,75.6783397750711,940.9,1.91195071996,0.1,0.316227766016838
2.4,894.1,115.507046442101,983.7,1.88856206322871,0.3,0.483045891539648
2.5,1128.7,401.267173395039,1026.4,1.83787316694536,0.5,0.52704627669473
2.6,988.2,141.61120482975,1069.3,2.26323269290239,0.5,0.52704627669473
2.7,916,113.581101714443,1112.1,2.07899548393502,0.4,0.516397779494322
2.8,1001.5,324.083751178268,1155.1,2.28278582243519,0.3,0.483045891539648
2.9,1003.5,389.597299214914,1198,2.16024689946929,0.4,0.516397779494322
3,1111,367.249839270822,1240.8,2.14993539954628,0.5,0.52704627669473
3.1,957.3,287.692370423687,1283.8,2.44040069569642,0.3,0.483045891539648
3.2,874.2,101.28156572425,1326.8,2.34757558155453,0.2,0.421637021355784
3.3,969.7,261.161529411291,1369.5,2.59272486435067,0.4,0.516397779494322
3.4,1031.1,412.734902812931,1412.2,2.7406406388126,0.4,0.516397779494322
3.5,877.7,120.753237821784,1455.4,2.71620650499511,0.2,0.421637021355784
3.6,867.2,70.7433546152727,1498.1,2.68535120814971,0.2,0.421637021355784
3.7,712.2,117.013579458872,1526,0,15.2,2.61618891604648
3.8,801.3,108.081296562665,1556,0,28.2,2.97396106975939
3.9,822.6,98.6207100179493,1593,0,33.9,2.92308816911917
4,766.2,94.1533028865395,1620,0,49.8,2.89827534923789
4.1,1048.3,123.826087719834,1670,0,42.8,3.04776785350999
4.2,1092.6,302.322197516344,1720,0,35.8,2.89827534923789
4.3,1016.3,122.972490148542,1764,0,34.8,2.89827534923789
4.4,991,66.886304859648,1814,0,27.4,3.3065591380366
4.5,977.1,147.753134954521,1857,0,27.3,3.09300285590988
4.6,1127.9,408.183088005044,1907,0,20.2,3.11982905514602
4.7,1020.4,80.2124955630009,1956,0,13.9,3.38132124077754
4.8,1049.4,229.357169303929,2006,0,6.8,3.5213633723318
4.9,871.7,76.7579890883606,2049,0,6.6,3.56526452189892
5,974.9,121.769773662341,2097.1,2.60128173535022,1.1,1.52388392675499
5.1,1045.5,372.703412022661,2140.8,3.5213633723318,0.3,0.483045891539648
5.2,856.4,70.231680094448,2183.7,3.8020462326957,0.1,0.316227766016838
5.3,885.9,130.700208280035,2226.4,3.83550663030467,0.2,0.421637021355784
5.4,955.3,146.148364494593,2269.1,3.900142447541,0.5,0.52704627669473
5.5,855.2,73.6972787074861,2312,3.80058475033046,0.2,0.421637021355784
5.6,989.3,208.197048756968,2354.8,3.79473319220206,0.5,0.52704627669473
5.7,1016.8,265.272522344684,2397.8,3.91010087963071,0.4,0.516397779494322
5.8,861.8,44.1909995863914,2440.7,3.86005181312376,0.3,0.674948557710553
5.9,872.6,116.748733040949,2481,1.69967317119759,2.8,3.19026296373477
6,908.4,82.6427384724285,2526.2,3.8528488738133,0.6,0.699205898780101
6.1,895.8,151.455750780366,2569.4,4.19523539268061,0.2,0.421637021355784
6.2,869.2,95.2059755360859,2612.3,4.32177946889679,0.2,0.421637021355784
6.3,954,313.607681311823,2655.1,4.28044649799787,0.3,0.483045891539648
6.4,1003.5,365.328543155944,2697.8,4.54116969758037,0.3,0.483045891539648
6.5,468.5,77.67203128826,2706,0,34.7,4.64399253516483
6.6,898.6,65.8300843080123,2745,0,38.2,4.41713833959398
6.7,1037.3,262.717444330512,2784,0,42.1,4.35762422529627
6.8,1027.5,214.724241761381,2834,0,34.7,4.13790070231539
6.9,1060.8,197.101102088356,2884,0,27.4,4.2478752858864
7,890.9,142.657671055962,2923,0,31.1,4.35762422529627
7.1,1048,139.884078992413,2971,0,26,4.39696865275764
7.2,960.6,75.6779727236106,3021,0,18.6,4.32563418600222
7.3,939.4,135.307222440062,3066,0,16.4,4.5752959831396
7.4,1103.4,393.546326512027,3116,0,9.3,4.62000481000231
7.5,893.7,76.620348327176,3161.9,0.316227766016838,5.9,4.84079883214882
7.6,950,102.54538290706,3208.3,2.5407785333546,2.4,3.23865541373097
7.7,911.9,131.311715648935,3253.1,4.53259797957468,0.5,0.97182531580755
7.8,919.4,265.265150368457,3296.2,5.2238768064426,0.1,0.316227766016838
7.9,841,78.7950929098168,3339.1,5.13051870888531,0.1,0.316227766016838
8,909,130.335464603205,3381.9,4.95423500093046,0.3,0.483045891539648
8.1,888.1,156.061561927052,3424.6,5.23237783209296,0.3,0.483045891539648
8.2,943.6,154.281992900446,3467.4,5.25357021462548,0.3,0.483045891539648
8.3,837.7,42.3374013793425,3510.4,5.25357021462548,0,0
8.4,851.5,80.8829744479984,3553.1,5.21642704454985,0.1,0.316227766016838
8.5,867,72.7782018647525,3595.8,5.18116246072679,0.3,0.483045891539648
8.6,866.3,82.2598187317343,3638.6,5.3582750126427,0.3,0.483045891539648
8.7,843.9,99.532741681653,3679.6,3.09838667696593,2.1,3.07137319994385
8.8,956.2,201.833704926715,3723.6,4.42718872423573,0.7,1.88856206322871
8.9,891.2,163.338639369597,3765.5,3.83695481107378,1.5,2.75882422620781
9,954.7,137.271061933841,3809.2,4.84882574559152,0.7,0.948683298050514
9.1,942.2,130.523561091475,3852.2,5.69209978830308,0.4,0.516397779494322
9.2,910,222.596795424672,3895.2,5.43241300999023,0.3,0.483045891539648
9.3,901.8,99.8062567622335,3937.9,5.58669053296414,0.4,0.516397779494322
9.4,954.6,104.833412824559,3980.7,5.73585215987999,0.4,0.516397779494322
9.5,943.8,217.053910354087,4023.4,5.64111888034831,0.6,0.516397779494322
9.6,920.2,136.074162785511,4066.3,5.8509258526607,0.4,0.516397779494322
9.7,993.5,286.546195616383,4109.2,5.76965240624501,0.5,0.52704627669473
9.8,945.2,149.732947461658,4151.7,5.98238153989604,0.5,0.52704627669473
9.9,806.8,114.775916947377,4187,0,7.8,5.9777364723893
10,540.9,77.5864392503971,4198,0,39.2,6.12463150818979
10.1,1015.1,141.556780912192,4246,0,33.6,5.87272414547873
10.2,537.7,62.5691617332372,4258,0,64.2,5.95911999468975
10.3,1049.9,170.808827510628,4299,0,65.4,5.64111888034831
10.4,1183.9,311.788193775482,4349,0,58.1,5.46605687655899
10.5,962.2,140.900910808506,4391,0,58.9,5.40473043833928
10.6,970,79.9513741109071,4436,0,56.2,5.49343041985404
10.7,1210.8,358.37032367216,4486,0,49,5.24933858267454
10.8,1038.2,150.922202180829,4534,0,43.5,5.10446427703785
10.9,985.9,93.4575958508575,4584,0,36.4,4.99332888295307
11,1054.4,300.083025548301,4634,0,28.8,5.07280330126581
11.1,979.7,86.6667307692071,4682,0,23.5,5.08265022732563
11.2,1172.5,360.552122907817,4732,0,16.1,4.95423500093046
11.3,770.9,167.977809381014,4760,0,30.7,5.29255241930688
11.4,856.7,91.7763586115727,4797,0,36.4,5.23237783209296
11.5,844.7,155.945182676478,4828,0,48.2,5.37070241629942
11.6,1129.3,331.191468623346,4875,0,43.8,5.24510353673892
11.7,825.6,66.876669241888,4907,0,54.6,5.44058820349418
11.8,767.1,144.250900247528,4935,0,69.2,5.5337349251859
11.9,827.9,80.3567738968602,4968,0,78.7,5.81282107834818
12,954.5,196.519295066244,5003,0,86.3,5.65783625700772
12.1,1327.6,379.752902117504,5053,0,79.2,5.90291829898097
12.2,1076.2,150.097597878477,5103,0,71.7,5.7164480035926
12.3,1092.9,86.070320087705,5153,0,64.5,5.64210362660359
12.4,1004.7,80.1610185120479,5203,0,57.2,5.67254596964871
12.5,1149.6,340.639659725314,5253,0,49.8,5.94044517598546
12.6,926.1,474.072767503987,5285,0,60.3,5.98238153989604
12.7,1155.1,267.960382643903,5335,0,53.2,5.86515131944607
12.8,1201,315.087994764073,5385,0,45.8,5.94044517598546
12.9,954.6,222.143197059915,5420,0,53.6,5.85377371160405
13,1047.4,133.055710971842,5470,0,46.1,5.80134084118108
13.1,1008.1,142.784569661197,5518,0,40.8,5.9962951524717
13.2,610.3,53.7774219455629,5535,0,66.5,5.6813535163531
13.3,937.5,73.7386526110214,5579,0,64.8,5.73100728008999
13.4,1032,102.44456495534,5628,0,58.5,5.75905084772366
13.5,891.2,78.0182314875468,5667,0,62.2,5.92171146432065
13.6,268.7,37.833113068375,5667,0,104.3,5.98238153989604
13.7,805.2,232.220106316783,5687,0,127.2,5.92171146432065
13.8,980.6,114.447659070278,5724,0,132.9,6.36745195855017
13.9,1183.8,223.242170448745,5774,0,125.6,6.22182538417072
14,868.3,109.409577074201,5804,0,138.2,6.10646287869572
14.1,1198.9,198.379238385024,5854,0,130.9,6.20841722538397
14.2,1054.6,122.983467723647,5897,0,130.5,6.32894584868251
14.3,1296.9,265.699266088561,5947,0,123.2,6.35609943282828
14.4,1037.2,122.468862255768,5989,0,123.6,6.27517153373338
14.5,1094.7,171.200369937295,6037,0,118.3,6.58364978142401
14.6,674.8,86.3787525314466,6054,0,144,6.66666666666667
14.7,1217.8,447.651104221928,6099,0,141.7,6.73382836464106
14.8,1205.3,155.000394264732,6148,0,135.6,6.61983551323009
14.9,1060.5,109.862793216509,6198,0,128.3,6.48159788255266
15,958.1,69.2651106658724,6237,0,131.8,6.69659946871877
15.1,1269.3,357.491895790038,6286,0,125.8,6.74619234169254
15.2,728.4,92.2270146010496,6306,0,148.4,6.9633963616104
15.3,1007,112.163571032072,6344,0,153.1,7.34014834848573
15.4,1047.7,115.374799867408,6389,0,150.5,7.1840873540841
15.5,1124.9,204.939259294065,6439,0,143.2,7.03641322771134
15.6,872.7,110.383221349785,6465,0,159.8,7.42069179165034
15.7,364,97.1459383264855,6466,0,201.3,7.19644974198312
15.8,1089.7,107.008878136349,6511,0,198.8,7.17712415324628
15.9,1022,231.466820276447,6545,0,207.6,7.63326055278258
16,1245.7,401.670414920271,6594,0,201.3,7.48405712906516
16.1,1124.6,127.689902150135,6644,0,194,7.49814791946799
16.2,572.8,46.8705071920973,6657,0,223.2,7.48034461475911
16.3,953.2,171.939782740612,6686,0,236.8,7.55424825291482
16.4,1205.3,185.525110609499,6734,0,231.3,7.73232752079792
16.5,1340.5,441.884411733808,6784,0,224,7.78888096369861
16.6,1235,165.197524867118,6834,0,216.9,7.92254167970524
16.7,761.1,113.351420125398,6855,0,238.7,7.83226943129796
16.8,1148.9,130.499425286091,6905,0,231.5,8.24957911384305
16.9,1390.4,484.033561738118,6955,0,224.1,8.04777401935881
17,1100.5,100.782769691385,7000,0,221.8,8.21651453544087
17.1,1131.3,346.272227525621,7037,0,227.5,8.28988674363059
17.2,1326.2,398.146483372919,7081,0,226.1,8.42549042423578
17.3,1321.1,293.944609294563,7131,0,219.1,8.38583461691335
17.4,1032.8,237.994304320269,7165,0,227.6,8.30261003138973
17.5,1169.6,220.324104698308,7209,0,226.4,8.83427667918797
17.6,1197,136.241615440282,7259,0,219,8.5374989832438
17.7,1339.6,334.830039804608,7309,0,211.8,8.76609630590746
17.8,996.1,134.940686558535,7340,0,223.7,8.62876326918033
17.9,1366.2,332.996763414368,7390,0,216.4,8.83427667918797
18,927.3,93.6886688274877,7424,0,224.9,9.20688148433913
18.1,1266.9,264.598836816121,7463,0,228.7,9.17787193925331
18.2,609.4,67.8481965698262,7476,0,258,9.34523051258412
18.3,1327.2,370.138952887216,7519,0,257.8,9.28319868244657
18.4,950.7,247.33964502279,7551,0,268.3,9.55742875696411
18.5,1233.4,145.577165486594,7601,0,261.2,9.37846232361977
18.6,1155.5,264.929445534299,7644,0,260.7,9.61538119658059
18.7,1387.2,379.858979681203,7694,0,253.6,9.58239125804317
18.8,1202.3,148.895227891591,7744,0,246.2,9.7729786202115
18.9,1030.6,65.6526211713338,7785,0,247.6,9.99110715697826
19,1164.9,223.009441753283,7831,0,244.2,9.76160278278567
19.1,1078.2,203.313004448259,7869,0,248.8,9.84095749632344
19.2,839.4,79.3602195337465,7893,0,267.3,9.90005611656374
19.3,476.5,30.5841280550695,7900,0,302.7,10.0448992030781
19.4,1364.9,256.660800798772,7949,0,296.4,10.3408574757287
19.5,1339.7,368.591628891499,7995,0,292.9,10.4184665111735
19.6,1417.3,331.487908276204,8045,0,285.7,10.371435130524
19.7,1318.1,305.428460436228,8095,0,278.4,10.2002178625971
19.8,1253.7,188.20677163399,8145,0,271.1,10.2572467607595
19.9,744.9,102.485175079672,8164,0,294.6,10.4690018626419
20,873.9,106.270566636926,8192,0,309,10.434983894999
20.1,1199,69.4854101392675,8242,0,301.5,10.5118980208143


==> raw_data/rbmqv2/urdata/cton_f2_s100_z120.csv <==
0.1,438,0,1,0,0,0
0.2,1096,0,46,0,0,0
0.3,1236,0,97,0,0,0
0.4,894,0,148,0,0,0
0.5,840,0,199,0,0,0
0.6,1667,0,250,0,1,0
0.7,1163,0,301,0,1,0
0.8,1280,0,352,0,1,0
0.9,909,0,404,0,0,0
1,857,0,455,0,0,0
1.1,859,0,506,0,0,0
1.2,799,0,557,0,0,0
1.3,869,0,608,0,0,0
1.4,890,0,659,0,0,0
1.5,936,0,710,0,0,0
1.6,828,0,761,0,0,0
1.7,929,0,812,0,0,0
1.8,933,0,863,0,0,0
1.9,895,0,914,0,0,0
2,881,0,965,0,0,0
2.1,912,0,1016,0,0,0
2.2,1047,0,1067,0,1,0
2.3,2229,0,1118,0,1,0
2.4,839,0,1170,0,0,0
2.5,1343,0,1221,0,1,0
2.6,1093,0,1273,0,0,0
2.7,908,0,1324,0,0,0
2.8,1153,0,1374,0,1,0
2.9,811,0,1425,0,0,0
3,1033,0,1476,0,1,0
3.1,851,0,1528,0,0,0
3.2,850,0,1578,0,0,0
3.3,1040,0,1629,0,0,0
3.4,886,0,1680,0,0,0
3.5,1035,0,1731,0,0,0
3.6,1169,0,1782,0,0,0
3.7,954,0,1833,0,1,0
3.8,893,0,1885,0,0,0
3.9,867,0,1936,0,0,0
4,942,0,1987,0,0,0
4.1,1021,0,2038,0,0,0
4.2,901,0,2090,0,0,0
4.3,899,0,2141,0,0,0
4.4,920,0,2192,0,0,0
4.5,1083,0,2243,0,1,0
4.6,862,0,2295,0,0,0
4.7,899,0,2346,0,0,0
4.8,920,0,2397,0,0,0
4.9,897,0,2448,0,0,0
5,1165,0,2499,0,0,0
5.1,1244,0,2550,0,0,0
5.2,1087,0,2601,0,1,0
5.3,1291,0,2651,0,2,0
5.4,959,0,2701,0,3,0
5.5,944,0,2751,0,4,0
5.6,914,0,2801,0,5,0
5.7,929,0,2851,0,6,0
5.8,949,0,2901,0,7,0
5.9,854,0,2951,0,9,0
6,939,0,3001,0,10,0
6.1,972,0,3051,0,11,0
6.2,841,0,3101,0,12,0
6.3,919,0,3151,0,13,0
6.4,1016,0,3201,0,15,0
6.5,896,0,3251,0,15,0
6.6,1283,0,3301,0,17,0
6.7,988,0,3351,0,18,0
6.8,899,0,3401,0,19,0
6.9,954,0,3451,0,20,0
7,942,0,3501,0,21,0
7.1,1164,0,3551,0,22,0
7.2,955,0,3601,0,23,0
7.3,1033,0,3651,0,24,0
7.4,976,0,3701,0,25,0
7.5,1033,0,3751,0,26,0
7.6,1396,0,3801,0,27,0
7.7,1981,0,3851,0,29,0
7.8,975,0,3901,0,31,0
7.9,898,0,3951,0,32,0
8,988,0,4001,0,33,0
8.1,1121,0,4051,0,34,0
8.2,1019,0,4101,0,36,0
8.3,1068,0,4151,0,37,0
8.4,909,0,4201,0,38,0
8.5,1220,0,4251,0,39,0
8.6,953,0,4301,0,40,0
8.7,1096,0,4351,0,41,0
8.8,2766,0,4401,0,42,0
8.9,1095,0,4451,0,43,0
9,974,0,4501,0,43,0
9.1,2317,0,4551,0,44,0
9.2,990,0,4601,0,45,0
9.3,1287,0,4651,0,46,0
9.4,1010,0,4701,0,48,0
9.5,1119,0,4751,0,49,0
9.6,1407,0,4801,0,50,0
9.7,1989,0,4851,0,51,0
9.8,1161,0,4901,0,52,0
9.9,1522,0,4951,0,53,0
10,967,0,5001,0,54,0
10.1,1144,0,5051,0,54,0
10.2,1158,0,5101,0,55,0
10.3,1072,0,5151,0,56,0
10.4,1200,0,5201,0,57,0
10.5,2393,0,5251,0,59,0
10.6,1050,0,5301,0,60,0
10.7,940,0,5351,0,61,0
10.8,1273,0,5401,0,62,0
10.9,1371,0,5451,0,63,0
11,1050,0,5501,0,63,0
11.1,1025,0,5551,0,64,0
11.2,972,0,5601,0,65,0
11.3,1025,0,5651,0,65,0
11.4,989,0,5701,0,66,0
11.5,969,0,5751,0,67,0
11.6,1209,0,5801,0,67,0
11.7,1156,0,5851,0,68,0
11.8,1058,0,5901,0,68,0
11.9,912,0,5951,0,69,0
12,1160,0,6001,0,70,0
12.1,1261,0,6051,0,71,0
12.2,1009,0,6101,0,71,0
12.3,1138,0,6151,0,72,0
12.4,1181,0,6201,0,73,0
12.5,1074,0,6251,0,74,0
12.6,967,0,6301,0,75,0
12.7,1075,0,6351,0,76,0
12.8,1189,0,6401,0,77,0
12.9,2207,0,6451,0,78,0
13,1372,0,6501,0,80,0
13.1,1248,0,6551,0,80,0
13.2,1005,0,6601,0,81,0
13.3,1065,0,6651,0,83,0
13.4,1465,0,6701,0,83,0
13.5,1297,0,6751,0,85,0
13.6,1154,0,6801,0,85,0
13.7,1099,0,6851,0,85,0
13.8,1237,0,6901,0,86,0
13.9,1323,0,6951,0,87,0
14,993,0,7001,0,88,0
14.1,1154,0,7051,0,89,0
14.2,1054,0,7101,0,90,0
14.3,1032,0,7151,0,91,0
14.4,1018,0,7201,0,91,0
14.5,1315,0,7251,0,92,0
14.6,1122,0,7301,0,93,0
14.7,986,0,7351,0,93,0
14.8,1116,0,7401,0,94,0
14.9,1214,0,7451,0,95,0
15,1385,0,7501,0,96,0
15.1,1247,0,7551,0,96,0
15.2,1138,0,7601,0,95,0
15.3,1633,0,7651,0,97,0
15.4,1580,0,7701,0,98,0
15.5,1206,0,7751,0,98,0
15.6,974,0,7801,0,98,0
15.7,1055,0,7851,0,99,0
15.8,984,0,7901,0,100,0
15.9,1339,0,7951,0,101,0
16,1051,0,8001,0,102,0
16.1,1139,0,8051,0,103,0
16.2,1170,0,8101,0,104,0
16.3,1943,0,8151,0,105,0
16.4,964,0,8201,0,105,0
16.5,1574,0,8251,0,106,0
16.6,1585,0,8301,0,107,0
16.7,1039,0,8351,0,106,0
16.8,1539,0,8401,0,107,0
16.9,1138,0,8451,0,108,0
17,1382,0,8501,0,109,0
17.1,2155,0,8551,0,109,0
17.2,1097,0,8601,0,109,0
17.3,988,0,8651,0,110,0
17.4,1264,0,8701,0,111,0
17.5,1539,0,8751,0,112,0
17.6,1166,0,8801,0,113,0
17.7,1363,0,8851,0,113,0
17.8,1159,0,8901,0,113,0
17.9,1049,0,8951,0,114,0
18,1469,0,9001,0,115,0
18.1,1194,0,9051,0,115,0
18.2,1055,0,9101,0,115,0
18.3,1100,0,9151,0,116,0
18.4,3197,0,9201,0,117,0
18.5,1300,0,9251,0,117,0
18.6,1660,0,9301,0,117,0
18.7,1321,0,9351,0,117,0
18.8,1359,0,9401,0,118,0
18.9,1003,0,9451,0,118,0
19,1490,0,9501,0,118,0
19.1,1102,0,9551,0,120,0
19.2,1147,0,9601,0,120,0
19.3,1267,0,9651,0,120,0
19.4,1046,0,9701,0,120,0
19.5,1356,0,9751,0,121,0
19.6,1451,0,9801,0,121,0
19.7,1335,0,9851,0,121,0
19.8,1276,0,9901,0,122,0
19.9,1328,0,9951,0,122,0
20,1322,0,10001,0,122,0
20.1,1711,0,10051,0,123,0


==> raw_data/rbmqv2/urdata/cton_f2_s2_z2.csv <==
0.002,676,0,1,0,0,0
0.004,445,0,2,0,0,0
0.006,576,0,3,0,0,0
0.008,354,0,4,0,0,0
0.01,372,0,5,0,0,0
0.012,445,0,6,0,0,0
0.014,375,0,7,0,0,0
0.016,296,0,8,0,0,0
0.018,453,0,9,0,0,0
0.02,419,0,10,0,0,0
0.022,376,0,11,0,0,0
0.024,541,0,12,0,0,0
0.026,298,0,13,0,0,0
0.028,412,0,14,0,0,0
0.03,479,0,15,0,0,0
0.032,415,0,16,0,0,0
0.034,395,0,17,0,0,0
0.036,368,0,18,0,0,0
0.038,390,0,19,0,0,0
0.04,446,0,20,0,0,0
0.042,385,0,21,0,0,0
0.044,369,0,22,0,0,0
0.046,451,0,23,0,0,0
0.048,382,0,24,0,0,0
0.05,445,0,25,0,1,0
0.052,422,0,26,0,0,0
0.054,340,0,26,0,2,0
0.056,379,0,27,0,1,0
0.058,323,0,28,0,1,0
0.06,490,0,28,0,3,0
0.062,693,0,29,0,3,0
0.064,454,0,30,0,3,0
0.066,369,0,31,0,2,0
0.068,465,0,32,0,2,0
0.07,577,0,33,0,3,0
0.072,349,0,34,0,3,0
0.074,319,0,35,0,3,0
0.076,372,0,36,0,3,0
0.078,580,0,37,0,3,0
0.08,310,0,38,0,3,0
0.082,263,0,38,0,4,0
0.084,295,0,39,0,4,0
0.086,416,0,39,0,5,0
0.088,339,0,40,0,5,0
0.09,274,0,40,0,6,0
0.092,309,0,41,0,6,0
0.094,253,0,42,0,6,0
0.096,306,0,43,0,6,0
0.098,282,0,44,0,6,0
0.1,382,0,45,0,6,0
0.102,316,0,46,0,6,0
0.104,447,0,47,0,6,0
0.106,284,0,48,0,6,0
0.108,286,0,49,0,6,0
0.11,286,0,50,0,6,0
0.112,255,0,51,0,6,0
0.114,422,0,52,0,6,0
0.116,292,0,53,0,6,0
0.118,440,0,54,0,6,0
0.12,405,0,55,0,6,0
0.122,404,0,56,0,6,0
0.124,328,0,57,0,6,0
0.126,381,0,58,0,6,0
0.128,409,0,59,0,6,0
0.13,351,0,60,0,6,0
0.132,330,0,61,0,6,0
0.134,527,0,62,0,6,0
0.136,435,0,63,0,6,0
0.138,338,0,64,0,6,0
0.14,386,0,65,0,6,0
0.142,393,0,66,0,6,0
0.144,243,0,67,0,6,0
0.146,354,0,68,0,6,0
0.148,308,0,69,0,6,0
0.15,300,0,70,0,6,0
0.152,322,0,71,0,6,0
0.154,379,0,72,0,6,0
0.156,400,0,73,0,6,0
0.158,263,0,74,0,6,0
0.16,302,0,75,0,6,0
0.162,300,0,76,0,6,0
0.164,418,0,77,0,6,0
0.166,352,0,78,0,6,0
0.168,414,0,79,0,6,0
0.17,282,0,80,0,6,0
0.172,244,0,81,0,6,0
0.174,345,0,82,0,6,0
0.176,236,0,83,0,6,0
0.178,341,0,84,0,6,0
0.18,346,0,85,0,6,0
0.182,351,0,86,0,6,0
0.184,333,0,87,0,6,0
0.186,409,0,88,0,6,0
0.188,403,0,89,0,6,0
0.19,362,0,89,0,7,0
0.192,256,0,90,0,7,0
0.194,284,0,90,0,8,0
0.196,390,0,91,0,8,0
0.198,381,0,91,0,9,0
0.2,366,0,92,0,9,0
0.202,206,0,92,0,10,0
0.204,292,0,93,0,10,0
0.206,182,0,93,0,11,0
0.208,350,0,94,0,11,0
0.21,351,0,95,0,11,0
0.212,307,0,96,0,11,0
0.214,273,0,97,0,11,0
0.216,292,0,98,0,11,0
0.218,370,0,99,0,11,0
0.22,289,0,100,0,11,0
0.222,406,0,101,0,11,0
0.224,417,0,102,0,11,0
0.226,416,0,103,0,11,0
0.228,380,0,104,0,11,0
0.23,388,0,105,0,11,0
0.232,384,0,106,0,11,0
0.234,344,0,107,0,12,0
0.236,389,0,108,0,11,0
0.238,359,0,109,0,11,0
0.24,360,0,110,0,11,0
0.242,437,0,111,0,12,0
0.244,503,0,112,0,12,0
0.246,257,0,113,0,12,0
0.248,320,0,114,0,12,0
0.25,274,0,115,0,12,0
0.252,271,0,116,0,12,0
0.254,344,0,117,0,12,0
0.256,321,0,118,0,12,0
0.258,238,0,118,0,13,0
0.26,206,0,118,0,14,0
0.262,291,0,119,0,14,0
0.264,304,0,119,0,15,0
0.266,232,0,119,0,16,0
0.268,310,0,120,0,16,0
0.27,228,0,120,0,17,0
0.272,261,0,120,0,18,0
0.274,340,0,121,0,18,0
0.276,288,0,121,0,19,0
0.278,279,0,122,0,19,0
0.28,250,0,122,0,20,0
0.282,380,0,123,0,20,0
0.284,264,0,124,0,20,0
0.286,379,0,125,0,20,0
0.288,261,0,126,0,20,0
0.29,462,0,127,0,20,0
0.292,285,0,128,0,20,0
0.294,337,0,129,0,20,0
0.296,262,0,130,0,20,0
0.298,267,0,131,0,20,0
0.3,306,0,132,0,20,0
0.302,381,0,133,0,20,0
0.304,376,0,134,0,20,0
0.306,392,0,135,0,20,0
0.308,390,0,136,0,20,0
0.31,426,0,137,0,20,0
0.312,574,0,138,0,20,0
0.314,390,0,139,0,20,0
0.316,399,0,140,0,20,0
0.318,387,0,141,0,20,0
0.32,296,0,142,0,20,0
0.322,286,0,142,0,21,0
0.324,358,0,143,0,21,0
0.326,193,0,143,0,22,0
0.328,314,0,144,0,22,0
0.33,313,0,145,0,22,0
0.332,366,0,146,0,22,0
0.334,361,0,147,0,22,0
0.336,364,0,148,0,22,0
0.338,335,0,149,0,22,0
0.34,276,0,150,0,22,0
0.342,301,0,151,0,22,0
0.344,391,0,152,0,22,0
0.346,332,0,153,0,22,0
0.348,473,0,154,0,22,0
0.35,259,0,155,0,23,0
0.352,279,0,156,0,23,0
0.354,304,0,157,0,23,0
0.356,390,0,158,0,23,0
0.358,392,0,159,0,23,0
0.36,303,0,160,0,23,0
0.362,271,0,161,0,23,0
0.364,418,0,162,0,23,0
0.366,482,0,163,0,23,0
0.368,329,0,164,0,23,0
0.37,292,0,165,0,23,0
0.372,305,0,166,0,23,0
0.374,346,0,167,0,23,0
0.376,495,0,168,0,23,0
0.378,398,0,169,0,23,0
0.38,269,0,170,0,23,0
0.382,296,0,171,0,23,0
0.384,312,0,172,0,23,0
0.386,379,0,173,0,23,0
0.388,492,0,174,0,23,0
0.39,407,0,175,0,23,0
0.392,313,0,176,0,23,0
0.394,359,0,177,0,23,0
0.396,270,0,178,0,23,0
0.398,359,0,179,0,23,0
0.4,551,0,180,0,23,0
0.402,391,0,181,0,23,0
0.404,361,0,182,0,23,0
0.406,323,0,183,0,23,0
0.408,436,0,184,0,23,0
0.41,374,0,185,0,23,0
0.412,546,0,186,0,23,0
0.414,349,0,187,0,23,0
0.416,333,0,187,0,24,0
0.418,378,0,188,0,24,0
0.42,335,0,189,0,24,0
0.422,344,0,190,0,24,0
0.424,280,0,191,0,24,0
0.426,410,0,192,0,24,0
0.428,421,0,193,0,24,0
0.43,397,0,194,0,24,0
0.432,374,0,195,0,24,0
0.434,371,0,196,0,24,0
0.436,373,0,197,0,24,0
0.438,442,0,198,0,25,0
0.44,388,0,199,0,24,0
0.442,411,0,200,0,24,0
0.444,453,0,201,0,25,0
0.446,355,0,202,0,25,0
0.448,281,0,203,0,25,0
0.45,441,0,204,0,24,0
0.452,490,0,205,0,25,0
0.454,377,0,206,0,24,0
0.456,418,0,207,0,25,0
0.458,371,0,208,0,25,0
0.46,320,0,209,0,25,0
0.462,352,0,210,0,25,0
0.464,374,0,211,0,25,0
0.466,362,0,212,0,25,0
0.468,399,0,213,0,25,0
0.47,292,0,214,0,25,0
0.472,421,0,215,0,25,0
0.474,354,0,216,0,25,0
0.476,470,0,217,0,25,0
0.478,508,0,218,0,25,0
0.48,314,0,219,0,25,0
0.482,321,0,220,0,25,0
0.484,718,0,221,0,25,0
0.486,331,0,222,0,25,0
0.488,433,0,223,0,25,0
0.49,374,0,224,0,25,0
0.492,435,0,225,0,25,0
0.494,304,0,226,0,25,0
0.496,324,0,227,0,25,0
0.498,299,0,228,0,25,0
0.5,309,0,229,0,25,0
0.502,377,0,230,0,25,0
0.504,341,0,231,0,25,0
0.506,349,0,232,0,25,0
0.508,260,0,233,0,25,0
0.51,411,0,234,0,25,0
0.512,403,0,235,0,25,0
0.514,310,0,236,0,25,0
0.516,332,0,237,0,26,0
0.518,354,0,238,0,26,0
0.52,392,0,239,0,25,0
0.522,404,0,240,0,26,0
0.524,318,0,241,0,26,0
0.526,258,0,242,0,26,0
0.528,335,0,243,0,26,0
0.53,304,0,244,0,26,0
0.532,432,0,245,0,26,0
0.534,341,0,246,0,26,0
0.536,270,0,247,0,26,0
0.538,292,0,248,0,26,0
0.54,297,0,249,0,26,0
0.542,303,0,250,0,26,0
0.544,287,0,251,0,26,0
0.546,350,0,252,0,26,0
0.548,285,0,253,0,26,0
0.55,258,0,254,0,26,0
0.552,414,0,255,0,26,0
0.554,294,0,256,0,26,0
0.556,432,0,257,0,26,0
0.558,297,0,258,0,26,0
0.56,301,0,259,0,26,0
0.562,281,0,260,0,26,0
0.564,348,0,261,0,26,0
0.566,265,0,262,0,26,0
0.568,288,0,263,0,26,0
0.57,421,0,264,0,26,0
0.572,254,0,265,0,26,0
0.574,490,0,266,0,26,0
0.576,397,0,267,0,26,0
0.578,361,0,268,0,26,0
0.58,309,0,269,0,26,0
0.582,288,0,270,0,26,0
0.584,327,0,271,0,26,0
0.586,379,0,272,0,26,0
0.588,277,0,273,0,26,0
0.59,250,0,274,0,26,0
0.592,318,0,274,0,27,0
0.594,346,0,275,0,27,0
0.596,322,0,276,0,27,0
0.598,296,0,277,0,27,0
0.6,268,0,278,0,27,0
0.602,334,0,279,0,27,0
0.604,363,0,280,0,27,0
0.606,336,0,281,0,27,0
0.608,307,0,282,0,27,0
0.61,414,0,283,0,27,0
0.612,321,0,284,0,27,0
0.614,396,0,285,0,27,0
0.616,359,0,286,0,27,0
0.618,307,0,287,0,27,0
0.62,357,0,288,0,27,0
0.622,420,0,289,0,28,0
0.624,310,0,290,0,28,0
0.626,363,0,291,0,28,0
0.628,419,0,292,0,28,0
0.63,301,0,293,0,28,0
0.632,296,0,294,0,28,0
0.634,327,0,295,0,28,0
0.636,254,0,296,0,28,0
0.638,368,0,297,0,28,0
0.64,288,0,297,0,29,0
0.642,292,0,298,0,29,0
0.644,226,0,298,0,30,0
0.646,207,0,298,0,31,0
0.648,318,0,299,0,31,0
0.65,242,0,299,0,32,0
0.652,232,0,299,0,33,0
0.654,280,0,299,0,34,0
0.656,280,0,300,0,34,0
0.658,217,0,300,0,35,0
0.66,250,0,300,0,36,0
0.662,224,0,300,0,36,0
0.664,207,0,300,0,38,0
0.666,265,0,300,0,39,0
0.668,242,0,300,0,40,0
0.67,209,0,300,0,41,0
0.672,343,0,300,0,42,0
0.674,347,0,300,0,43,0
0.676,279,0,300,0,44,0
0.678,250,0,300,0,45,0
0.68,206,0,300,0,46,0
0.682,302,0,300,0,47,0
0.684,287,0,300,0,48,0
0.686,400,0,300,0,49,0
0.688,278,0,300,0,50,0
0.69,288,0,300,0,51,0
0.692,308,0,300,0,52,0
0.694,260,0,300,0,53,0
0.696,217,0,300,0,54,0
0.698,351,0,301,0,54,0
0.7,228,0,301,0,55,0
0.702,220,0,301,0,56,0
0.704,316,0,302,0,56,0
0.706,254,0,302,0,57,0
0.708,281,0,303,0,57,0
0.71,284,0,304,0,57,0
0.712,345,0,305,0,57,0
0.714,250,0,306,0,57,0
0.716,275,0,307,0,57,0
0.718,267,0,308,0,57,0
0.72,414,0,309,0,57,0
0.722,363,0,310,0,57,0
0.724,285,0,311,0,57,0
0.726,563,0,312,0,57,0
0.728,340,0,313,0,57,0
0.73,336,0,314,0,57,0
0.732,471,0,315,0,57,0
0.734,320,0,316,0,57,0
0.736,327,0,317,0,57,0
0.738,423,0,318,0,57,0
0.74,323,0,319,0,57,0
0.742,379,0,320,0,57,0
0.744,355,0,321,0,57,0
0.746,393,0,322,0,57,0
0.748,277,0,323,0,57,0
0.75,365,0,324,0,57,0
0.752,429,0,325,0,57,0
0.754,347,0,326,0,57,0
0.756,303,0,327,0,57,0
0.758,334,0,328,0,57,0
0.76,341,0,329,0,57,0
0.762,485,0,330,0,58,0
0.764,311,0,331,0,58,0
0.766,302,0,332,0,58,0
0.768,418,0,333,0,58,0
0.77,339,0,334,0,58,0
0.772,279,0,335,0,58,0
0.774,363,0,336,0,58,0
0.776,314,0,337,0,58,0
0.778,287,0,338,0,58,0
0.78,379,0,339,0,58,0
0.782,304,0,340,0,58,0
0.784,282,0,341,0,58,0
0.786,325,0,342,0,58,0
0.788,335,0,343,0,58,0
0.79,370,0,344,0,58,0
0.792,260,0,345,0,58,0
0.794,298,0,346,0,58,0
0.796,344,0,347,0,58,0
0.798,298,0,348,0,58,0
0.8,391,0,349,0,58,0
0.802,281,0,350,0,58,0
0.804,324,0,351,0,58,0
0.806,388,0,352,0,58,0
0.808,310,0,353,0,58,0
0.81,488,0,354,0,58,0
0.812,313,0,355,0,58,0
0.814,370,0,356,0,58,0
0.816,330,0,357,0,58,0
0.818,350,0,358,0,58,0
0.82,384,0,359,0,57,0
0.822,367,0,360,0,56,0
0.824,288,0,361,0,58,0
0.826,388,0,362,0,58,0
0.828,274,0,363,0,58,0
0.83,287,0,364,0,58,0
0.832,350,0,365,0,58,0
0.834,287,0,366,0,58,0
0.836,341,0,367,0,58,0
0.838,356,0,368,0,58,0
0.84,304,0,369,0,58,0
0.842,314,0,370,0,58,0
0.844,246,0,371,0,58,0
0.846,351,0,372,0,58,0
0.848,245,0,373,0,58,0
0.85,270,0,374,0,58,0
0.852,263,0,375,0,58,0
0.854,396,0,376,0,58,0
0.856,318,0,377,0,58,0
0.858,329,0,378,0,58,0
0.86,300,0,379,0,58,0
0.862,329,0,380,0,58,0
0.864,393,0,381,0,58,0
0.866,411,0,382,0,59,0
0.868,480,0,383,0,58,0
0.87,283,0,384,0,58,0
0.872,387,0,385,0,58,0
0.874,446,0,386,0,58,0
0.876,461,0,387,0,58,0
0.878,331,0,388,0,58,0
0.88,288,0,389,0,58,0
0.882,416,0,390,0,58,0
0.884,343,0,391,0,58,0
0.886,330,0,392,0,59,0
0.888,292,0,392,0,59,0
0.89,342,0,393,0,59,0
0.892,317,0,393,0,61,0
0.894,397,0,394,0,61,0
0.896,295,0,394,0,62,0
0.898,258,0,395,0,62,0
0.9,469,0,396,0,62,0
0.902,292,0,397,0,62,0
0.904,263,0,398,0,62,0
0.906,286,0,399,0,62,0
0.908,273,0,400,0,62,0
0.91,301,0,401,0,62,0
0.912,300,0,402,0,62,0
0.914,391,0,403,0,62,0
0.916,313,0,404,0,62,0
0.918,371,0,405,0,62,0
0.92,371,0,406,0,62,0
0.922,321,0,407,0,62,0
0.924,272,0,408,0,62,0
0.926,320,0,409,0,62,0
0.928,270,0,410,0,62,0
0.93,443,0,411,0,62,0
0.932,438,0,412,0,62,0
0.934,410,0,413,0,62,0
0.936,430,0,414,0,62,0
0.938,410,0,415,0,62,0
0.94,386,0,416,0,62,0
0.942,357,0,417,0,62,0
0.944,285,0,418,0,62,0
0.946,412,0,419,0,62,0
0.948,358,0,420,0,62,0
0.95,363,0,421,0,62,0
0.952,287,0,422,0,62,0
0.954,415,0,423,0,62,0
0.956,625,0,424,0,62,0
0.958,351,0,424,0,63,0
0.96,273,0,425,0,63,0
0.962,466,0,426,0,63,0
0.964,365,0,427,0,63,0
0.966,416,0,428,0,63,0
0.968,547,0,429,0,63,0
0.97,304,0,430,0,63,0
0.972,292,0,431,0,63,0
0.974,360,0,432,0,63,0
0.976,280,0,433,0,63,0
0.978,334,0,434,0,63,0
0.98,376,0,435,0,63,0
0.982,343,0,436,0,63,0
0.984,442,0,437,0,63,0
0.986,413,0,438,0,63,0
0.988,336,0,439,0,63,0
0.99,327,0,440,0,63,0
0.992,227,0,441,0,63,0
0.994,373,0,442,0,64,0
0.996,435,0,443,0,63,0
0.998,354,0,444,0,63,0
1,385,0,445,0,63,0
1.002,279,0,446,0,63,0
1.004,331,0,447,0,63,0
1.006,399,0,448,0,64,0
1.008,346,0,449,0,64,0
1.01,562,0,450,0,64,0
1.012,356,0,451,0,64,0
1.014,383,0,452,0,64,0
1.016,301,0,453,0,64,0
1.018,309,0,454,0,64,0
1.02,316,0,455,0,64,0
1.022,331,0,456,0,64,0
1.024,320,0,457,0,64,0
1.026,320,0,458,0,64,0
1.028,378,0,459,0,64,0
1.03,391,0,460,0,64,0
1.032,362,0,461,0,64,0
1.034,387,0,462,0,64,0
1.036,296,0,463,0,64,0
1.038,329,0,464,0,64,0
1.04,374,0,465,0,64,0
1.042,431,0,466,0,64,0
1.044,285,0,467,0,64,0
1.046,228,0,467,0,65,0
1.048,392,0,468,0,65,0
1.05,387,0,469,0,65,0
1.052,428,0,470,0,65,0
1.054,419,0,471,0,66,0
1.056,280,0,472,0,65,0
1.058,329,0,473,0,66,0
1.06,311,0,474,0,66,0
1.062,363,0,475,0,66,0
1.064,367,0,476,0,66,0
1.066,274,0,477,0,66,0
1.068,280,0,478,0,66,0
1.07,310,0,479,0,66,0
1.072,283,0,480,0,66,0
1.074,284,0,481,0,66,0
1.076,292,0,482,0,66,0
1.078,360,0,483,0,66,0
1.08,272,0,484,0,66,0
1.082,311,0,485,0,66,0
1.084,296,0,486,0,66,0
1.086,347,0,487,0,66,0
1.088,320,0,488,0,66,0
1.09,259,0,489,0,66,0
1.092,495,0,490,0,66,0
1.094,427,0,491,0,66,0
1.096,414,0,492,0,66,0
1.098,331,0,493,0,66,0
1.1,289,0,494,0,66,0
1.102,381,0,495,0,66,0
1.104,336,0,496,0,66,0
1.106,446,0,497,0,66,0
1.108,335,0,498,0,66,0
1.11,243,0,499,0,66,0
1.112,316,0,500,0,66,0
1.114,286,0,501,0,66,0
1.116,318,0,502,0,66,0
1.118,362,0,503,0,66,0
1.12,338,0,504,0,66,0
1.122,345,0,505,0,66,0
1.124,269,0,506,0,66,0
1.126,257,0,507,0,66,0
1.128,412,0,508,0,66,0
1.13,429,0,509,0,66,0
1.132,361,0,510,0,66,0
1.134,370,0,511,0,66,0
1.136,344,0,512,0,66,0
1.138,417,0,513,0,66,0
1.14,254,0,514,0,66,0
1.142,326,0,515,0,66,0
1.144,277,0,516,0,66,0
1.146,370,0,517,0,66,0
1.148,291,0,518,0,66,0
1.15,389,0,519,0,66,0
1.152,443,0,520,0,66,0
1.154,311,0,521,0,67,0
1.156,321,0,522,0,67,0
1.158,366,0,523,0,66,0
1.16,458,0,524,0,67,0
1.162,453,0,525,0,67,0
1.164,351,0,526,0,67,0
1.166,267,0,527,0,67,0
1.168,416,0,528,0,67,0
1.17,273,0,529,0,67,0
1.172,376,0,530,0,67,0
1.174,360,0,531,0,67,0
1.176,282,0,532,0,67,0
1.178,274,0,533,0,67,0
1.18,288,0,534,0,67,0
1.182,393,0,535,0,67,0
1.184,287,0,536,0,67,0
1.186,511,0,537,0,67,0
1.188,300,0,538,0,67,0
1.19,315,0,539,0,67,0
1.192,341,0,540,0,67,0
1.194,300,0,541,0,67,0
1.196,300,0,542,0,67,0
1.198,362,0,543,0,67,0
1.2,331,0,544,0,67,0
1.202,319,0,545,0,67,0
1.204,386,0,546,0,67,0
1.206,302,0,547,0,67,0
1.208,394,0,548,0,67,0
1.21,299,0,549,0,67,0
1.212,266,0,550,0,67,0
1.214,355,0,551,0,67,0
1.216,278,0,552,0,67,0
1.218,349,0,553,0,67,0
1.22,320,0,554,0,67,0
1.222,482,0,555,0,67,0
1.224,314,0,556,0,67,0
1.226,290,0,557,0,68,0
1.228,295,0,558,0,67,0
1.23,310,0,559,0,67,0
1.232,387,0,559,0,68,0
1.234,323,0,560,0,68,0
1.236,429,0,560,0,70,0
1.238,279,0,561,0,70,0
1.24,473,0,562,0,70,0
1.242,327,0,563,0,70,0
1.244,424,0,564,0,70,0
1.246,366,0,565,0,70,0
1.248,368,0,566,0,70,0
1.25,291,0,567,0,70,0
1.252,384,0,568,0,70,0
1.254,615,0,569,0,70,0
1.256,519,0,570,0,70,0
1.258,392,0,571,0,70,0
1.26,319,0,572,0,70,0
1.262,475,0,573,0,70,0
1.264,407,0,574,0,70,0
1.266,437,0,575,0,70,0
1.268,402,0,576,0,70,0
1.27,392,0,577,0,70,0
1.272,313,0,578,0,70,0
1.274,329,0,579,0,70,0
1.276,341,0,580,0,70,0
1.278,330,0,581,0,70,0
1.28,346,0,582,0,70,0
1.282,369,0,583,0,70,0
1.284,355,0,584,0,70,0
1.286,313,0,585,0,70,0
1.288,347,0,586,0,70,0
1.29,314,0,587,0,70,0
1.292,323,0,588,0,70,0
1.294,330,0,589,0,70,0
1.296,327,0,590,0,70,0
1.298,312,0,591,0,70,0
1.3,305,0,592,0,70,0
1.302,392,0,593,0,70,0
1.304,336,0,594,0,70,0
1.306,316,0,595,0,70,0
1.308,463,0,596,0,71,0
1.31,318,0,597,0,71,0
1.312,375,0,598,0,71,0
1.314,270,0,599,0,71,0
1.316,269,0,600,0,71,0
1.318,323,0,601,0,71,0
1.32,356,0,602,0,71,0
1.322,337,0,603,0,71,0
1.324,351,0,604,0,71,0
1.326,337,0,605,0,71,0
1.328,323,0,606,0,71,0
1.33,314,0,607,0,71,0
1.332,273,0,608,0,71,0
1.334,315,0,609,0,71,0
1.336,391,0,609,0,72,0
1.338,434,0,610,0,72,0
1.34,283,0,610,0,73,0
1.342,292,0,610,0,74,0
1.344,281,0,611,0,74,0
1.346,237,0,611,0,75,0
1.348,279,0,612,0,75,0
1.35,316,0,612,0,76,0
1.352,238,0,612,0,77,0
1.354,287,0,613,0,77,0
1.356,271,0,613,0,78,0
1.358,316,0,614,0,78,0
1.36,330,0,615,0,78,0
1.362,290,0,616,0,78,0
1.364,272,0,617,0,78,0
1.366,276,0,617,0,79,0
1.368,319,0,618,0,79,0
1.37,274,0,619,0,79,0
1.372,208,0,619,0,80,0
1.374,276,0,620,0,80,0
1.376,273,0,621,0,80,0
1.378,391,0,622,0,80,0
1.38,329,0,623,0,80,0
1.382,465,0,624,0,80,0
1.384,336,0,625,0,80,0
1.386,262,0,626,0,80,0
1.388,266,0,627,0,80,0
1.39,317,0,627,0,81,0
1.392,299,0,628,0,81,0
1.394,217,0,628,0,82,0
1.396,276,0,629,0,82,0
1.398,247,0,629,0,83,0
1.4,399,0,630,0,83,0
1.402,332,0,631,0,83,0
1.404,344,0,632,0,83,0
1.406,386,0,633,0,83,0
1.408,390,0,634,0,83,0
1.41,300,0,635,0,83,0
1.412,335,0,636,0,83,0
1.414,344,0,637,0,83,0
1.416,295,0,638,0,83,0
1.418,441,0,639,0,83,0
1.42,331,0,640,0,83,0
1.422,380,0,641,0,83,0
1.424,290,0,642,0,83,0
1.426,382,0,643,0,83,0
1.428,368,0,644,0,83,0
1.43,380,0,645,0,83,0
1.432,457,0,646,0,83,0
1.434,323,0,647,0,83,0
1.436,429,0,648,0,83,0
1.438,377,0,649,0,83,0
1.44,333,0,649,0,84,0
1.442,315,0,650,0,84,0
1.444,497,0,651,0,84,0
1.446,346,0,652,0,84,0
1.448,453,0,653,0,84,0
1.45,382,0,654,0,84,0
1.452,285,0,655,0,84,0
1.454,456,0,656,0,84,0
1.456,357,0,657,0,84,0
1.458,540,0,658,0,84,0
1.46,279,0,659,0,84,0
1.462,433,0,660,0,85,0
1.464,307,0,661,0,84,0
1.466,372,0,662,0,85,0
1.468,340,0,663,0,85,0
1.47,391,0,664,0,85,0
1.472,328,0,665,0,85,0
1.474,352,0,666,0,85,0
1.476,366,0,667,0,85,0
1.478,274,0,667,0,86,0
1.48,368,0,668,0,86,0
1.482,276,0,668,0,87,0
1.484,367,0,669,0,87,0
1.486,355,0,670,0,87,0
1.488,485,0,671,0,87,0
1.49,319,0,672,0,87,0
1.492,456,0,673,0,87,0
1.494,286,0,674,0,86,0
1.496,338,0,675,0,87,0
1.498,402,0,676,0,87,0
1.5,313,0,677,0,87,0
1.502,431,0,678,0,87,0
1.504,462,0,679,0,87,0
1.506,315,0,680,0,87,0
1.508,303,0,681,0,87,0
1.51,323,0,682,0,87,0
1.512,324,0,683,0,87,0
1.514,311,0,684,0,87,0
1.516,286,0,685,0,87,0
1.518,292,0,686,0,87,0
1.52,324,0,687,0,87,0
1.522,299,0,688,0,87,0
1.524,444,0,689,0,87,0
1.526,345,0,690,0,87,0
1.528,241,0,691,0,87,0
1.53,323,0,692,0,87,0
1.532,313,0,693,0,87,0
1.534,411,0,694,0,87,0
1.536,394,0,695,0,87,0
1.538,498,0,696,0,87,0
1.54,392,0,697,0,87,0
1.542,325,0,698,0,87,0
1.544,460,0,699,0,87,0
1.546,279,0,700,0,86,0
1.548,345,0,701,0,87,0
1.55,330,0,702,0,87,0
1.552,287,0,703,0,87,0
1.554,302,0,704,0,87,0
1.556,343,0,705,0,87,0
1.558,326,0,706,0,87,0
1.56,459,0,707,0,87,0
1.562,329,0,708,0,88,0
1.564,381,0,709,0,88,0
1.566,319,0,710,0,88,0
1.568,339,0,711,0,88,0
1.57,394,0,712,0,88,0
1.572,301,0,713,0,88,0
1.574,306,0,714,0,88,0
1.576,273,0,715,0,88,0
1.578,275,0,716,0,88,0
1.58,463,0,717,0,88,0
1.582,358,0,718,0,88,0
1.584,330,0,719,0,88,0
1.586,373,0,720,0,88,0
1.588,292,0,721,0,88,0
1.59,331,0,722,0,88,0
1.592,341,0,723,0,88,0
1.594,424,0,724,0,88,0
1.596,419,0,725,0,88,0
1.598,339,0,726,0,88,0
1.6,301,0,727,0,88,0
1.602,383,0,728,0,88,0
1.604,326,0,729,0,88,0
1.606,328,0,730,0,88,0
1.608,349,0,731,0,88,0
1.61,294,0,732,0,88,0
1.612,349,0,733,0,88,0
1.614,334,0,734,0,88,0
1.616,370,0,735,0,88,0
1.618,283,0,736,0,88,0
1.62,331,0,737,0,88,0
1.622,376,0,738,0,88,0
1.624,370,0,739,0,88,0
1.626,405,0,740,0,88,0
1.628,367,0,741,0,88,0
1.63,304,0,742,0,88,0
1.632,325,0,743,0,88,0
1.634,393,0,744,0,88,0
1.636,429,0,745,0,88,0
1.638,401,0,746,0,88,0
1.64,341,0,747,0,88,0
1.642,319,0,748,0,89,0
1.644,315,0,749,0,89,0
1.646,406,0,750,0,89,0
1.648,267,0,751,0,89,0
1.65,347,0,752,0,89,0
1.652,270,0,753,0,89,0
1.654,410,0,754,0,89,0
1.656,372,0,755,0,89,0
1.658,433,0,756,0,89,0
1.66,317,0,757,0,89,0
1.662,524,0,758,0,89,0
1.664,292,0,759,0,89,0
1.666,355,0,760,0,89,0
1.668,278,0,761,0,89,0
1.67,299,0,762,0,89,0
1.672,320,0,763,0,89,0
1.674,336,0,764,0,89,0
1.676,354,0,765,0,89,0
1.678,364,0,766,0,89,0
1.68,437,0,767,0,89,0
1.682,356,0,768,0,89,0
1.684,397,0,769,0,89,0
1.686,398,0,770,0,89,0
1.688,537,0,771,0,89,0
1.69,285,0,772,0,89,0
1.692,343,0,773,0,89,0
1.694,259,0,774,0,89,0
1.696,338,0,775,0,89,0
1.698,310,0,776,0,89,0
1.7,285,0,777,0,89,0
1.702,406,0,778,0,89,0
1.704,339,0,779,0,89,0
1.706,386,0,780,0,90,0
1.708,344,0,781,0,90,0
1.71,273,0,782,0,90,0
1.712,359,0,783,0,90,0
1.714,338,0,784,0,90,0
1.716,422,0,785,0,90,0
1.718,283,0,786,0,90,0
1.72,408,0,787,0,90,0
1.722,344,0,788,0,90,0
1.724,260,0,789,0,90,0
1.726,440,0,790,0,90,0
1.728,325,0,791,0,90,0
1.73,301,0,792,0,90,0
1.732,339,0,793,0,90,0
1.734,309,0,794,0,90,0
1.736,296,0,795,0,90,0
1.738,327,0,796,0,90,0
1.74,305,0,797,0,90,0
1.742,371,0,798,0,90,0
1.744,355,0,799,0,90,0
1.746,379,0,800,0,90,0
1.748,442,0,801,0,90,0
1.75,437,0,802,0,90,0
1.752,320,0,803,0,90,0
1.754,431,0,804,0,90,0
1.756,469,0,805,0,90,0
1.758,327,0,806,0,90,0
1.76,360,0,807,0,90,0
1.762,397,0,808,0,90,0
1.764,317,0,809,0,90,0
1.766,358,0,810,0,90,0
1.768,284,0,811,0,90,0
1.77,480,0,812,0,90,0
1.772,307,0,813,0,90,0
1.774,319,0,814,0,90,0
1.776,392,0,815,0,90,0
1.778,382,0,816,0,90,0
1.78,346,0,817,0,90,0
1.782,411,0,818,0,90,0
1.784,371,0,819,0,90,0
1.786,326,0,820,0,90,0
1.788,477,0,821,0,90,0
1.79,473,0,822,0,90,0
1.792,408,0,823,0,91,0
1.794,297,0,824,0,91,0
1.796,290,0,825,0,91,0
1.798,283,0,826,0,91,0
1.8,356,0,827,0,91,0
1.802,287,0,828,0,91,0
1.804,261,0,829,0,91,0
1.806,319,0,830,0,91,0
1.808,347,0,831,0,91,0
1.81,373,0,832,0,91,0
1.812,302,0,833,0,91,0
1.814,412,0,834,0,91,0
1.816,316,0,835,0,91,0
1.818,345,0,836,0,91,0
1.82,412,0,837,0,91,0
1.822,262,0,838,0,91,0
1.824,634,0,839,0,91,0
1.826,409,0,840,0,91,0
1.828,387,0,841,0,91,0
1.83,321,0,842,0,91,0
1.832,355,0,843,0,91,0
1.834,294,0,844,0,91,0
1.836,461,0,845,0,91,0
1.838,399,0,846,0,91,0
1.84,287,0,846,0,92,0
1.842,293,0,847,0,92,0
1.844,221,0,847,0,93,0
1.846,266,0,847,0,94,0
1.848,364,0,848,0,94,0
1.85,329,0,848,0,95,0
1.852,225,0,848,0,96,0
1.854,272,0,848,0,97,0
1.856,409,0,849,0,97,0
1.858,273,0,849,0,98,0
1.86,337,0,849,0,99,0
1.862,285,0,849,0,100,0
1.864,403,0,849,0,101,0
1.866,344,0,849,0,102,0
1.868,400,0,849,0,103,0
1.87,248,0,849,0,105,0
1.872,232,0,849,0,106,0
1.874,231,0,849,0,107,0
1.876,210,0,849,0,108,0
1.878,482,0,849,0,109,0
1.88,290,0,849,0,110,0
1.882,249,0,849,0,111,0
1.884,146,0,849,0,112,0
1.886,247,0,849,0,113,0
1.888,209,0,849,0,114,0
1.89,275,0,849,0,115,0
1.892,323,0,849,0,115,0
1.894,240,0,849,0,116,0
1.896,381,0,850,0,116,0
1.898,373,0,851,0,116,0
1.9,383,0,852,0,116,0
1.902,358,0,853,0,117,0
1.904,386,0,854,0,117,0
1.906,340,0,855,0,117,0
1.908,268,0,856,0,117,0
1.91,334,0,857,0,117,0
1.912,288,0,858,0,117,0
1.914,315,0,859,0,117,0
1.916,299,0,860,0,117,0
1.918,272,0,861,0,117,0
1.92,393,0,862,0,117,0
1.922,383,0,863,0,117,0
1.924,294,0,864,0,117,0
1.926,356,0,865,0,117,0
1.928,294,0,866,0,117,0
1.93,232,0,866,0,118,0
1.932,342,0,867,0,118,0
1.934,282,0,867,0,119,0
1.936,312,0,868,0,119,0
1.938,226,0,868,0,120,0
1.94,428,0,868,0,121,0
1.942,353,0,869,0,121,0
1.944,300,0,869,0,122,0
1.946,295,0,869,0,123,0
1.948,302,0,869,0,124,0
1.95,305,0,870,0,124,0
1.952,276,0,870,0,125,0
1.954,257,0,870,0,126,0
1.956,253,0,870,0,127,0
1.958,278,0,870,0,128,0
1.96,272,0,870,0,129,0
1.962,206,0,870,0,130,0
1.964,242,0,870,0,131,0
1.966,401,0,871,0,131,0
1.968,289,0,871,0,132,0
1.97,226,0,871,0,133,0
1.972,223,0,871,0,134,0
1.974,311,0,872,0,134,0
1.976,280,0,872,0,135,0
1.978,285,0,872,0,136,0
1.98,276,0,873,0,136,0
1.982,315,0,873,0,137,0
1.984,291,0,874,0,137,0
1.986,335,0,875,0,137,0
1.988,394,0,876,0,137,0
1.99,286,0,877,0,137,0
1.992,293,0,878,0,137,0
1.994,352,0,879,0,137,0
1.996,310,0,880,0,137,0
1.998,287,0,881,0,137,0
2,354,0,882,0,137,0
2.002,343,0,883,0,137,0
2.004,303,0,884,0,137,0
2.006,335,0,885,0,137,0
2.008,316,0,886,0,137,0
2.01,340,0,887,0,137,0
2.012,311,0,888,0,137,0
2.014,370,0,889,0,137,0
2.016,396,0,890,0,137,0
2.018,368,0,891,0,137,0
2.02,288,0,892,0,137,0
2.022,337,0,893,0,137,0
2.024,305,0,894,0,137,0
2.026,280,0,895,0,137,0
2.028,325,0,896,0,137,0
2.03,357,0,897,0,137,0
2.032,392,0,898,0,137,0
2.034,281,0,899,0,137,0
2.036,312,0,900,0,137,0
2.038,354,0,901,0,136,0
2.04,319,0,902,0,137,0
2.042,450,0,903,0,137,0
2.044,390,0,904,0,137,0
2.046,314,0,905,0,137,0
2.048,350,0,906,0,137,0
2.05,343,0,907,0,137,0
2.052,398,0,908,0,137,0
2.054,432,0,909,0,137,0
2.056,474,0,910,0,137,0
2.058,308,0,910,0,138,0
2.06,344,0,911,0,138,0
2.062,303,0,912,0,138,0
2.064,271,0,912,0,139,0
2.066,454,0,913,0,140,0
2.068,359,0,914,0,140,0
2.07,532,0,915,0,140,0
2.072,333,0,916,0,140,0
2.074,303,0,917,0,140,0
2.076,402,0,918,0,140,0
2.078,325,0,919,0,140,0
2.08,330,0,920,0,140,0
2.082,383,0,921,0,140,0
2.084,330,0,922,0,140,0
2.086,390,0,923,0,140,0
2.088,306,0,924,0,140,0
2.09,315,0,925,0,140,0
2.092,324,0,926,0,140,0
2.094,290,0,927,0,140,0
2.096,529,0,928,0,140,0
2.098,339,0,929,0,140,0
2.1,345,0,930,0,140,0
2.102,284,0,931,0,140,0
2.104,355,0,932,0,140,0
2.106,373,0,933,0,140,0
2.108,344,0,934,0,140,0
2.11,405,0,935,0,140,0
2.112,321,0,936,0,140,0
2.114,293,0,937,0,140,0
2.116,326,0,938,0,140,0
2.118,327,0,939,0,140,0
2.12,347,0,940,0,140,0
2.122,401,0,941,0,140,0
2.124,346,0,942,0,140,0
2.126,412,0,943,0,141,0
2.128,403,0,944,0,140,0
2.13,445,0,945,0,141,0
2.132,269,0,946,0,141,0
2.134,317,0,947,0,141,0
2.136,275,0,948,0,141,0
2.138,308,0,948,0,141,0
2.14,298,0,949,0,142,0
2.142,208,0,949,0,143,0
2.144,485,0,950,0,143,0
2.146,205,0,950,0,144,0
2.148,323,0,951,0,144,0
2.15,214,0,951,0,145,0
2.152,513,0,952,0,145,0
2.154,378,0,953,0,145,0
2.156,373,0,954,0,145,0
2.158,360,0,955,0,145,0
2.16,354,0,956,0,145,0
2.162,288,0,957,0,145,0
2.164,416,0,958,0,145,0
2.166,384,0,959,0,145,0
2.168,433,0,960,0,145,0
2.17,392,0,961,0,145,0
2.172,366,0,962,0,145,0
2.174,365,0,963,0,145,0
2.176,337,0,964,0,145,0
2.178,366,0,965,0,145,0
2.18,454,0,966,0,145,0
2.182,351,0,967,0,145,0
2.184,386,0,968,0,145,0
2.186,407,0,969,0,146,0
2.188,517,0,970,0,146,0
2.19,322,0,971,0,146,0
2.192,427,0,972,0,146,0
2.194,333,0,973,0,146,0
2.196,387,0,974,0,146,0
2.198,409,0,975,0,146,0
2.2,380,0,976,0,146,0
2.202,433,0,977,0,146,0
2.204,323,0,978,0,146,0
2.206,361,0,979,0,146,0
2.208,366,0,980,0,146,0
2.21,354,0,981,0,146,0
2.212,304,0,982,0,146,0
2.214,378,0,983,0,146,0
2.216,308,0,984,0,146,0
2.218,330,0,985,0,146,0
2.22,384,0,986,0,146,0
2.222,404,0,987,0,146,0
2.224,373,0,988,0,146,0
2.226,355,0,989,0,146,0
2.228,355,0,990,0,147,0
2.23,320,0,991,0,146,0
2.232,450,0,992,0,147,0
2.234,295,0,993,0,147,0
2.236,292,0,994,0,147,0
2.238,389,0,995,0,147,0
2.24,269,0,996,0,147,0
2.242,308,0,997,0,147,0
2.244,300,0,998,0,147,0
2.246,361,0,999,0,147,0
2.248,306,0,1000,0,147,0
2.25,290,0,1001,0,147,0
2.252,333,0,1002,0,147,0
2.254,393,0,1003,0,147,0
2.256,376,0,1004,0,147,0
2.258,297,0,1005,0,147,0
2.26,316,0,1006,0,147,0
2.262,298,0,1007,0,147,0
2.264,273,0,1008,0,147,0
2.266,329,0,1009,0,147,0
2.268,334,0,1010,0,147,0
2.27,269,0,1011,0,147,0
2.272,329,0,1012,0,147,0
2.274,307,0,1013,0,147,0
2.276,475,0,1014,0,147,0
2.278,424,0,1015,0,147,0
2.28,299,0,1016,0,147,0
2.282,381,0,1017,0,147,0
2.284,303,0,1018,0,147,0
2.286,272,0,1018,0,148,0
2.288,303,0,1019,0,148,0
2.29,386,0,1020,0,148,0
2.292,291,0,1020,0,149,0
2.294,291,0,1021,0,149,0
2.296,308,0,1022,0,149,0
2.298,352,0,1023,0,149,0
2.3,426,0,1024,0,149,0
2.302,272,0,1025,0,149,0
2.304,259,0,1026,0,149,0
2.306,278,0,1027,0,149,0
2.308,385,0,1028,0,149,0
2.31,320,0,1029,0,149,0
2.312,400,0,1030,0,149,0
2.314,427,0,1031,0,149,0
2.316,337,0,1032,0,149,0
2.318,361,0,1033,0,149,0
2.32,468,0,1034,0,150,0
2.322,428,0,1035,0,149,0
2.324,337,0,1036,0,150,0
2.326,385,0,1037,0,150,0
2.328,357,0,1038,0,150,0
2.33,307,0,1039,0,150,0
2.332,301,0,1040,0,150,0
2.334,273,0,1041,0,150,0
2.336,346,0,1042,0,150,0
2.338,363,0,1043,0,150,0
2.34,284,0,1044,0,150,0
2.342,305,0,1045,0,150,0
2.344,263,0,1046,0,150,0
2.346,421,0,1047,0,150,0
2.348,333,0,1048,0,150,0
2.35,385,0,1049,0,150,0
2.352,363,0,1050,0,150,0
2.354,455,0,1051,0,150,0
2.356,412,0,1052,0,150,0
2.358,447,0,1053,0,150,0
2.36,420,0,1054,0,150,0
2.362,331,0,1055,0,150,0
2.364,339,0,1056,0,150,0
2.366,280,0,1057,0,150,0
2.368,369,0,1058,0,150,0
2.37,326,0,1059,0,151,0
2.372,472,0,1060,0,151,0
2.374,290,0,1061,0,151,0
2.376,315,0,1062,0,151,0
2.378,315,0,1063,0,151,0
2.38,403,0,1064,0,151,0
2.382,311,0,1065,0,151,0
2.384,315,0,1066,0,151,0
2.386,342,0,1067,0,151,0
2.388,270,0,1068,0,151,0
2.39,368,0,1069,0,151,0
2.392,265,0,1070,0,151,0
2.394,389,0,1071,0,151,0
2.396,494,0,1072,0,151,0
2.398,370,0,1073,0,151,0
2.4,433,0,1074,0,151,0
2.402,382,0,1075,0,151,0
2.404,315,0,1076,0,151,0
2.406,390,0,1077,0,151,0
2.408,469,0,1078,0,151,0
2.41,401,0,1079,0,151,0
2.412,337,0,1080,0,152,0
2.414,455,0,1081,0,151,0
2.416,306,0,1082,0,152,0
2.418,282,0,1083,0,152,0
2.42,302,0,1084,0,152,0
2.422,358,0,1085,0,152,0
2.424,285,0,1086,0,152,0
2.426,296,0,1087,0,152,0
2.428,286,0,1088,0,152,0
2.43,405,0,1089,0,152,0
2.432,293,0,1090,0,152,0
2.434,400,0,1091,0,152,0
2.436,315,0,1092,0,152,0
2.438,319,0,1093,0,152,0
2.44,365,0,1094,0,152,0
2.442,287,0,1095,0,152,0
2.444,461,0,1096,0,152,0
2.446,266,0,1097,0,152,0
2.448,400,0,1098,0,152,0
2.45,432,0,1099,0,152,0
2.452,395,0,1100,0,152,0
2.454,264,0,1101,0,152,0
2.456,371,0,1102,0,152,0
2.458,301,0,1103,0,152,0
2.46,365,0,1104,0,152,0
2.462,452,0,1105,0,152,0
2.464,311,0,1106,0,152,0
2.466,443,0,1107,0,152,0
2.468,341,0,1108,0,152,0
2.47,276,0,1108,0,153,0
2.472,426,0,1109,0,153,0
2.474,413,0,1110,0,154,0
2.476,382,0,1111,0,154,0
2.478,261,0,1112,0,154,0
2.48,426,0,1113,0,154,0
2.482,306,0,1114,0,154,0
2.484,354,0,1115,0,154,0
2.486,264,0,1116,0,154,0
2.488,400,0,1117,0,154,0
2.49,220,0,1117,0,155,0
2.492,333,0,1118,0,155,0
2.494,237,0,1118,0,156,0
2.496,519,0,1119,0,156,0
2.498,410,0,1120,0,156,0
2.5,324,0,1121,0,156,0
2.502,315,0,1122,0,156,0
2.504,267,0,1123,0,156,0
2.506,295,0,1124,0,156,0
2.508,287,0,1125,0,156,0
2.51,448,0,1126,0,156,0
2.512,302,0,1127,0,156,0
2.514,308,0,1128,0,156,0
2.516,357,0,1129,0,156,0
2.518,357,0,1130,0,156,0
2.52,259,0,1131,0,156,0
2.522,400,0,1132,0,156,0
2.524,298,0,1133,0,156,0
2.526,270,0,1134,0,156,0
2.528,347,0,1135,0,156,0
2.53,292,0,1136,0,156,0
2.532,309,0,1137,0,156,0
2.534,411,0,1138,0,156,0
2.536,301,0,1139,0,156,0
2.538,278,0,1140,0,156,0
2.54,348,0,1141,0,156,0
2.542,291,0,1142,0,156,0
2.544,292,0,1142,0,157,0
2.546,361,0,1143,0,157,0
2.548,319,0,1144,0,157,0
2.55,287,0,1144,0,158,0
2.552,324,0,1145,0,158,0
2.554,382,0,1146,0,158,0
2.556,282,0,1146,0,159,0
2.558,381,0,1147,0,159,0
2.56,354,0,1147,0,160,0
2.562,393,0,1148,0,160,0
2.564,372,0,1149,0,160,0
2.566,458,0,1150,0,160,0
2.568,347,0,1150,0,161,0
2.57,500,0,1151,0,161,0
2.572,436,0,1152,0,161,0
2.574,544,0,1153,0,161,0
2.576,305,0,1153,0,162,0
2.578,367,0,1154,0,162,0
2.58,335,0,1155,0,162,0
2.582,481,0,1156,0,162,0
2.584,413,0,1157,0,162,0
2.586,447,0,1158,0,162,0
2.588,292,0,1159,0,163,0
2.59,375,0,1160,0,163,0
2.592,335,0,1161,0,163,0
2.594,312,0,1162,0,163,0
2.596,420,0,1163,0,163,0
2.598,297,0,1164,0,163,0
2.6,314,0,1165,0,163,0
2.602,280,0,1166,0,163,0
2.604,292,0,1167,0,163,0
2.606,320,0,1168,0,163,0
2.608,384,0,1169,0,163,0
2.61,283,0,1170,0,163,0
2.612,359,0,1171,0,163,0
2.614,286,0,1172,0,163,0
2.616,270,0,1173,0,163,0
2.618,379,0,1174,0,163,0
2.62,277,0,1175,0,163,0
2.622,282,0,1176,0,163,0
2.624,336,0,1177,0,163,0
2.626,466,0,1178,0,163,0
2.628,418,0,1179,0,163,0
2.63,286,0,1180,0,163,0
2.632,301,0,1181,0,163,0
2.634,274,0,1182,0,163,0
2.636,341,0,1183,0,163,0
2.638,428,0,1184,0,163,0
2.64,284,0,1185,0,163,0
2.642,341,0,1186,0,163,0
2.644,380,0,1187,0,163,0
2.646,321,0,1188,0,163,0
2.648,380,0,1189,0,163,0
2.65,338,0,1190,0,163,0
2.652,311,0,1191,0,163,0
2.654,341,0,1192,0,163,0
2.656,244,0,1193,0,163,0
2.658,429,0,1194,0,163,0
2.66,354,0,1195,0,163,0
2.662,368,0,1196,0,163,0
2.664,330,0,1197,0,163,0
2.666,310,0,1198,0,163,0
2.668,337,0,1199,0,163,0
2.67,314,0,1199,0,164,0
2.672,391,0,1200,0,164,0
2.674,241,0,1200,0,165,0
2.676,393,0,1201,0,166,0
2.678,356,0,1202,0,166,0
2.68,423,0,1202,0,166,0
2.682,287,0,1203,0,167,0
2.684,306,0,1204,0,167,0
2.686,411,0,1205,0,167,0
2.688,285,0,1206,0,167,0
2.69,341,0,1207,0,167,0
2.692,456,0,1208,0,167,0
2.694,261,0,1209,0,167,0
2.696,327,0,1210,0,167,0
2.698,309,0,1211,0,167,0
2.7,321,0,1212,0,167,0
2.702,307,0,1213,0,167,0
2.704,375,0,1214,0,167,0
2.706,350,0,1215,0,167,0
2.708,346,0,1216,0,167,0
2.71,407,0,1217,0,167,0
2.712,363,0,1218,0,167,0
2.714,320,0,1219,0,167,0
2.716,309,0,1220,0,167,0
2.718,312,0,1221,0,167,0
2.72,499,0,1222,0,167,0
2.722,322,0,1223,0,167,0
2.724,338,0,1224,0,167,0
2.726,324,0,1225,0,167,0
2.728,225,0,1226,0,167,0
2.73,292,0,1227,0,167,0
2.732,304,0,1228,0,167,0
2.734,364,0,1229,0,167,0
2.736,405,0,1230,0,167,0
2.738,336,0,1231,0,167,0
2.74,419,0,1232,0,167,0
2.742,353,0,1233,0,167,0
2.744,505,0,1234,0,168,0
2.746,423,0,1235,0,168,0
2.748,394,0,1236,0,168,0
2.75,418,0,1237,0,168,0
2.752,322,0,1238,0,168,0
2.754,290,0,1239,0,168,0
2.756,314,0,1240,0,168,0
2.758,295,0,1240,0,169,0
2.76,467,0,1241,0,169,0
2.762,247,0,1241,0,170,0
2.764,275,0,1242,0,170,0
2.766,313,0,1242,0,171,0
2.768,278,0,1243,0,171,0
2.77,302,0,1243,0,172,0
2.772,303,0,1244,0,172,0
2.774,278,0,1245,0,172,0
2.776,308,0,1246,0,172,0
2.778,268,0,1247,0,172,0
2.78,390,0,1248,0,172,0
2.782,297,0,1249,0,172,0
2.784,386,0,1250,0,172,0
2.786,303,0,1251,0,172,0
2.788,492,0,1252,0,172,0
2.79,435,0,1253,0,172,0
2.792,417,0,1254,0,172,0
2.794,324,0,1255,0,172,0
2.796,282,0,1256,0,172,0
2.798,368,0,1257,0,172,0
2.8,387,0,1258,0,172,0
2.802,477,0,1259,0,172,0
2.804,347,0,1260,0,172,0
2.806,310,0,1261,0,172,0
2.808,309,0,1262,0,172,0
2.81,297,0,1263,0,172,0
2.812,321,0,1264,0,172,0
2.814,320,0,1265,0,172,0
2.816,329,0,1266,0,172,0
2.818,396,0,1267,0,172,0
2.82,426,0,1268,0,172,0
2.822,347,0,1269,0,172,0
2.824,302,0,1270,0,172,0
2.826,362,0,1271,0,172,0
2.828,360,0,1272,0,172,0
2.83,394,0,1273,0,172,0
2.832,297,0,1274,0,173,0
2.834,487,0,1275,0,173,0
2.836,323,0,1276,0,173,0
2.838,317,0,1277,0,173,0
2.84,311,0,1278,0,173,0
2.842,393,0,1279,0,173,0
2.844,287,0,1280,0,173,0
2.846,289,0,1281,0,173,0
2.848,298,0,1282,0,173,0
2.85,267,0,1283,0,173,0
2.852,362,0,1284,0,173,0
2.854,268,0,1285,0,173,0
2.856,469,0,1286,0,173,0
2.858,374,0,1287,0,173,0
2.86,302,0,1287,0,174,0
2.862,326,0,1288,0,174,0
2.864,296,0,1288,0,175,0
2.866,357,0,1289,0,175,0
2.868,335,0,1289,0,176,0
2.87,350,0,1290,0,176,0
2.872,247,0,1290,0,177,0
2.874,216,0,1290,0,178,0
2.876,287,0,1291,0,178,0
2.878,296,0,1291,0,179,0
2.88,261,0,1291,0,180,0
2.882,331,0,1292,0,180,0
2.884,292,0,1292,0,181,0
2.886,275,0,1293,0,181,0
2.888,198,0,1293,0,182,0
2.89,326,0,1294,0,182,0
2.892,325,0,1295,0,182,0
2.894,273,0,1296,0,182,0
2.896,330,0,1297,0,182,0
2.898,303,0,1298,0,182,0
2.9,308,0,1299,0,182,0
2.902,320,0,1300,0,182,0
2.904,306,0,1301,0,182,0
2.906,358,0,1302,0,182,0
2.908,287,0,1303,0,182,0
2.91,311,0,1304,0,182,0
2.912,307,0,1305,0,182,0
2.914,254,0,1306,0,182,0
2.916,321,0,1307,0,182,0
2.918,274,0,1308,0,182,0
2.92,324,0,1309,0,182,0
2.922,269,0,1310,0,182,0
2.924,367,0,1311,0,182,0
2.926,296,0,1312,0,182,0
2.928,463,0,1313,0,182,0
2.93,306,0,1314,0,182,0
2.932,333,0,1315,0,182,0
2.934,377,0,1316,0,182,0
2.936,352,0,1317,0,182,0
2.938,443,0,1318,0,182,0
2.94,427,0,1319,0,182,0
2.942,365,0,1320,0,182,0
2.944,478,0,1321,0,182,0
2.946,345,0,1322,0,182,0
2.948,461,0,1323,0,182,0
2.95,358,0,1324,0,182,0
2.952,353,0,1325,0,182,0
2.954,441,0,1326,0,182,0
2.956,398,0,1327,0,182,0
2.958,317,0,1328,0,182,0
2.96,420,0,1329,0,182,0
2.962,307,0,1330,0,182,0
2.964,394,0,1331,0,182,0
2.966,299,0,1332,0,182,0
2.968,326,0,1333,0,182,0
2.97,398,0,1334,0,182,0
2.972,276,0,1335,0,182,0
2.974,428,0,1336,0,182,0
2.976,302,0,1337,0,182,0
2.978,569,0,1338,0,182,0
2.98,352,0,1339,0,182,0
2.982,260,0,1339,0,183,0
2.984,308,0,1340,0,183,0
2.986,301,0,1341,0,183,0
2.988,355,0,1342,0,183,0
2.99,358,0,1343,0,183,0
2.992,413,0,1344,0,183,0
2.994,370,0,1345,0,183,0
2.996,408,0,1346,0,184,0
2.998,423,0,1347,0,184,0
3,217,0,1347,0,185,0
3.002,293,0,1348,0,185,0
3.004,404,0,1349,0,185,0
3.006,278,0,1350,0,185,0
3.008,309,0,1351,0,185,0
3.01,299,0,1352,0,185,0
3.012,339,0,1353,0,185,0
3.014,350,0,1354,0,185,0
3.016,322,0,1355,0,185,0
3.018,398,0,1356,0,185,0
3.02,421,0,1357,0,185,0
3.022,349,0,1358,0,185,0
3.024,404,0,1359,0,185,0
3.026,350,0,1360,0,185,0
3.028,295,0,1361,0,184,0
3.03,287,0,1362,0,185,0
3.032,430,0,1363,0,185,0
3.034,422,0,1364,0,185,0
3.036,300,0,1365,0,185,0
3.038,428,0,1366,0,185,0
3.04,290,0,1367,0,185,0
3.042,381,0,1368,0,185,0
3.044,309,0,1369,0,185,0
3.046,345,0,1370,0,185,0
3.048,239,0,1370,0,186,0
3.05,307,0,1371,0,186,0
3.052,374,0,1372,0,185,0
3.054,319,0,1373,0,186,0
3.056,447,0,1374,0,186,0
3.058,246,0,1374,0,187,0
3.06,427,0,1375,0,187,0
3.062,342,0,1376,0,187,0
3.064,343,0,1377,0,187,0
3.066,383,0,1378,0,187,0
3.068,320,0,1379,0,187,0
3.07,341,0,1380,0,187,0
3.072,387,0,1381,0,187,0
3.074,301,0,1382,0,187,0
3.076,405,0,1383,0,187,0
3.078,438,0,1384,0,187,0
3.08,387,0,1385,0,187,0
3.082,398,0,1386,0,187,0
3.084,423,0,1387,0,187,0
3.086,412,0,1388,0,187,0
3.088,257,0,1389,0,187,0
3.09,340,0,1390,0,187,0
3.092,301,0,1391,0,187,0
3.094,346,0,1392,0,187,0
3.096,340,0,1393,0,187,0
3.098,331,0,1394,0,187,0
3.1,348,0,1395,0,187,0
3.102,434,0,1396,0,187,0
3.104,430,0,1397,0,187,0
3.106,403,0,1398,0,188,0
3.108,418,0,1399,0,188,0
3.11,261,0,1400,0,188,0
3.112,401,0,1401,0,188,0
3.114,522,0,1402,0,188,0
3.116,343,0,1403,0,188,0
3.118,335,0,1404,0,188,0
3.12,257,0,1405,0,188,0
3.122,339,0,1406,0,188,0
3.124,270,0,1407,0,188,0
3.126,438,0,1408,0,188,0
3.128,304,0,1409,0,188,0
3.13,393,0,1410,0,188,0
3.132,326,0,1411,0,188,0
3.134,342,0,1412,0,188,0
3.136,433,0,1413,0,188,0
3.138,304,0,1414,0,188,0
3.14,405,0,1415,0,188,0
3.142,316,0,1416,0,188,0
3.144,299,0,1417,0,188,0
3.146,333,0,1418,0,188,0
3.148,395,0,1419,0,188,0
3.15,315,0,1420,0,188,0
3.152,296,0,1421,0,188,0
3.154,352,0,1422,0,188,0
3.156,345,0,1423,0,188,0
3.158,379,0,1424,0,188,0
3.16,321,0,1425,0,188,0
3.162,350,0,1425,0,189,0
3.164,334,0,1426,0,189,0
3.166,257,0,1426,0,190,0
3.168,415,0,1426,0,191,0
3.17,373,0,1427,0,191,0
3.172,302,0,1427,0,192,0
3.174,286,0,1427,0,194,0
3.176,368,0,1427,0,195,0
3.178,325,0,1428,0,195,0
3.18,339,0,1428,0,196,0
3.182,231,0,1428,0,197,0
3.184,263,0,1428,0,198,0
3.186,210,0,1428,0,199,0
3.188,288,0,1428,0,200,0
3.19,273,0,1428,0,201,0
3.192,257,0,1428,0,202,0
3.194,458,0,1428,0,203,0
3.196,235,0,1428,0,204,0
3.198,247,0,1428,0,205,0
3.2,225,0,1428,0,206,0
3.202,261,0,1428,0,207,0
3.204,217,0,1428,0,208,0
3.206,232,0,1428,0,209,0
3.208,230,0,1428,0,210,0
3.21,234,0,1428,0,211,0
3.212,400,0,1428,0,212,0
3.214,364,0,1428,0,213,0
3.216,215,0,1428,0,214,0
3.218,264,0,1428,0,215,0
3.22,324,0,1428,0,216,0
3.222,243,0,1428,0,217,0
3.224,360,0,1428,0,218,0
3.226,276,0,1428,0,219,0
3.228,230,0,1428,0,220,0
3.23,290,0,1428,0,221,0
3.232,226,0,1428,0,222,0
3.234,354,0,1428,0,223,0
3.236,416,0,1428,0,223,0
3.238,311,0,1428,0,225,0
3.24,265,0,1428,0,226,0
3.242,272,0,1428,0,227,0
3.244,260,0,1428,0,228,0
3.246,248,0,1428,0,229,0
3.248,363,0,1428,0,230,0
3.25,234,0,1428,0,231,0
3.252,355,0,1428,0,232,0
3.254,262,0,1428,0,233,0
3.256,225,0,1428,0,234,0
3.258,235,0,1428,0,235,0
3.26,298,0,1428,0,236,0
3.262,214,0,1428,0,237,0
3.264,270,0,1428,0,238,0
3.266,276,0,1428,0,239,0
3.268,290,0,1428,0,240,0
3.27,351,0,1428,0,241,0
3.272,290,0,1428,0,242,0
3.274,248,0,1428,0,243,0
3.276,293,0,1428,0,244,0
3.278,512,0,1428,0,245,0
3.28,340,0,1428,0,246,0
3.282,236,0,1428,0,247,0
3.284,291,0,1428,0,248,0
3.286,271,0,1428,0,249,0
3.288,284,0,1428,0,250,0
3.29,201,0,1428,0,251,0
3.292,312,0,1428,0,252,0
3.294,243,0,1428,0,253,0
3.296,239,0,1428,0,254,0
3.298,286,0,1428,0,255,0
3.3,259,0,1428,0,256,0
3.302,251,0,1428,0,257,0
3.304,397,0,1428,0,258,0
3.306,273,0,1428,0,259,0
3.308,258,0,1428,0,260,0
3.31,411,0,1428,0,261,0
3.312,257,0,1428,0,262,0
3.314,265,0,1428,0,263,0
3.316,268,0,1428,0,264,0
3.318,300,0,1428,0,265,0
3.32,281,0,1428,0,266,0
3.322,240,0,1428,0,267,0
3.324,263,0,1428,0,268,0
3.326,224,0,1428,0,269,0
3.328,252,0,1428,0,270,0
3.33,325,0,1429,0,270,0
3.332,272,0,1429,0,271,0
3.334,280,0,1429,0,272,0
3.336,254,0,1429,0,273,0
3.338,302,0,1429,0,274,0
3.34,217,0,1429,0,275,0
3.342,256,0,1429,0,276,0
3.344,224,0,1429,0,277,0
3.346,466,0,1430,0,277,0
3.348,431,0,1430,0,278,0
3.35,274,0,1430,0,279,0
3.352,297,0,1430,0,280,0
3.354,314,0,1431,0,279,0
3.356,226,0,1431,0,279,0
3.358,350,0,1431,0,282,0
3.36,360,0,1432,0,282,0
3.362,398,0,1432,0,283,0
3.364,372,0,1432,0,284,0
3.366,334,0,1433,0,284,0
3.368,265,0,1433,0,285,0
3.37,334,0,1434,0,285,0
3.372,429,0,1435,0,285,0
3.374,381,0,1436,0,285,0
3.376,367,0,1437,0,285,0
3.378,412,0,1438,0,285,0
3.38,348,0,1439,0,285,0
3.382,367,0,1440,0,285,0
3.384,313,0,1441,0,285,0
3.386,497,0,1442,0,285,0
3.388,476,0,1443,0,285,0
3.39,526,0,1444,0,286,0
3.392,342,0,1445,0,286,0
3.394,449,0,1446,0,286,0
3.396,287,0,1447,0,286,0
3.398,398,0,1448,0,286,0
3.4,320,0,1449,0,286,0
3.402,416,0,1450,0,286,0
3.404,304,0,1451,0,286,0
3.406,354,0,1452,0,286,0
3.408,299,0,1453,0,286,0
3.41,305,0,1454,0,286,0
3.412,314,0,1455,0,286,0
3.414,294,0,1456,0,286,0
3.416,347,0,1457,0,286,0
3.418,270,0,1458,0,286,0
3.42,313,0,1459,0,286,0
3.422,276,0,1459,0,287,0
3.424,341,0,1460,0,286,0
3.426,258,0,1460,0,288,0
3.428,222,0,1460,0,289,0
3.43,364,0,1461,0,289,0
3.432,274,0,1461,0,290,0
3.434,273,0,1461,0,291,0
3.436,297,0,1462,0,291,0
3.438,271,0,1462,0,292,0
3.44,221,0,1462,0,293,0
3.442,460,0,1463,0,293,0
3.444,329,0,1463,0,294,0
3.446,310,0,1464,0,294,0
3.448,533,0,1465,0,294,0
3.45,367,0,1466,0,294,0
3.452,358,0,1467,0,294,0
3.454,451,0,1468,0,294,0
3.456,333,0,1469,0,294,0
3.458,305,0,1470,0,294,0
3.46,344,0,1471,0,294,0
3.462,401,0,1472,0,294,0
3.464,333,0,1473,0,294,0
3.466,337,0,1474,0,294,0
3.468,409,0,1475,0,294,0
3.47,370,0,1476,0,294,0
3.472,401,0,1477,0,294,0
3.474,313,0,1478,0,294,0
3.476,316,0,1479,0,294,0
3.478,357,0,1480,0,294,0
3.48,345,0,1481,0,294,0
3.482,372,0,1482,0,295,0
3.484,453,0,1483,0,295,0
3.486,361,0,1484,0,295,0
3.488,358,0,1485,0,295,0
3.49,262,0,1486,0,295,0
3.492,382,0,1487,0,295,0
3.494,313,0,1488,0,295,0
3.496,592,0,1489,0,295,0
3.498,370,0,1490,0,295,0
3.5,313,0,1491,0,295,0
3.502,310,0,1492,0,295,0
3.504,302,0,1493,0,295,0
3.506,319,0,1494,0,295,0
3.508,306,0,1495,0,295,0
3.51,371,0,1496,0,295,0
3.512,359,0,1497,0,295,0
3.514,345,0,1498,0,295,0
3.516,393,0,1499,0,295,0
3.518,333,0,1500,0,295,0
3.52,295,0,1501,0,295,0
3.522,470,0,1502,0,295,0
3.524,313,0,1503,0,295,0
3.526,253,0,1504,0,295,0
3.528,302,0,1505,0,295,0
3.53,402,0,1506,0,295,0
3.532,308,0,1507,0,295,0
3.534,265,0,1508,0,295,0
3.536,389,0,1509,0,295,0
3.538,342,0,1510,0,295,0
3.54,443,0,1511,0,295,0
3.542,377,0,1512,0,295,0
3.544,332,0,1513,0,295,0
3.546,326,0,1514,0,295,0
3.548,385,0,1515,0,295,0
3.55,322,0,1516,0,295,0
3.552,386,0,1517,0,295,0
3.554,263,0,1518,0,295,0
3.556,389,0,1519,0,295,0
3.558,365,0,1520,0,295,0
3.56,298,0,1520,0,296,0
3.562,304,0,1521,0,296,0
3.564,344,0,1521,0,297,0
3.566,380,0,1522,0,297,0
3.568,337,0,1522,0,298,0
3.57,323,0,1522,0,299,0
3.572,369,0,1523,0,300,0
3.574,234,0,1523,0,300,0
3.576,273,0,1523,0,302,0
3.578,399,0,1524,0,301,0
3.58,278,0,1524,0,302,0
3.582,291,0,1524,0,303,0
3.584,349,0,1524,0,304,0
3.586,461,0,1525,0,304,0
3.588,308,0,1525,0,306,0
3.59,311,0,1525,0,307,0
3.592,277,0,1525,0,308,0
3.594,276,0,1525,0,309,0
3.596,354,0,1525,0,309,0
3.598,362,0,1525,0,311,0
3.6,242,0,1525,0,312,0
3.602,239,0,1525,0,313,0
3.604,297,0,1525,0,314,0
3.606,232,0,1525,0,315,0
3.608,368,0,1525,0,316,0
3.61,339,0,1525,0,317,0
3.612,209,0,1525,0,318,0
3.614,204,0,1525,0,319,0
3.616,332,0,1525,0,320,0
3.618,368,0,1525,0,321,0
3.62,304,0,1525,0,321,0
3.622,452,0,1525,0,323,0
3.624,419,0,1525,0,324,0
3.626,273,0,1525,0,325,0
3.628,223,0,1525,0,326,0
3.63,270,0,1525,0,327,0
3.632,471,0,1525,0,328,0
3.634,321,0,1525,0,329,0
3.636,291,0,1525,0,330,0
3.638,221,0,1525,0,331,0
3.64,267,0,1525,0,332,0
3.642,266,0,1525,0,333,0
3.644,228,0,1525,0,334,0
3.646,435,0,1525,0,335,0
3.648,254,0,1525,0,336,0
3.65,320,0,1525,0,337,0
3.652,317,0,1525,0,338,0
3.654,359,0,1525,0,339,0
3.656,334,0,1525,0,340,0
3.658,329,0,1525,0,341,0
3.66,274,0,1525,0,342,0
3.662,252,0,1525,0,343,0
3.664,240,0,1525,0,344,0
3.666,260,0,1525,0,345,0
3.668,278,0,1525,0,346,0
3.67,303,0,1525,0,347,0
3.672,347,0,1525,0,348,0
3.674,272,0,1525,0,349,0
3.676,211,0,1525,0,350,0
3.678,314,0,1525,0,351,0
3.68,202,0,1525,0,352,0
3.682,303,0,1525,0,353,0
3.684,251,0,1525,0,354,0
3.686,216,0,1525,0,355,0
3.688,545,0,1525,0,356,0
3.69,288,0,1525,0,357,0
3.692,301,0,1525,0,358,0
3.694,211,0,1525,0,359,0
3.696,270,0,1525,0,360,0
3.698,212,0,1525,0,361,0
3.7,223,0,1525,0,362,0
3.702,523,0,1526,0,362,0
3.704,252,0,1526,0,363,0
3.706,239,0,1526,0,364,0
3.708,278,0,1527,0,364,0
3.71,318,0,1527,0,365,0
3.712,276,0,1527,0,366,0
3.714,335,0,1528,0,366,0
3.716,284,0,1528,0,367,0
3.718,373,0,1529,0,367,0
3.72,253,0,1529,0,368,0
3.722,415,0,1530,0,368,0
3.724,233,0,1530,0,369,0
3.726,330,0,1531,0,369,0
3.728,306,0,1531,0,370,0
3.73,313,0,1532,0,370,0
3.732,297,0,1532,0,371,0
3.734,332,0,1532,0,372,0
3.736,321,0,1533,0,372,0
3.738,365,0,1533,0,373,0
3.74,240,0,1533,0,374,0
3.742,373,0,1534,0,374,0
3.744,223,0,1534,0,375,0
3.746,348,0,1534,0,376,0
3.748,350,0,1535,0,376,0
3.75,304,0,1535,0,377,0
3.752,219,0,1535,0,378,0
3.754,280,0,1536,0,378,0
3.756,266,0,1536,0,379,0
3.758,235,0,1536,0,380,0
3.76,473,0,1537,0,380,0
3.762,256,0,1537,0,381,0
3.764,359,0,1538,0,381,0
3.766,269,0,1538,0,382,0
3.768,303,0,1539,0,382,0
3.77,394,0,1540,0,382,0
3.772,320,0,1541,0,382,0
3.774,512,0,1542,0,382,0
3.776,314,0,1543,0,382,0
3.778,384,0,1544,0,382,0
3.78,351,0,1545,0,382,0
3.782,383,0,1546,0,382,0
3.784,467,0,1547,0,382,0
3.786,533,0,1548,0,382,0
3.788,382,0,1549,0,383,0
3.79,460,0,1550,0,383,0
3.792,319,0,1551,0,383,0
3.794,443,0,1552,0,383,0
3.796,352,0,1553,0,383,0
3.798,318,0,1554,0,383,0
3.8,371,0,1555,0,383,0
3.802,323,0,1556,0,383,0
3.804,298,0,1557,0,383,0
3.806,292,0,1558,0,383,0
3.808,355,0,1559,0,383,0
3.81,306,0,1560,0,383,0
3.812,252,0,1561,0,383,0
3.814,324,0,1562,0,383,0
3.816,321,0,1563,0,383,0
3.818,312,0,1564,0,383,0
3.82,303,0,1565,0,383,0
3.822,316,0,1566,0,383,0
3.824,379,0,1567,0,383,0
3.826,434,0,1568,0,383,0
3.828,360,0,1569,0,383,0
3.83,339,0,1570,0,383,0
3.832,221,0,1570,0,384,0
3.834,285,0,1571,0,384,0
3.836,201,0,1571,0,385,0
3.838,343,0,1572,0,385,0
3.84,321,0,1572,0,386,0
3.842,354,0,1573,0,386,0
3.844,336,0,1574,0,386,0
3.846,325,0,1575,0,386,0
3.848,354,0,1576,0,386,0
3.85,261,0,1576,0,388,0
3.852,374,0,1577,0,387,0
3.854,285,0,1577,0,388,0
3.856,335,0,1578,0,388,0
3.858,503,0,1579,0,389,0
3.86,343,0,1579,0,390,0
3.862,389,0,1580,0,390,0
3.864,340,0,1581,0,390,0
3.866,344,0,1582,0,390,0
3.868,439,0,1583,0,390,0
3.87,288,0,1583,0,391,0
3.872,313,0,1584,0,391,0
3.874,304,0,1585,0,391,0
3.876,348,0,1586,0,391,0
3.878,307,0,1586,0,392,0
3.88,305,0,1587,0,392,0
3.882,426,0,1588,0,392,0
3.884,285,0,1588,0,393,0
3.886,293,0,1589,0,393,0
3.888,306,0,1590,0,393,0
3.89,219,0,1590,0,394,0
3.892,307,0,1591,0,394,0
3.894,243,0,1591,0,395,0
3.896,274,0,1592,0,395,0
3.898,250,0,1592,0,396,0
3.9,273,0,1593,0,396,0
3.902,215,0,1593,0,397,0
3.904,400,0,1594,0,397,0
3.906,231,0,1594,0,398,0
3.908,294,0,1595,0,398,0
3.91,268,0,1595,0,399,0
3.912,317,0,1595,0,400,0
3.914,333,0,1596,0,400,0
3.916,260,0,1596,0,401,0
3.918,334,0,1597,0,401,0
3.92,270,0,1597,0,402,0
3.922,289,0,1597,0,403,0
3.924,334,0,1598,0,403,0
3.926,350,0,1598,0,404,0
3.928,285,0,1598,0,405,0
3.93,423,0,1599,0,405,0
3.932,281,0,1599,0,406,0
3.934,341,0,1599,0,407,0
3.936,405,0,1600,0,407,0
3.938,302,0,1600,0,407,0
3.94,262,0,1600,0,409,0
3.942,323,0,1600,0,410,0
3.944,307,0,1601,0,410,0
3.946,273,0,1601,0,411,0
3.948,332,0,1601,0,412,0
3.95,240,0,1601,0,413,0
3.952,383,0,1602,0,413,0
3.954,351,0,1602,0,414,0
3.956,261,0,1602,0,415,0
3.958,334,0,1602,0,416,0
3.96,375,0,1603,0,417,0
3.962,263,0,1603,0,417,0
3.964,310,0,1603,0,419,0
3.966,559,0,1604,0,419,0
3.968,313,0,1604,0,420,0
3.97,285,0,1605,0,420,0
3.972,295,0,1605,0,421,0
3.974,419,0,1606,0,421,0
3.976,391,0,1607,0,421,0
3.978,292,0,1608,0,421,0
3.98,304,0,1609,0,421,0
3.982,270,0,1610,0,421,0
3.984,412,0,1611,0,421,0
3.986,305,0,1612,0,421,0
3.988,342,0,1613,0,421,0
3.99,538,0,1614,0,421,0
3.992,416,0,1615,0,421,0
3.994,395,0,1616,0,421,0
3.996,334,0,1617,0,421,0
3.998,271,0,1618,0,421,0
4,341,0,1619,0,421,0
4.002,506,0,1620,0,421,0
4.004,320,0,1621,0,421,0
4.006,338,0,1622,0,421,0
4.008,302,0,1623,0,421,0
4.01,291,0,1624,0,422,0
4.012,344,0,1625,0,421,0
4.014,312,0,1626,0,422,0
4.016,387,0,1627,0,421,0
4.018,304,0,1628,0,422,0
4.02,307,0,1629,0,422,0
4.022,291,0,1630,0,422,0
4.024,408,0,1631,0,422,0
4.026,345,0,1632,0,422,0
4.028,421,0,1633,0,422,0
4.03,300,0,1634,0,422,0
4.032,335,0,1635,0,422,0
4.034,320,0,1636,0,422,0
4.036,339,0,1637,0,422,0
4.038,361,0,1638,0,422,0
4.04,267,0,1639,0,422,0
4.042,397,0,1640,0,422,0
4.044,328,0,1641,0,422,0
4.046,359,0,1642,0,422,0
4.048,296,0,1643,0,422,0
4.05,260,0,1644,0,422,0
4.052,342,0,1645,0,422,0
4.054,320,0,1646,0,422,0
4.056,446,0,1647,0,422,0
4.058,333,0,1648,0,422,0
4.06,310,0,1649,0,422,0
4.062,297,0,1650,0,422,0
4.064,388,0,1651,0,422,0
4.066,276,0,1652,0,422,0
4.068,398,0,1653,0,422,0
4.07,377,0,1654,0,422,0
4.072,290,0,1655,0,422,0
4.074,372,0,1656,0,422,0
4.076,336,0,1657,0,422,0
4.078,292,0,1658,0,422,0
4.08,342,0,1659,0,422,0
4.082,406,0,1660,0,422,0
4.084,369,0,1661,0,422,0
4.086,376,0,1662,0,423,0
4.088,433,0,1663,0,423,0
4.09,373,0,1664,0,423,0
4.092,379,0,1665,0,423,0
4.094,277,0,1666,0,423,0
4.096,394,0,1667,0,423,0
4.098,274,0,1668,0,423,0
4.1,458,0,1669,0,423,0
4.102,326,0,1670,0,423,0
4.104,314,0,1671,0,423,0
4.106,435,0,1672,0,423,0
4.108,286,0,1673,0,423,0
4.11,333,0,1674,0,423,0
4.112,469,0,1675,0,423,0
4.114,301,0,1676,0,423,0
4.116,286,0,1677,0,423,0
4.118,434,0,1678,0,423,0
4.12,358,0,1679,0,423,0
4.122,321,0,1680,0,423,0
4.124,408,0,1681,0,423,0
4.126,286,0,1682,0,423,0
4.128,391,0,1683,0,423,0
4.13,397,0,1684,0,423,0
4.132,369,0,1685,0,423,0
4.134,401,0,1686,0,423,0
4.136,309,0,1687,0,423,0
4.138,365,0,1688,0,423,0
4.14,380,0,1689,0,424,0
4.142,387,0,1690,0,424,0
4.144,265,0,1691,0,424,0
4.146,298,0,1692,0,424,0
4.148,315,0,1693,0,424,0
4.15,357,0,1694,0,424,0
4.152,292,0,1695,0,424,0
4.154,356,0,1696,0,424,0
4.156,470,0,1697,0,424,0
4.158,391,0,1698,0,424,0
4.16,346,0,1699,0,424,0
4.162,289,0,1700,0,424,0
4.164,434,0,1701,0,424,0
4.166,407,0,1702,0,424,0
4.168,468,0,1703,0,424,0
4.17,302,0,1704,0,424,0
4.172,398,0,1705,0,424,0
4.174,310,0,1706,0,424,0
4.176,360,0,1707,0,424,0
4.178,442,0,1708,0,424,0
4.18,477,0,1709,0,424,0
4.182,293,0,1710,0,424,0
4.184,315,0,1711,0,424,0
4.186,320,0,1712,0,424,0
4.188,422,0,1713,0,424,0
4.19,312,0,1714,0,424,0
4.192,339,0,1715,0,424,0
4.194,335,0,1716,0,424,0
4.196,476,0,1717,0,424,0
4.198,386,0,1718,0,424,0
4.2,406,0,1719,0,424,0
4.202,302,0,1720,0,424,0
4.204,416,0,1721,0,424,0
4.206,334,0,1722,0,424,0
4.208,343,0,1723,0,424,0
4.21,343,0,1724,0,424,0
4.212,341,0,1725,0,424,0
4.214,414,0,1726,0,424,0
4.216,328,0,1727,0,425,0
4.218,470,0,1728,0,425,0
4.22,194,0,1728,0,426,0
4.222,291,0,1729,0,426,0
4.224,340,0,1730,0,426,0
4.226,288,0,1731,0,426,0
4.228,330,0,1732,0,426,0
4.23,333,0,1733,0,426,0
4.232,305,0,1734,0,426,0
4.234,320,0,1735,0,426,0
4.236,286,0,1736,0,426,0
4.238,383,0,1737,0,426,0
4.24,311,0,1738,0,426,0
4.242,320,0,1739,0,426,0
4.244,334,0,1740,0,426,0
4.246,325,0,1741,0,426,0
4.248,333,0,1742,0,426,0
4.25,367,0,1743,0,426,0
4.252,340,0,1744,0,426,0
4.254,291,0,1745,0,426,0
4.256,321,0,1746,0,426,0
4.258,347,0,1747,0,426,0
4.26,342,0,1748,0,426,0
4.262,339,0,1749,0,426,0
4.264,293,0,1750,0,426,0
4.266,373,0,1751,0,426,0
4.268,354,0,1752,0,426,0
4.27,254,0,1752,0,427,0
4.272,293,0,1753,0,427,0
4.274,330,0,1753,0,428,0
4.276,375,0,1754,0,428,0
4.278,233,0,1754,0,429,0
4.28,354,0,1755,0,429,0
4.282,301,0,1755,0,430,0
4.284,361,0,1756,0,430,0
4.286,355,0,1757,0,430,0
4.288,333,0,1758,0,430,0
4.29,309,0,1758,0,431,0
4.292,302,0,1759,0,431,0
4.294,375,0,1760,0,431,0
4.296,414,0,1761,0,431,0
4.298,366,0,1762,0,431,0
4.3,349,0,1763,0,431,0
4.302,328,0,1764,0,431,0
4.304,436,0,1765,0,431,0
4.306,379,0,1766,0,431,0
4.308,308,0,1767,0,431,0
4.31,370,0,1768,0,431,0
4.312,391,0,1769,0,431,0
4.314,529,0,1770,0,431,0
4.316,415,0,1771,0,432,0
4.318,273,0,1772,0,432,0
4.32,433,0,1773,0,432,0
4.322,341,0,1774,0,432,0
4.324,327,0,1775,0,432,0
4.326,361,0,1776,0,432,0
4.328,388,0,1777,0,432,0
4.33,295,0,1778,0,432,0
4.332,352,0,1779,0,432,0
4.334,329,0,1780,0,432,0
4.336,304,0,1781,0,432,0
4.338,349,0,1782,0,432,0
4.34,328,0,1783,0,432,0
4.342,321,0,1784,0,432,0
4.344,329,0,1785,0,432,0
4.346,321,0,1786,0,432,0
4.348,350,0,1787,0,432,0
4.35,311,0,1788,0,432,0
4.352,380,0,1789,0,432,0
4.354,306,0,1790,0,432,0
4.356,318,0,1791,0,432,0
4.358,355,0,1792,0,432,0
4.36,365,0,1793,0,432,0
4.362,360,0,1794,0,432,0
4.364,324,0,1795,0,432,0
4.366,307,0,1796,0,432,0
4.368,329,0,1797,0,432,0
4.37,411,0,1798,0,431,0
4.372,405,0,1799,0,432,0
4.374,449,0,1800,0,432,0
4.376,292,0,1801,0,432,0
4.378,645,0,1802,0,433,0
4.38,306,0,1803,0,433,0
4.382,467,0,1804,0,433,0
4.384,431,0,1805,0,433,0
4.386,316,0,1806,0,433,0
4.388,387,0,1807,0,433,0
4.39,287,0,1808,0,433,0
4.392,290,0,1809,0,433,0
4.394,435,0,1810,0,433,0
4.396,355,0,1811,0,433,0
4.398,396,0,1812,0,433,0
4.4,474,0,1813,0,433,0
4.402,290,0,1814,0,433,0
4.404,276,0,1815,0,433,0
4.406,294,0,1816,0,433,0
4.408,395,0,1817,0,433,0
4.41,478,0,1818,0,433,0
4.412,497,0,1819,0,433,0
4.414,261,0,1819,0,434,0
4.416,300,0,1820,0,434,0
4.418,297,0,1820,0,435,0
4.42,335,0,1821,0,435,0
4.422,343,0,1821,0,436,0
4.424,432,0,1822,0,436,0
4.426,222,0,1822,0,437,0
4.428,318,0,1823,0,437,0
4.43,273,0,1823,0,438,0
4.432,420,0,1824,0,438,0
4.434,223,0,1824,0,439,0
4.436,466,0,1825,0,439,0
4.438,323,0,1825,0,440,0
4.44,558,0,1826,0,440,0
4.442,618,0,1827,0,440,0
4.444,368,0,1828,0,440,0
4.446,334,0,1829,0,440,0
4.448,436,0,1830,0,440,0
4.45,599,0,1831,0,440,0
4.452,459,0,1832,0,441,0
4.454,565,0,1833,0,441,0
4.456,355,0,1834,0,441,0
4.458,526,0,1835,0,441,0
4.46,393,0,1836,0,441,0
4.462,474,0,1837,0,441,0
4.464,340,0,1838,0,441,0
4.466,291,0,1839,0,441,0
4.468,285,0,1840,0,441,0
4.47,300,0,1841,0,441,0
4.472,426,0,1842,0,441,0
4.474,417,0,1843,0,441,0
4.476,462,0,1844,0,441,0
4.478,375,0,1845,0,441,0
4.48,459,0,1846,0,441,0
4.482,311,0,1847,0,441,0
4.484,285,0,1848,0,441,0
4.486,353,0,1849,0,441,0
4.488,451,0,1850,0,441,0
4.49,324,0,1851,0,441,0
4.492,391,0,1852,0,441,0
4.494,426,0,1853,0,442,0
4.496,338,0,1854,0,441,0
4.498,409,0,1855,0,442,0
4.5,281,0,1856,0,442,0
4.502,290,0,1857,0,442,0
4.504,300,0,1858,0,442,0
4.506,327,0,1859,0,442,0
4.508,431,0,1860,0,442,0
4.51,336,0,1861,0,442,0
4.512,354,0,1862,0,442,0
4.514,277,0,1863,0,442,0
4.516,422,0,1864,0,442,0
4.518,403,0,1865,0,442,0
4.52,311,0,1866,0,442,0
4.522,464,0,1867,0,442,0
4.524,308,0,1868,0,442,0
4.526,463,0,1869,0,442,0
4.528,328,0,1870,0,442,0
4.53,474,0,1871,0,442,0
4.532,402,0,1872,0,442,0
4.534,393,0,1873,0,442,0
4.536,303,0,1874,0,441,0
4.538,378,0,1875,0,440,0
4.54,263,0,1876,0,442,0
4.542,492,0,1877,0,442,0
4.544,329,0,1878,0,442,0
4.546,319,0,1879,0,442,0
4.548,307,0,1880,0,442,0
4.55,348,0,1881,0,442,0
4.552,385,0,1882,0,442,0
4.554,371,0,1883,0,442,0
4.556,469,0,1884,0,442,0
4.558,319,0,1885,0,443,0
4.56,391,0,1886,0,443,0
4.562,329,0,1887,0,443,0
4.564,310,0,1888,0,443,0
4.566,273,0,1889,0,443,0
4.568,290,0,1890,0,443,0
4.57,316,0,1891,0,443,0
4.572,335,0,1892,0,443,0
4.574,386,0,1893,0,443,0
4.576,341,0,1894,0,443,0
4.578,350,0,1895,0,443,0
4.58,283,0,1896,0,443,0
4.582,362,0,1897,0,443,0
4.584,391,0,1898,0,443,0
4.586,416,0,1899,0,443,0
4.588,353,0,1900,0,443,0
4.59,272,0,1901,0,443,0
4.592,341,0,1902,0,443,0
4.594,343,0,1903,0,443,0
4.596,443,0,1904,0,443,0
4.598,452,0,1905,0,443,0
4.6,347,0,1906,0,443,0
4.602,336,0,1907,0,443,0
4.604,296,0,1908,0,443,0
4.606,390,0,1909,0,443,0
4.608,420,0,1910,0,443,0
4.61,323,0,1911,0,443,0
4.612,367,0,1912,0,444,0
4.614,413,0,1913,0,444,0
4.616,221,0,1913,0,445,0
4.618,387,0,1914,0,445,0
4.62,370,0,1915,0,445,0
4.622,384,0,1916,0,445,0
4.624,316,0,1917,0,445,0
4.626,366,0,1918,0,445,0
4.628,307,0,1919,0,445,0
4.63,294,0,1920,0,445,0
4.632,382,0,1921,0,445,0
4.634,326,0,1922,0,445,0
4.636,356,0,1923,0,445,0
4.638,303,0,1924,0,445,0
4.64,336,0,1925,0,445,0
4.642,289,0,1926,0,445,0
4.644,339,0,1927,0,445,0
4.646,326,0,1928,0,445,0
4.648,318,0,1929,0,445,0
4.65,373,0,1930,0,445,0
4.652,407,0,1931,0,445,0
4.654,436,0,1932,0,445,0
4.656,420,0,1933,0,445,0
4.658,371,0,1934,0,445,0
4.66,398,0,1935,0,445,0
4.662,339,0,1936,0,445,0
4.664,528,0,1937,0,445,0
4.666,535,0,1938,0,445,0
4.668,359,0,1939,0,445,0
4.67,295,0,1940,0,445,0
4.672,367,0,1941,0,445,0
4.674,403,0,1942,0,446,0
4.676,358,0,1943,0,446,0
4.678,402,0,1944,0,446,0
4.68,426,0,1945,0,446,0
4.682,341,0,1946,0,446,0
4.684,294,0,1947,0,446,0
4.686,277,0,1948,0,446,0
4.688,319,0,1949,0,446,0
4.69,419,0,1950,0,446,0
4.692,369,0,1951,0,446,0
4.694,339,0,1952,0,446,0
4.696,390,0,1953,0,446,0
4.698,334,0,1954,0,446,0
4.7,279,0,1955,0,446,0
4.702,294,0,1956,0,446,0
4.704,302,0,1957,0,446,0
4.706,458,0,1958,0,446,0
4.708,371,0,1959,0,446,0
4.71,352,0,1960,0,446,0
4.712,321,0,1961,0,446,0
4.714,456,0,1962,0,446,0
4.716,373,0,1963,0,446,0
4.718,523,0,1964,0,446,0
4.72,254,0,1965,0,446,0
4.722,356,0,1966,0,446,0
4.724,341,0,1967,0,446,0
4.726,502,0,1968,0,446,0
4.728,449,0,1969,0,447,0
4.73,504,0,1970,0,447,0
4.732,301,0,1971,0,447,0
4.734,352,0,1972,0,447,0
4.736,281,0,1973,0,447,0
4.738,301,0,1974,0,447,0
4.74,321,0,1975,0,446,0
4.742,303,0,1976,0,447,0
4.744,315,0,1977,0,447,0
4.746,280,0,1978,0,447,0
4.748,356,0,1979,0,447,0
4.75,325,0,1980,0,447,0
4.752,336,0,1981,0,447,0
4.754,266,0,1982,0,447,0
4.756,278,0,1983,0,447,0
4.758,316,0,1984,0,447,0
4.76,287,0,1985,0,447,0
4.762,441,0,1986,0,447,0
4.764,384,0,1987,0,447,0
4.766,389,0,1988,0,447,0
4.768,328,0,1989,0,447,0
4.77,330,0,1990,0,447,0
4.772,371,0,1991,0,447,0
4.774,399,0,1992,0,447,0
4.776,463,0,1993,0,447,0
4.778,344,0,1994,0,447,0
4.78,334,0,1995,0,447,0
4.782,286,0,1996,0,447,0
4.784,364,0,1997,0,447,0
4.786,343,0,1998,0,447,0
4.788,320,0,1999,0,447,0
4.79,303,0,2000,0,447,0
4.792,358,0,2001,0,447,0
4.794,410,0,2002,0,447,0
4.796,340,0,2003,0,447,0
4.798,421,0,2004,0,447,0
4.8,312,0,2005,0,448,0
4.802,335,0,2006,0,448,0
4.804,355,0,2007,0,448,0
4.806,367,0,2008,0,447,0
4.808,572,0,2009,0,447,0
4.81,272,0,2010,0,447,0
4.812,420,0,2011,0,447,0
4.814,326,0,2012,0,447,0
4.816,413,0,2013,0,447,0
4.818,410,0,2014,0,447,0
4.82,376,0,2015,0,447,0
4.822,347,0,2016,0,447,0
4.824,306,0,2017,0,448,0
4.826,363,0,2018,0,447,0
4.828,421,0,2019,0,447,0
4.83,268,0,2020,0,447,0
4.832,291,0,2021,0,448,0
4.834,373,0,2022,0,448,0
4.836,318,0,2023,0,448,0
4.838,451,0,2024,0,448,0
4.84,309,0,2025,0,448,0
4.842,309,0,2026,0,448,0
4.844,309,0,2027,0,448,0
4.846,425,0,2028,0,448,0
4.848,308,0,2029,0,448,0
4.85,335,0,2030,0,448,0
4.852,406,0,2031,0,448,0
4.854,313,0,2032,0,448,0
4.856,283,0,2033,0,448,0
4.858,269,0,2034,0,448,0
4.86,366,0,2035,0,448,0
4.862,349,0,2036,0,448,0
4.864,389,0,2037,0,448,0
4.866,298,0,2038,0,448,0
4.868,264,0,2039,0,448,0
4.87,350,0,2040,0,448,0
4.872,344,0,2041,0,448,0
4.874,236,0,2041,0,449,0
4.876,289,0,2042,0,449,0
4.878,224,0,2042,0,450,0
4.88,257,0,2042,0,451,0
4.882,331,0,2043,0,451,0
4.884,209,0,2043,0,452,0
4.886,301,0,2043,0,453,0
4.888,332,0,2044,0,453,0
4.89,272,0,2044,0,454,0
4.892,348,0,2045,0,454,0
4.894,928,0,2045,0,455,0
4.896,430,0,2046,0,455,0
4.898,395,0,2047,0,455,0
4.9,361,0,2048,0,455,0
4.902,403,0,2049,0,455,0
4.904,445,0,2050,0,455,0
4.906,344,0,2051,0,455,0
4.908,399,0,2052,0,455,0
4.91,335,0,2053,0,455,0
4.912,502,0,2054,0,455,0
4.914,273,0,2055,0,455,0
4.916,451,0,2056,0,455,0
4.918,330,0,2057,0,456,0
4.92,411,0,2058,0,456,0
4.922,306,0,2059,0,456,0
4.924,464,0,2060,0,456,0
4.926,312,0,2061,0,455,0
4.928,337,0,2062,0,456,0
4.93,458,0,2063,0,456,0
4.932,265,0,2064,0,456,0
4.934,421,0,2065,0,456,0
4.936,291,0,2066,0,456,0
4.938,435,0,2067,0,456,0
4.94,438,0,2068,0,456,0
4.942,304,0,2069,0,456,0
4.944,469,0,2070,0,456,0
4.946,418,0,2071,0,456,0
4.948,528,0,2072,0,456,0
4.95,368,0,2073,0,456,0
4.952,423,0,2074,0,456,0
4.954,299,0,2075,0,456,0
4.956,357,0,2076,0,456,0
4.958,355,0,2077,0,456,0
4.96,426,0,2078,0,456,0
4.962,595,0,2079,0,456,0
4.964,450,0,2080,0,456,0
4.966,408,0,2081,0,456,0
4.968,365,0,2082,0,456,0
4.97,373,0,2083,0,456,0
4.972,310,0,2084,0,456,0
4.974,431,0,2085,0,456,0
4.976,408,0,2086,0,457,0
4.978,356,0,2087,0,456,0
4.98,357,0,2088,0,457,0
4.982,421,0,2089,0,457,0
4.984,257,0,2090,0,457,0
4.986,321,0,2091,0,457,0
4.988,302,0,2092,0,457,0
4.99,365,0,2093,0,457,0
4.992,341,0,2094,0,457,0
4.994,286,0,2095,0,457,0
4.996,274,0,2096,0,457,0
4.998,383,0,2097,0,457,0
5,311,0,2098,0,457,0
5.002,294,0,2099,0,457,0
5.004,414,0,2100,0,457,0
5.006,438,0,2101,0,457,0
5.008,306,0,2102,0,457,0
5.01,358,0,2103,0,457,0
5.012,321,0,2104,0,457,0
5.014,333,0,2105,0,457,0
5.016,366,0,2106,0,457,0
5.018,392,0,2107,0,457,0
5.02,300,0,2108,0,457,0
5.022,322,0,2109,0,457,0
5.024,309,0,2110,0,457,0
5.026,285,0,2111,0,457,0
5.028,446,0,2112,0,456,0
5.03,328,0,2113,0,457,0
5.032,355,0,2114,0,457,0
5.034,291,0,2115,0,457,0
5.036,294,0,2116,0,457,0
5.038,293,0,2117,0,457,0
5.04,398,0,2118,0,457,0
5.042,410,0,2119,0,457,0
5.044,437,0,2120,0,457,0
5.046,331,0,2121,0,457,0
5.048,338,0,2122,0,457,0
5.05,260,0,2122,0,458,0
5.052,318,0,2123,0,458,0
5.054,453,0,2124,0,458,0
5.056,462,0,2125,0,458,0
5.058,420,0,2126,0,458,0
5.06,288,0,2127,0,458,0
5.062,310,0,2128,0,458,0
5.064,325,0,2129,0,458,0
5.066,307,0,2130,0,458,0
5.068,417,0,2131,0,458,0
5.07,308,0,2132,0,458,0
5.072,391,0,2133,0,458,0
5.074,296,0,2134,0,458,0
5.076,311,0,2135,0,458,0
5.078,254,0,2136,0,458,0
5.08,294,0,2137,0,458,0
5.082,369,0,2138,0,458,0
5.084,296,0,2139,0,458,0
5.086,499,0,2140,0,458,0
5.088,370,0,2141,0,459,0
5.09,358,0,2142,0,459,0
5.092,402,0,2143,0,459,0
5.094,527,0,2144,0,459,0
5.096,325,0,2145,0,459,0
5.098,424,0,2146,0,459,0
5.1,355,0,2147,0,459,0
5.102,286,0,2148,0,459,0
5.104,332,0,2149,0,459,0
5.106,409,0,2150,0,459,0
5.108,421,0,2151,0,459,0
5.11,387,0,2152,0,459,0
5.112,315,0,2153,0,459,0
5.114,379,0,2154,0,459,0
5.116,357,0,2155,0,459,0
5.118,352,0,2156,0,459,0
5.12,333,0,2157,0,459,0
5.122,401,0,2158,0,459,0
5.124,371,0,2159,0,459,0
5.126,347,0,2160,0,459,0
5.128,301,0,2161,0,459,0
5.13,367,0,2162,0,459,0
5.132,270,0,2163,0,459,0
5.134,388,0,2164,0,459,0
5.136,297,0,2165,0,459,0
5.138,257,0,2166,0,459,0
5.14,386,0,2167,0,459,0
5.142,262,0,2167,0,460,0
5.144,448,0,2168,0,460,0
5.146,294,0,2168,0,461,0
5.148,261,0,2169,0,461,0
5.15,313,0,2169,0,462,0
5.152,470,0,2170,0,462,0
5.154,339,0,2170,0,464,0
5.156,419,0,2171,0,463,0
5.158,398,0,2172,0,464,0
5.16,358,0,2173,0,464,0
5.162,339,0,2174,0,464,0
5.164,320,0,2175,0,464,0
5.166,349,0,2176,0,464,0
5.168,369,0,2177,0,464,0
5.17,385,0,2178,0,464,0
5.172,378,0,2179,0,464,0
5.174,377,0,2180,0,464,0
5.176,357,0,2181,0,464,0
5.178,435,0,2182,0,464,0
5.18,322,0,2183,0,464,0
5.182,310,0,2184,0,464,0
5.184,308,0,2185,0,464,0
5.186,327,0,2186,0,464,0
5.188,292,0,2187,0,464,0
5.19,465,0,2188,0,464,0
5.192,369,0,2189,0,464,0
5.194,299,0,2190,0,464,0
5.196,345,0,2191,0,464,0
5.198,296,0,2192,0,464,0
5.2,364,0,2193,0,464,0
5.202,286,0,2194,0,464,0
5.204,396,0,2195,0,464,0
5.206,502,0,2196,0,464,0
5.208,323,0,2197,0,464,0
5.21,480,0,2198,0,464,0
5.212,276,0,2199,0,464,0
5.214,461,0,2200,0,464,0
5.216,430,0,2201,0,464,0
5.218,354,0,2202,0,464,0
5.22,349,0,2203,0,464,0
5.222,291,0,2204,0,464,0
5.224,331,0,2204,0,465,0
5.226,340,0,2205,0,465,0
5.228,297,0,2205,0,466,0
5.23,252,0,2205,0,467,0
5.232,400,0,2206,0,467,0
5.234,279,0,2206,0,469,0
5.236,274,0,2206,0,469,0
5.238,375,0,2207,0,470,0
5.24,307,0,2207,0,471,0
5.242,315,0,2208,0,470,0
5.244,255,0,2208,0,472,0
5.246,280,0,2209,0,471,0
5.248,309,0,2210,0,472,0
5.25,604,0,2211,0,472,0
5.252,278,0,2212,0,472,0
5.254,327,0,2213,0,472,0
5.256,283,0,2214,0,472,0
5.258,326,0,2215,0,472,0
5.26,292,0,2216,0,472,0
5.262,361,0,2217,0,472,0
5.264,424,0,2218,0,472,0
5.266,269,0,2219,0,472,0
5.268,396,0,2220,0,472,0
5.27,290,0,2221,0,472,0
5.272,376,0,2222,0,472,0
5.274,433,0,2223,0,472,0
5.276,265,0,2224,0,472,0
5.278,300,0,2224,0,473,0
5.28,285,0,2225,0,473,0
5.282,282,0,2226,0,473,0
5.284,355,0,2227,0,473,0
5.286,422,0,2228,0,473,0
5.288,277,0,2229,0,473,0
5.29,275,0,2230,0,473,0
5.292,297,0,2231,0,473,0
5.294,288,0,2232,0,473,0
5.296,358,0,2233,0,473,0
5.298,287,0,2234,0,473,0
5.3,317,0,2235,0,473,0
5.302,295,0,2236,0,473,0
5.304,343,0,2237,0,473,0
5.306,280,0,2238,0,473,0
5.308,363,0,2239,0,473,0
5.31,313,0,2240,0,473,0
5.312,324,0,2241,0,473,0
5.314,418,0,2242,0,473,0
5.316,330,0,2243,0,473,0
5.318,398,0,2244,0,473,0
5.32,316,0,2245,0,473,0
5.322,343,0,2246,0,473,0
5.324,320,0,2247,0,473,0
5.326,299,0,2248,0,473,0
5.328,319,0,2249,0,473,0
5.33,365,0,2250,0,473,0
5.332,396,0,2251,0,473,0
5.334,341,0,2252,0,473,0
5.336,312,0,2253,0,473,0
5.338,300,0,2254,0,473,0
5.34,456,0,2254,0,474,0
5.342,365,0,2255,0,474,0
5.344,456,0,2256,0,474,0
5.346,359,0,2257,0,474,0
5.348,451,0,2258,0,475,0
5.35,336,0,2259,0,475,0
5.352,295,0,2260,0,475,0
5.354,458,0,2261,0,475,0
5.356,335,0,2262,0,475,0
5.358,402,0,2263,0,475,0
5.36,343,0,2264,0,475,0
5.362,335,0,2265,0,475,0
5.364,294,0,2266,0,475,0
5.366,357,0,2267,0,475,0
5.368,327,0,2268,0,475,0
5.37,306,0,2269,0,475,0
5.372,276,0,2270,0,475,0
5.374,313,0,2271,0,475,0
5.376,342,0,2272,0,475,0
5.378,272,0,2273,0,475,0
5.38,385,0,2273,0,476,0
5.382,301,0,2274,0,476,0
5.384,291,0,2275,0,476,0
5.386,346,0,2276,0,476,0
5.388,316,0,2277,0,476,0
5.39,321,0,2278,0,476,0
5.392,309,0,2279,0,476,0
5.394,342,0,2280,0,476,0
5.396,305,0,2281,0,476,0
5.398,440,0,2282,0,476,0
5.4,396,0,2283,0,476,0
5.402,316,0,2284,0,476,0
5.404,357,0,2285,0,476,0
5.406,316,0,2286,0,476,0
5.408,517,0,2287,0,476,0
5.41,410,0,2288,0,476,0
5.412,360,0,2289,0,476,0
5.414,463,0,2290,0,476,0
5.416,329,0,2291,0,477,0
5.418,429,0,2292,0,477,0
5.42,290,0,2292,0,478,0
5.422,511,0,2293,0,477,0
5.424,276,0,2294,0,478,0
5.426,358,0,2295,0,478,0
5.428,264,0,2296,0,478,0
5.43,316,0,2297,0,478,0
5.432,324,0,2298,0,478,0
5.434,343,0,2299,0,478,0
5.436,284,0,2300,0,478,0
5.438,319,0,2301,0,478,0
5.44,277,0,2302,0,478,0
5.442,307,0,2303,0,478,0
5.444,318,0,2304,0,478,0
5.446,272,0,2305,0,478,0
5.448,332,0,2306,0,478,0
5.45,305,0,2307,0,478,0
5.452,434,0,2308,0,478,0
5.454,304,0,2309,0,478,0
5.456,269,0,2310,0,478,0
5.458,296,0,2311,0,478,0
5.46,322,0,2312,0,478,0
5.462,297,0,2313,0,478,0
5.464,522,0,2314,0,478,0
5.466,309,0,2315,0,478,0
5.468,329,0,2316,0,478,0
5.47,365,0,2317,0,478,0
5.472,341,0,2318,0,478,0
5.474,326,0,2319,0,478,0
5.476,299,0,2320,0,478,0
5.478,331,0,2321,0,478,0
5.48,350,0,2322,0,478,0
5.482,319,0,2323,0,478,0
5.484,295,0,2324,0,478,0
5.486,313,0,2325,0,478,0
5.488,314,0,2326,0,478,0
5.49,376,0,2327,0,478,0
5.492,444,0,2328,0,479,0
5.494,429,0,2329,0,479,0
5.496,400,0,2330,0,479,0
5.498,312,0,2331,0,479,0
5.5,274,0,2332,0,479,0
5.502,361,0,2333,0,479,0
5.504,560,0,2334,0,479,0
5.506,530,0,2335,0,479,0
5.508,280,0,2336,0,479,0
5.51,472,0,2337,0,479,0
5.512,286,0,2338,0,479,0
5.514,441,0,2339,0,479,0
5.516,389,0,2340,0,479,0
5.518,329,0,2341,0,479,0
5.52,336,0,2342,0,479,0
5.522,351,0,2343,0,479,0
5.524,329,0,2344,0,479,0
5.526,277,0,2345,0,479,0
5.528,396,0,2346,0,479,0
5.53,358,0,2347,0,479,0
5.532,556,0,2348,0,479,0
5.534,330,0,2349,0,480,0
5.536,406,0,2350,0,480,0
5.538,310,0,2351,0,480,0
5.54,354,0,2352,0,480,0
5.542,366,0,2353,0,480,0
5.544,438,0,2354,0,480,0
5.546,305,0,2355,0,480,0
5.548,289,0,2356,0,480,0
5.55,537,0,2357,0,480,0
5.552,321,0,2358,0,480,0
5.554,326,0,2359,0,480,0
5.556,337,0,2360,0,480,0
5.558,286,0,2361,0,480,0
5.56,281,0,2362,0,480,0
5.562,325,0,2363,0,480,0
5.564,280,0,2364,0,480,0
5.566,336,0,2365,0,480,0
5.568,425,0,2366,0,480,0
5.57,286,0,2367,0,480,0
5.572,384,0,2368,0,480,0
5.574,356,0,2369,0,480,0
5.576,416,0,2370,0,480,0
5.578,416,0,2371,0,480,0
5.58,357,0,2372,0,480,0
5.582,306,0,2373,0,480,0
5.584,315,0,2374,0,480,0
5.586,350,0,2375,0,480,0
5.588,390,0,2376,0,480,0
5.59,343,0,2377,0,480,0
5.592,480,0,2378,0,480,0
5.594,356,0,2379,0,480,0
5.596,294,0,2379,0,481,0
5.598,343,0,2380,0,481,0
5.6,267,0,2380,0,482,0
5.602,364,0,2381,0,482,0
5.604,323,0,2381,0,483,0
5.606,247,0,2381,0,484,0
5.608,425,0,2382,0,484,0
5.61,411,0,2382,0,484,0
5.612,346,0,2382,0,486,0
5.614,420,0,2382,0,487,0
5.616,349,0,2383,0,488,0
5.618,348,0,2383,0,489,0
5.62,281,0,2383,0,489,0
5.622,344,0,2383,0,490,0
5.624,346,0,2384,0,490,0
5.626,288,0,2384,0,491,0
5.628,341,0,2384,0,493,0
5.63,327,0,2385,0,493,0
5.632,312,0,2385,0,494,0
5.634,288,0,2386,0,494,0
5.636,370,0,2387,0,494,0
5.638,424,0,2388,0,494,0
5.64,312,0,2389,0,494,0
5.642,289,0,2390,0,494,0
5.644,442,0,2391,0,494,0
5.646,325,0,2392,0,494,0
5.648,415,0,2393,0,494,0
5.65,214,0,2393,0,495,0
5.652,371,0,2394,0,495,0
5.654,355,0,2395,0,495,0
5.656,407,0,2396,0,495,0
5.658,311,0,2397,0,495,0
5.66,336,0,2398,0,495,0
5.662,418,0,2399,0,495,0
5.664,495,0,2400,0,495,0
5.666,634,0,2401,0,495,0
5.668,307,0,2402,0,495,0
5.67,343,0,2403,0,495,0
5.672,532,0,2404,0,495,0
5.674,337,0,2405,0,495,0
5.676,458,0,2406,0,496,0
5.678,468,0,2407,0,496,0
5.68,406,0,2408,0,496,0
5.682,376,0,2409,0,496,0
5.684,276,0,2410,0,496,0
5.686,318,0,2411,0,496,0
5.688,397,0,2412,0,496,0
5.69,320,0,2413,0,496,0
5.692,376,0,2414,0,496,0
5.694,421,0,2415,0,496,0
5.696,366,0,2416,0,496,0
5.698,342,0,2417,0,496,0
5.7,461,0,2418,0,496,0
5.702,282,0,2419,0,496,0
5.704,287,0,2420,0,496,0
5.706,462,0,2421,0,496,0
5.708,319,0,2422,0,496,0
5.71,437,0,2423,0,496,0
5.712,315,0,2424,0,496,0
5.714,381,0,2425,0,496,0
5.716,284,0,2426,0,496,0
5.718,453,0,2427,0,496,0
5.72,352,0,2428,0,496,0
5.722,286,0,2429,0,496,0
5.724,312,0,2430,0,496,0
5.726,490,0,2431,0,496,0
5.728,348,0,2432,0,496,0
5.73,291,0,2433,0,497,0
5.732,580,0,2434,0,496,0
5.734,519,0,2435,0,497,0
5.736,261,0,2435,0,498,0
5.738,490,0,2436,0,497,0
5.74,265,0,2436,0,499,0
5.742,365,0,2437,0,499,0
5.744,276,0,2437,0,500,0
5.746,377,0,2438,0,499,0
5.748,300,0,2438,0,501,0
5.75,278,0,2438,0,502,0
5.752,281,0,2438,0,503,0
5.754,361,0,2439,0,503,0
5.756,279,0,2439,0,504,0
5.758,263,0,2439,0,505,0
5.76,271,0,2439,0,506,0
5.762,404,0,2440,0,506,0
5.764,352,0,2440,0,507,0
5.766,259,0,2440,0,508,0
5.768,272,0,2440,0,509,0
5.77,225,0,2440,0,510,0
5.772,255,0,2440,0,511,0
5.774,361,0,2440,0,512,0
5.776,832,0,2440,0,513,0
5.778,287,0,2440,0,514,0
5.78,259,0,2440,0,515,0
5.782,291,0,2440,0,516,0
5.784,270,0,2440,0,517,0
5.786,397,0,2440,0,518,0
5.788,494,0,2441,0,518,0
5.79,241,0,2441,0,519,0
5.792,427,0,2442,0,519,0
5.794,341,0,2443,0,519,0
5.796,299,0,2444,0,519,0
5.798,283,0,2445,0,519,0
5.8,482,0,2446,0,519,0
5.802,290,0,2447,0,519,0
5.804,441,0,2448,0,519,0
5.806,340,0,2449,0,519,0
5.808,342,0,2450,0,520,0
5.81,326,0,2451,0,520,0
5.812,308,0,2452,0,520,0
5.814,413,0,2453,0,520,0
5.816,451,0,2454,0,520,0
5.818,1162,0,2455,0,519,0
5.82,311,0,2456,0,520,0
5.822,318,0,2457,0,520,0
5.824,352,0,2457,0,521,0
5.826,639,0,2458,0,521,0
5.828,319,0,2458,0,522,0
5.83,270,0,2458,0,523,0
5.832,312,0,2459,0,523,0
5.834,251,0,2459,0,524,0
5.836,284,0,2459,0,525,0
5.838,255,0,2459,0,526,0
5.84,374,0,2460,0,526,0
5.842,224,0,2460,0,527,0
5.844,253,0,2460,0,528,0
5.846,320,0,2460,0,529,0
5.848,335,0,2461,0,529,0
5.85,247,0,2461,0,530,0
5.852,249,0,2461,0,531,0
5.854,284,0,2461,0,532,0
5.856,286,0,2462,0,532,0
5.858,292,0,2462,0,533,0
5.86,223,0,2462,0,534,0
5.862,316,0,2463,0,534,0
5.864,226,0,2463,0,535,0
5.866,287,0,2464,0,535,0
5.868,496,0,2465,0,535,0
5.87,314,0,2466,0,535,0
5.872,366,0,2467,0,535,0
5.874,301,0,2468,0,535,0
5.876,379,0,2469,0,535,0
5.878,320,0,2470,0,535,0
5.88,355,0,2471,0,535,0
5.882,331,0,2472,0,535,0
5.884,413,0,2473,0,535,0
5.886,332,0,2474,0,535,0
5.888,307,0,2475,0,535,0
5.89,415,0,2476,0,535,0
5.892,320,0,2477,0,535,0
5.894,349,0,2478,0,535,0
5.896,351,0,2479,0,535,0
5.898,416,0,2480,0,535,0
5.9,423,0,2481,0,535,0
5.902,282,0,2482,0,535,0
5.904,358,0,2483,0,535,0
5.906,423,0,2484,0,535,0
5.908,473,0,2485,0,535,0
5.91,284,0,2486,0,536,0
5.912,373,0,2487,0,535,0
5.914,309,0,2488,0,536,0
5.916,426,0,2489,0,536,0
5.918,312,0,2490,0,536,0
5.92,395,0,2491,0,536,0
5.922,293,0,2492,0,536,0
5.924,365,0,2493,0,536,0
5.926,282,0,2494,0,536,0
5.928,292,0,2495,0,536,0
5.93,314,0,2496,0,536,0
5.932,373,0,2497,0,536,0
5.934,417,0,2498,0,536,0
5.936,336,0,2499,0,536,0
5.938,407,0,2500,0,536,0
5.94,317,0,2501,0,536,0
5.942,450,0,2502,0,536,0
5.944,387,0,2503,0,536,0
5.946,344,0,2504,0,536,0
5.948,368,0,2505,0,536,0
5.95,414,0,2506,0,536,0
5.952,410,0,2507,0,536,0
5.954,415,0,2508,0,536,0
5.956,332,0,2509,0,536,0
5.958,317,0,2510,0,536,0
5.96,383,0,2511,0,536,0
5.962,361,0,2512,0,536,0
5.964,337,0,2513,0,536,0
5.966,531,0,2514,0,536,0
5.968,335,0,2515,0,536,0
5.97,309,0,2516,0,536,0
5.972,376,0,2517,0,536,0
5.974,567,0,2518,0,536,0
5.976,574,0,2519,0,537,0
5.978,380,0,2520,0,536,0
5.98,323,0,2521,0,537,0
5.982,396,0,2522,0,537,0
5.984,367,0,2523,0,537,0
5.986,303,0,2524,0,537,0
5.988,342,0,2525,0,537,0
5.99,364,0,2526,0,537,0
5.992,308,0,2527,0,537,0
5.994,322,0,2528,0,537,0
5.996,321,0,2529,0,537,0
5.998,269,0,2530,0,537,0
6,348,0,2531,0,537,0
6.002,305,0,2532,0,537,0
6.004,380,0,2533,0,537,0
6.006,333,0,2534,0,537,0
6.008,346,0,2535,0,537,0
6.01,441,0,2536,0,537,0
6.012,329,0,2537,0,537,0
6.014,462,0,2538,0,537,0
6.016,387,0,2539,0,537,0
6.018,436,0,2540,0,537,0
6.02,379,0,2541,0,537,0
6.022,288,0,2542,0,537,0
6.024,567,0,2543,0,537,0
6.026,396,0,2544,0,537,0
6.028,320,0,2545,0,537,0
6.03,292,0,2546,0,537,0
6.032,381,0,2547,0,538,0
6.034,376,0,2548,0,538,0
6.036,392,0,2549,0,537,0
6.038,342,0,2550,0,538,0
6.04,359,0,2551,0,538,0
6.042,300,0,2552,0,538,0
6.044,309,0,2553,0,538,0
6.046,327,0,2554,0,538,0
6.048,266,0,2554,0,539,0
6.05,373,0,2555,0,539,0
6.052,515,0,2556,0,539,0
6.054,295,0,2557,0,539,0
6.056,342,0,2558,0,539,0
6.058,347,0,2559,0,539,0
6.06,501,0,2560,0,539,0
6.062,414,0,2561,0,539,0
6.064,247,0,2561,0,540,0
6.066,313,0,2562,0,540,0
6.068,273,0,2563,0,540,0
6.07,320,0,2564,0,540,0
6.072,483,0,2565,0,540,0
6.074,411,0,2566,0,540,0
6.076,334,0,2566,0,541,0
6.078,389,0,2567,0,541,0
6.08,290,0,2568,0,541,0
6.082,430,0,2569,0,541,0
6.084,291,0,2569,0,542,0
6.086,347,0,2570,0,542,0
6.088,326,0,2571,0,542,0
6.09,368,0,2572,0,542,0
6.092,312,0,2573,0,542,0
6.094,448,0,2574,0,542,0
6.096,552,0,2575,0,542,0
6.098,330,0,2576,0,543,0
6.1,284,0,2577,0,543,0
6.102,324,0,2578,0,542,0
6.104,283,0,2579,0,543,0
6.106,324,0,2580,0,543,0
6.108,400,0,2581,0,543,0
6.11,286,0,2582,0,543,0
6.112,414,0,2583,0,543,0
6.114,319,0,2584,0,543,0
6.116,376,0,2585,0,543,0
6.118,304,0,2586,0,543,0
6.12,369,0,2587,0,543,0
6.122,331,0,2588,0,543,0
6.124,282,0,2589,0,543,0
6.126,356,0,2590,0,543,0
6.128,314,0,2591,0,543,0
6.13,326,0,2592,0,543,0
6.132,288,0,2593,0,543,0
6.134,393,0,2594,0,543,0
6.136,298,0,2595,0,543,0
6.138,492,0,2596,0,543,0
6.14,427,0,2597,0,543,0
6.142,516,0,2598,0,543,0
6.144,318,0,2599,0,543,0
6.146,351,0,2600,0,543,0
6.148,397,0,2601,0,543,0
6.15,516,0,2602,0,543,0
6.152,436,0,2603,0,543,0
6.154,429,0,2604,0,543,0
6.156,314,0,2605,0,543,0
6.158,275,0,2606,0,544,0
6.16,370,0,2607,0,543,0
6.162,376,0,2608,0,544,0
6.164,417,0,2609,0,543,0
6.166,537,0,2610,0,544,0
6.168,350,0,2611,0,544,0
6.17,349,0,2612,0,544,0
6.172,272,0,2613,0,544,0
6.174,333,0,2614,0,544,0
6.176,537,0,2615,0,544,0
6.178,387,0,2616,0,544,0
6.18,305,0,2617,0,544,0
6.182,401,0,2618,0,544,0
6.184,338,0,2619,0,544,0
6.186,352,0,2620,0,544,0
6.188,318,0,2621,0,544,0
6.19,327,0,2622,0,544,0
6.192,316,0,2623,0,544,0
6.194,287,0,2624,0,544,0
6.196,395,0,2625,0,544,0
6.198,288,0,2626,0,544,0
6.2,519,0,2627,0,544,0
6.202,415,0,2628,0,544,0
6.204,330,0,2629,0,544,0
6.206,283,0,2630,0,544,0
6.208,441,0,2631,0,544,0
6.21,292,0,2632,0,544,0
6.212,304,0,2633,0,544,0
6.214,343,0,2634,0,544,0
6.216,284,0,2635,0,544,0
6.218,404,0,2636,0,544,0
6.22,364,0,2637,0,545,0
6.222,442,0,2638,0,545,0
6.224,286,0,2639,0,545,0
6.226,390,0,2640,0,545,0
6.228,397,0,2641,0,545,0
6.23,382,0,2642,0,545,0
6.232,406,0,2643,0,545,0
6.234,561,0,2644,0,545,0
6.236,360,0,2645,0,545,0
6.238,340,0,2646,0,545,0
6.24,354,0,2647,0,545,0
6.242,314,0,2648,0,545,0
6.244,357,0,2649,0,545,0
6.246,386,0,2650,0,545,0
6.248,302,0,2651,0,545,0
6.25,337,0,2652,0,545,0
6.252,398,0,2653,0,545,0
6.254,377,0,2654,0,545,0
6.256,339,0,2655,0,545,0
6.258,623,0,2656,0,544,0
6.26,323,0,2657,0,545,0
6.262,358,0,2658,0,545,0
6.264,350,0,2659,0,545,0
6.266,319,0,2660,0,545,0
6.268,313,0,2661,0,545,0
6.27,332,0,2662,0,545,0
6.272,538,0,2663,0,545,0
6.274,383,0,2664,0,545,0
6.276,447,0,2665,0,546,0
6.278,282,0,2666,0,546,0
6.28,442,0,2667,0,546,0
6.282,288,0,2668,0,546,0
6.284,341,0,2669,0,546,0
6.286,284,0,2670,0,546,0
6.288,441,0,2671,0,546,0
6.29,368,0,2672,0,546,0
6.292,310,0,2673,0,546,0
6.294,374,0,2674,0,546,0
6.296,266,0,2675,0,546,0
6.298,338,0,2676,0,546,0
6.3,284,0,2677,0,546,0
6.302,428,0,2678,0,546,0
6.304,302,0,2679,0,546,0
6.306,362,0,2680,0,546,0
6.308,300,0,2681,0,546,0
6.31,302,0,2682,0,546,0
6.312,465,0,2683,0,546,0
6.314,420,0,2684,0,546,0
6.316,303,0,2685,0,546,0
6.318,311,0,2686,0,546,0
6.32,355,0,2687,0,546,0
6.322,429,0,2688,0,546,0
6.324,425,0,2689,0,547,0
6.326,391,0,2690,0,547,0
6.328,485,0,2691,0,547,0
6.33,338,0,2692,0,547,0
6.332,330,0,2693,0,547,0
6.334,330,0,2694,0,547,0
6.336,331,0,2695,0,547,0
6.338,291,0,2696,0,547,0
6.34,288,0,2697,0,547,0
6.342,287,0,2698,0,547,0
6.344,286,0,2699,0,547,0
6.346,330,0,2700,0,547,0
6.348,414,0,2701,0,547,0
6.35,283,0,2702,0,547,0
6.352,418,0,2703,0,547,0
6.354,239,0,2703,0,548,0
6.356,354,0,2704,0,548,0
6.358,298,0,2704,0,549,0
6.36,284,0,2704,0,550,0
6.362,326,0,2705,0,550,0
6.364,209,0,2705,0,551,0
6.366,224,0,2705,0,552,0
6.368,315,0,2705,0,553,0
6.37,312,0,2706,0,553,0
6.372,236,0,2706,0,554,0
6.374,329,0,2706,0,555,0
6.376,272,0,2706,0,556,0
6.378,244,0,2706,0,557,0
6.38,266,0,2706,0,558,0
6.382,258,0,2706,0,559,0
6.384,366,0,2706,0,560,0
6.386,260,0,2706,0,561,0
6.388,293,0,2706,0,562,0
6.39,232,0,2706,0,563,0
6.392,259,0,2706,0,564,0
6.394,331,0,2706,0,565,0
6.396,307,0,2706,0,566,0
6.398,409,0,2706,0,567,0
6.4,294,0,2706,0,568,0
6.402,409,0,2706,0,569,0
6.404,252,0,2706,0,570,0
6.406,269,0,2706,0,571,0
6.408,326,0,2706,0,572,0
6.41,348,0,2706,0,573,0
6.412,262,0,2706,0,574,0
6.414,215,0,2706,0,575,0
6.416,310,0,2706,0,576,0
6.418,274,0,2706,0,577,0
6.42,242,0,2706,0,578,0
6.422,252,0,2706,0,579,0
6.424,277,0,2706,0,580,0
6.426,346,0,2706,0,581,0
6.428,219,0,2706,0,582,0
6.43,230,0,2706,0,583,0
6.432,368,0,2706,0,584,0
6.434,294,0,2706,0,585,0
6.436,239,0,2706,0,586,0
6.438,279,0,2706,0,587,0
6.44,281,0,2706,0,588,0
6.442,263,0,2706,0,589,0
6.444,236,0,2706,0,590,0
6.446,218,0,2706,0,591,0
6.448,215,0,2706,0,592,0
6.45,243,0,2706,0,593,0
6.452,234,0,2706,0,594,0
6.454,220,0,2706,0,595,0
6.456,348,0,2706,0,596,0
6.458,284,0,2706,0,597,0
6.46,275,0,2706,0,598,0
6.462,224,0,2706,0,599,0
6.464,216,0,2706,0,600,0
6.466,292,0,2706,0,601,0
6.468,343,0,2706,0,602,0
6.47,347,0,2706,0,603,0
6.472,231,0,2706,0,604,0
6.474,205,0,2706,0,605,0
6.476,268,0,2706,0,606,0
6.478,448,0,2706,0,607,0
6.48,361,0,2706,0,608,0
6.482,238,0,2706,0,608,0
6.484,269,0,2706,0,610,0
6.486,262,0,2706,0,611,0
6.488,346,0,2706,0,612,0
6.49,342,0,2706,0,613,0
6.492,293,0,2706,0,614,0
6.494,218,0,2706,0,615,0
6.496,218,0,2706,0,616,0
6.498,370,0,2706,0,617,0
6.5,255,0,2706,0,618,0
6.502,282,0,2706,0,619,0
6.504,317,0,2707,0,619,0
6.506,216,0,2707,0,620,0
6.508,221,0,2707,0,621,0
6.51,255,0,2707,0,622,0
6.512,354,0,2708,0,622,0
6.514,236,0,2708,0,623,0
6.516,243,0,2708,0,624,0
6.518,337,0,2709,0,624,0
6.52,260,0,2709,0,624,0
6.522,217,0,2709,0,626,0
6.524,335,0,2710,0,626,0
6.526,258,0,2710,0,626,0
6.528,391,0,2711,0,627,0
6.53,217,0,2711,0,628,0
6.532,281,0,2712,0,628,0
6.534,314,0,2712,0,629,0
6.536,330,0,2713,0,629,0
6.538,282,0,2713,0,630,0
6.54,289,0,2714,0,630,0
6.542,342,0,2715,0,630,0
6.544,367,0,2716,0,630,0
6.546,409,0,2717,0,630,0
6.548,460,0,2718,0,630,0
6.55,401,0,2719,0,630,0
6.552,459,0,2720,0,630,0
6.554,308,0,2721,0,630,0
6.556,294,0,2722,0,630,0
6.558,421,0,2723,0,630,0
6.56,323,0,2724,0,630,0
6.562,455,0,2725,0,630,0
6.564,400,0,2726,0,630,0
6.566,518,0,2727,0,630,0
6.568,325,0,2728,0,630,0
6.57,335,0,2729,0,630,0
6.572,307,0,2730,0,630,0
6.574,403,0,2731,0,630,0
6.576,443,0,2732,0,630,0
6.578,465,0,2733,0,630,0
6.58,296,0,2734,0,630,0
6.582,346,0,2735,0,630,0
6.584,357,0,2736,0,630,0
6.586,422,0,2737,0,631,0
6.588,378,0,2738,0,630,0
6.59,329,0,2739,0,631,0
6.592,355,0,2740,0,631,0
6.594,291,0,2741,0,631,0
6.596,272,0,2742,0,631,0
6.598,305,0,2743,0,631,0
6.6,276,0,2744,0,631,0
6.602,467,0,2745,0,631,0
6.604,300,0,2746,0,631,0
6.606,396,0,2747,0,631,0
6.608,327,0,2748,0,631,0
6.61,373,0,2749,0,631,0
6.612,327,0,2750,0,631,0
6.614,342,0,2751,0,631,0
6.616,392,0,2752,0,631,0
6.618,364,0,2753,0,631,0
6.62,313,0,2754,0,631,0
6.622,281,0,2755,0,631,0
6.624,257,0,2755,0,632,0
6.626,326,0,2756,0,632,0
6.628,369,0,2756,0,633,0
6.63,233,0,2756,0,634,0
6.632,383,0,2757,0,634,0
6.634,296,0,2757,0,635,0
6.636,303,0,2757,0,636,0
6.638,517,0,2758,0,636,0
6.64,284,0,2758,0,637,0
6.642,485,0,2758,0,638,0
6.644,352,0,2759,0,638,0
6.646,386,0,2759,0,639,0
6.648,223,0,2759,0,640,0
6.65,316,0,2760,0,640,0
6.652,224,0,2760,0,641,0
6.654,343,0,2761,0,641,0
6.656,314,0,2761,0,642,0
6.658,292,0,2762,0,642,0
6.66,382,0,2763,0,642,0
6.662,310,0,2764,0,642,0
6.664,319,0,2765,0,642,0
6.666,334,0,2766,0,642,0
6.668,411,0,2767,0,642,0
6.67,315,0,2768,0,642,0
6.672,309,0,2769,0,642,0
6.674,381,0,2770,0,642,0
6.676,308,0,2771,0,642,0
6.678,293,0,2772,0,642,0
6.68,315,0,2773,0,642,0
6.682,489,0,2774,0,642,0
6.684,385,0,2775,0,643,0
6.686,280,0,2776,0,643,0
6.688,370,0,2777,0,643,0
6.69,353,0,2778,0,643,0
6.692,366,0,2779,0,643,0
6.694,288,0,2780,0,643,0
6.696,383,0,2781,0,643,0
6.698,270,0,2782,0,643,0
6.7,359,0,2783,0,643,0
6.702,539,0,2784,0,643,0
6.704,282,0,2785,0,643,0
6.706,289,0,2786,0,643,0
6.708,279,0,2787,0,643,0
6.71,418,0,2788,0,643,0
6.712,311,0,2789,0,643,0
6.714,419,0,2790,0,643,0
6.716,371,0,2791,0,643,0
6.718,503,0,2792,0,643,0
6.72,299,0,2793,0,643,0
6.722,292,0,2794,0,643,0
6.724,490,0,2795,0,643,0
6.726,349,0,2796,0,643,0
6.728,357,0,2797,0,643,0
6.73,319,0,2798,0,643,0
6.732,427,0,2799,0,643,0
6.734,340,0,2800,0,643,0
6.736,456,0,2801,0,643,0
6.738,320,0,2802,0,643,0
6.74,342,0,2803,0,643,0
6.742,294,0,2804,0,643,0
6.744,347,0,2805,0,643,0
6.746,389,0,2806,0,644,0
6.748,468,0,2807,0,644,0
6.75,375,0,2808,0,644,0
6.752,292,0,2809,0,644,0
6.754,399,0,2810,0,644,0
6.756,341,0,2811,0,644,0
6.758,428,0,2812,0,644,0
6.76,295,0,2813,0,644,0
6.762,339,0,2814,0,644,0
6.764,325,0,2815,0,644,0
6.766,279,0,2816,0,644,0
6.768,301,0,2817,0,644,0
6.77,311,0,2818,0,644,0
6.772,321,0,2819,0,644,0
6.774,330,0,2820,0,644,0
6.776,396,0,2821,0,644,0
6.778,310,0,2822,0,644,0
6.78,271,0,2823,0,644,0
6.782,323,0,2824,0,644,0
6.784,277,0,2825,0,644,0
6.786,294,0,2826,0,644,0
6.788,260,0,2827,0,644,0
6.79,408,0,2828,0,644,0
6.792,443,0,2829,0,644,0
6.794,404,0,2830,0,644,0
6.796,293,0,2831,0,644,0
6.798,336,0,2832,0,644,0
6.8,437,0,2833,0,644,0
6.802,364,0,2834,0,644,0
6.804,374,0,2835,0,644,0
6.806,316,0,2836,0,644,0
6.808,406,0,2837,0,645,0
6.81,346,0,2838,0,645,0
6.812,431,0,2839,0,645,0
6.814,277,0,2840,0,645,0
6.816,305,0,2841,0,645,0
6.818,363,0,2842,0,645,0
6.82,332,0,2843,0,645,0
6.822,398,0,2844,0,645,0
6.824,334,0,2845,0,645,0
6.826,327,0,2846,0,645,0
6.828,283,0,2847,0,645,0
6.83,451,0,2848,0,645,0
6.832,290,0,2849,0,645,0
6.834,314,0,2850,0,645,0
6.836,317,0,2851,0,645,0
6.838,337,0,2852,0,645,0
6.84,328,0,2853,0,645,0
6.842,320,0,2854,0,645,0
6.844,674,0,2855,0,645,0
6.846,412,0,2856,0,645,0
6.848,355,0,2857,0,645,0
6.85,492,0,2858,0,645,0
6.852,475,0,2859,0,645,0
6.854,280,0,2860,0,645,0
6.856,346,0,2861,0,645,0
6.858,314,0,2862,0,645,0
6.86,468,0,2863,0,645,0
6.862,507,0,2864,0,645,0
6.864,402,0,2865,0,645,0
6.866,397,0,2866,0,645,0
6.868,337,0,2867,0,645,0
6.87,423,0,2868,0,645,0
6.872,389,0,2869,0,645,0
6.874,378,0,2870,0,646,0
6.876,405,0,2871,0,646,0
6.878,303,0,2872,0,646,0
6.88,454,0,2873,0,646,0
6.882,269,0,2874,0,646,0
6.884,432,0,2875,0,646,0
6.886,410,0,2876,0,645,0
6.888,315,0,2877,0,646,0
6.89,401,0,2878,0,646,0
6.892,315,0,2879,0,646,0
6.894,302,0,2880,0,646,0
6.896,304,0,2881,0,646,0
6.898,336,0,2882,0,646,0
6.9,429,0,2883,0,646,0
6.902,341,0,2884,0,646,0
6.904,300,0,2884,0,647,0
6.906,401,0,2885,0,647,0
6.908,243,0,2885,0,648,0
6.91,271,0,2885,0,649,0
6.912,348,0,2886,0,649,0
6.914,314,0,2886,0,650,0
6.916,269,0,2886,0,651,0
6.918,259,0,2886,0,652,0
6.92,305,0,2887,0,652,0
6.922,320,0,2887,0,653,0
6.924,335,0,2887,0,654,0
6.926,414,0,2888,0,654,0
6.928,291,0,2888,0,655,0
6.93,313,0,2888,0,656,0
6.932,460,0,2889,0,656,0
6.934,210,0,2889,0,657,0
6.936,291,0,2890,0,657,0
6.938,406,0,2891,0,657,0
6.94,405,0,2892,0,657,0
6.942,365,0,2893,0,657,0
6.944,401,0,2894,0,657,0
6.946,422,0,2895,0,657,0
6.948,409,0,2896,0,657,0
6.95,395,0,2897,0,657,0
6.952,556,0,2898,0,658,0
6.954,573,0,2899,0,658,0
6.956,466,0,2900,0,658,0
6.958,364,0,2901,0,658,0
6.96,357,0,2902,0,658,0
6.962,340,0,2903,0,658,0
6.964,437,0,2904,0,658,0
6.966,324,0,2905,0,658,0
6.968,299,0,2906,0,658,0
6.97,299,0,2907,0,658,0
6.972,399,0,2908,0,658,0
6.974,350,0,2909,0,658,0
6.976,374,0,2910,0,658,0
6.978,351,0,2911,0,658,0
6.98,472,0,2912,0,658,0
6.982,350,0,2913,0,658,0
6.984,379,0,2914,0,658,0
6.986,351,0,2915,0,658,0
6.988,464,0,2916,0,658,0
6.99,541,0,2917,0,659,0
6.992,322,0,2918,0,659,0
6.994,326,0,2919,0,659,0
6.996,369,0,2920,0,659,0
6.998,319,0,2921,0,659,0
7,286,0,2922,0,659,0
7.002,321,0,2923,0,658,0
7.004,238,0,2924,0,659,0
7.006,336,0,2925,0,659,0
7.008,600,0,2926,0,659,0
7.01,348,0,2927,0,659,0
7.012,283,0,2928,0,659,0
7.014,292,0,2929,0,659,0
7.016,512,0,2930,0,659,0
7.018,325,0,2931,0,659,0
7.02,351,0,2932,0,659,0
7.022,441,0,2933,0,659,0
7.024,286,0,2934,0,659,0
7.026,322,0,2935,0,659,0
7.028,307,0,2936,0,659,0
7.03,395,0,2937,0,659,0
7.032,396,0,2938,0,659,0
7.034,357,0,2939,0,659,0
7.036,316,0,2940,0,659,0
7.038,375,0,2941,0,659,0
7.04,304,0,2942,0,659,0
7.042,363,0,2943,0,659,0
7.044,341,0,2944,0,659,0
7.046,326,0,2945,0,659,0
7.048,333,0,2946,0,659,0
7.05,358,0,2947,0,659,0
7.052,272,0,2947,0,660,0
7.054,338,0,2948,0,660,0
7.056,320,0,2948,0,661,0
7.058,316,0,2949,0,661,0
7.06,351,0,2950,0,661,0
7.062,302,0,2951,0,661,0
7.064,326,0,2952,0,662,0
7.066,311,0,2953,0,662,0
7.068,315,0,2954,0,662,0
7.07,318,0,2955,0,662,0
7.072,383,0,2956,0,662,0
7.074,309,0,2957,0,662,0
7.076,341,0,2958,0,662,0
7.078,385,0,2959,0,662,0
7.08,460,0,2960,0,662,0
7.082,366,0,2961,0,662,0
7.084,333,0,2962,0,662,0
7.086,365,0,2963,0,662,0
7.088,315,0,2964,0,662,0
7.09,508,0,2965,0,662,0
7.092,329,0,2966,0,662,0
7.094,368,0,2967,0,662,0
7.096,308,0,2968,0,662,0
7.098,365,0,2969,0,662,0
7.1,449,0,2970,0,662,0
7.102,403,0,2971,0,662,0
7.104,412,0,2972,0,661,0
7.106,382,0,2973,0,662,0
7.108,317,0,2974,0,662,0
7.11,306,0,2975,0,662,0
7.112,342,0,2976,0,662,0
7.114,386,0,2977,0,662,0
7.116,416,0,2978,0,662,0
7.118,330,0,2979,0,662,0
7.12,325,0,2980,0,662,0
7.122,357,0,2981,0,662,0
7.124,428,0,2982,0,663,0
7.126,338,0,2983,0,663,0
7.128,453,0,2984,0,663,0
7.13,341,0,2985,0,663,0
7.132,375,0,2986,0,663,0
7.134,409,0,2987,0,663,0
7.136,293,0,2988,0,663,0
7.138,286,0,2989,0,663,0
7.14,305,0,2990,0,662,0
7.142,373,0,2991,0,661,0
7.144,376,0,2992,0,663,0
7.146,357,0,2993,0,663,0
7.148,342,0,2994,0,663,0
7.15,368,0,2995,0,663,0
7.152,435,0,2996,0,663,0
7.154,321,0,2997,0,663,0
7.156,471,0,2998,0,663,0
7.158,372,0,2999,0,663,0
7.16,441,0,3000,0,663,0
7.162,300,0,3001,0,663,0
7.164,403,0,3002,0,663,0
7.166,454,0,3003,0,663,0
7.168,530,0,3004,0,664,0
7.17,392,0,3005,0,664,0
7.172,308,0,3006,0,663,0
7.174,441,0,3007,0,664,0
7.176,515,0,3008,0,664,0
7.178,467,0,3009,0,664,0
7.18,449,0,3010,0,664,0
7.182,337,0,3011,0,664,0
7.184,280,0,3012,0,664,0
7.186,402,0,3013,0,664,0
7.188,353,0,3014,0,664,0
7.19,306,0,3015,0,664,0
7.192,344,0,3016,0,664,0
7.194,323,0,3017,0,664,0
7.196,538,0,3018,0,664,0
7.198,316,0,3019,0,664,0
7.2,451,0,3020,0,664,0
7.202,326,0,3021,0,664,0
7.204,397,0,3022,0,664,0
7.206,349,0,3023,0,664,0
7.208,367,0,3024,0,664,0
7.21,332,0,3025,0,664,0
7.212,382,0,3026,0,664,0
7.214,323,0,3027,0,665,0
7.216,334,0,3027,0,666,0
7.218,295,0,3028,0,666,0
7.22,288,0,3028,0,667,0
7.222,531,0,3029,0,667,0
7.224,250,0,3029,0,668,0
7.226,375,0,3030,0,668,0
7.228,307,0,3030,0,669,0
7.23,300,0,3031,0,669,0
7.232,338,0,3031,0,670,0
7.234,340,0,3032,0,670,0
7.236,414,0,3033,0,670,0
7.238,412,0,3034,0,670,0
7.24,344,0,3035,0,670,0
7.242,257,0,3036,0,670,0
7.244,371,0,3037,0,670,0
7.246,325,0,3038,0,670,0
7.248,395,0,3039,0,670,0
7.25,329,0,3040,0,670,0
7.252,391,0,3041,0,670,0
7.254,451,0,3042,0,670,0
7.256,383,0,3043,0,670,0
7.258,433,0,3044,0,670,0
7.26,380,0,3045,0,670,0
7.262,463,0,3046,0,670,0
7.264,345,0,3047,0,670,0
7.266,416,0,3048,0,670,0
7.268,453,0,3049,0,670,0
7.27,402,0,3050,0,670,0
7.272,380,0,3051,0,671,0
7.274,417,0,3052,0,671,0
7.276,443,0,3053,0,671,0
7.278,344,0,3054,0,671,0
7.28,289,0,3055,0,671,0
7.282,314,0,3056,0,671,0
7.284,369,0,3057,0,670,0
7.286,467,0,3058,0,671,0
7.288,282,0,3059,0,671,0
7.29,292,0,3060,0,671,0
7.292,339,0,3061,0,671,0
7.294,354,0,3062,0,671,0
7.296,369,0,3063,0,671,0
7.298,382,0,3064,0,671,0
7.3,318,0,3065,0,671,0
7.302,351,0,3066,0,671,0
7.304,477,0,3067,0,671,0
7.306,348,0,3068,0,671,0
7.308,344,0,3069,0,671,0
7.31,344,0,3070,0,671,0
7.312,333,0,3071,0,671,0
7.314,428,0,3072,0,671,0
7.316,353,0,3073,0,671,0
7.318,307,0,3074,0,671,0
7.32,448,0,3075,0,671,0
7.322,308,0,3076,0,671,0
7.324,452,0,3077,0,671,0
7.326,286,0,3078,0,671,0
7.328,469,0,3079,0,671,0
7.33,437,0,3080,0,671,0
7.332,517,0,3081,0,671,0
7.334,318,0,3082,0,671,0
7.336,352,0,3083,0,671,0
7.338,413,0,3084,0,671,0
7.34,497,0,3085,0,672,0
7.342,379,0,3086,0,672,0
7.344,351,0,3087,0,672,0
7.346,407,0,3088,0,672,0
7.348,299,0,3089,0,672,0
7.35,353,0,3090,0,672,0
7.352,356,0,3091,0,672,0
7.354,443,0,3092,0,672,0
7.356,413,0,3093,0,672,0
7.358,309,0,3094,0,672,0
7.36,336,0,3095,0,672,0
7.362,341,0,3096,0,672,0
7.364,368,0,3097,0,672,0
7.366,439,0,3098,0,672,0
7.368,539,0,3099,0,672,0
7.37,348,0,3100,0,672,0
7.372,353,0,3101,0,672,0
7.374,371,0,3102,0,672,0
7.376,407,0,3103,0,672,0
7.378,400,0,3104,0,672,0
7.38,309,0,3105,0,672,0
7.382,502,0,3106,0,671,0
7.384,330,0,3107,0,672,0
7.386,438,0,3108,0,672,0
7.388,305,0,3109,0,673,0
7.39,334,0,3110,0,672,0
7.392,319,0,3111,0,673,0
7.394,428,0,3112,0,673,0
7.396,481,0,3113,0,673,0
7.398,367,0,3114,0,673,0
7.4,317,0,3115,0,673,0
7.402,439,0,3116,0,673,0
7.404,431,0,3117,0,673,0
7.406,436,0,3118,0,673,0
7.408,423,0,3119,0,673,0
7.41,345,0,3120,0,673,0
7.412,344,0,3121,0,673,0
7.414,308,0,3122,0,673,0
7.416,364,0,3123,0,673,0
7.418,337,0,3124,0,673,0
7.42,426,0,3125,0,673,0
7.422,423,0,3126,0,673,0
7.424,355,0,3127,0,673,0
7.426,362,0,3128,0,673,0
7.428,391,0,3129,0,673,0
7.43,364,0,3130,0,673,0
7.432,403,0,3131,0,674,0
7.434,405,0,3132,0,674,0
7.436,447,0,3133,0,673,0
7.438,492,0,3134,0,674,0
7.44,512,0,3135,0,674,0
7.442,425,0,3136,0,674,0
7.444,331,0,3136,0,675,0
7.446,432,0,3137,0,675,0
7.448,340,0,3137,0,676,0
7.45,462,0,3138,0,676,0
7.452,322,0,3138,0,677,0
7.454,458,0,3139,0,677,0
7.456,312,0,3139,0,678,0
7.458,329,0,3140,0,678,0
7.46,348,0,3141,0,678,0
7.462,442,0,3142,0,678,0
7.464,294,0,3143,0,678,0
7.466,432,0,3144,0,678,0
7.468,378,0,3145,0,678,0
7.47,407,0,3146,0,678,0
7.472,398,0,3147,0,678,0
7.474,447,0,3148,0,678,0
7.476,374,0,3149,0,678,0
7.478,335,0,3150,0,678,0
7.48,450,0,3151,0,679,0
7.482,291,0,3152,0,679,0
7.484,310,0,3153,0,679,0
7.486,285,0,3154,0,679,0
7.488,343,0,3155,0,679,0
7.49,435,0,3156,0,679,0
7.492,367,0,3157,0,679,0
7.494,400,0,3158,0,679,0
7.496,343,0,3159,0,679,0
7.498,406,0,3160,0,679,0
7.5,321,0,3161,0,679,0
7.502,561,0,3162,0,679,0
7.504,525,0,3163,0,679,0
7.506,313,0,3164,0,679,0
7.508,314,0,3165,0,679,0
7.51,323,0,3166,0,679,0
7.512,392,0,3167,0,679,0
7.514,369,0,3168,0,679,0
7.516,345,0,3169,0,679,0
7.518,331,0,3170,0,679,0
7.52,328,0,3171,0,679,0
7.522,446,0,3172,0,679,0
7.524,358,0,3173,0,679,0
7.526,367,0,3174,0,679,0
7.528,496,0,3175,0,679,0
7.53,419,0,3176,0,679,0
7.532,345,0,3177,0,680,0
7.534,318,0,3178,0,680,0
7.536,318,0,3179,0,680,0
7.538,319,0,3180,0,680,0
7.54,427,0,3181,0,680,0
7.542,310,0,3182,0,680,0
7.544,385,0,3183,0,680,0
7.546,285,0,3184,0,680,0
7.548,261,0,3185,0,680,0
7.55,332,0,3186,0,680,0
7.552,286,0,3187,0,680,0
7.554,434,0,3188,0,680,0
7.556,387,0,3189,0,680,0
7.558,333,0,3190,0,680,0
7.56,396,0,3191,0,680,0
7.562,315,0,3192,0,680,0
7.564,305,0,3193,0,680,0
7.566,284,0,3194,0,680,0
7.568,435,0,3195,0,680,0
7.57,372,0,3196,0,680,0
7.572,436,0,3197,0,680,0
7.574,335,0,3198,0,680,0
7.576,439,0,3199,0,680,0
7.578,345,0,3200,0,680,0
7.58,485,0,3201,0,680,0
7.582,355,0,3202,0,680,0
7.584,322,0,3203,0,680,0
7.586,421,0,3204,0,680,0
7.588,359,0,3205,0,681,0
7.59,432,0,3206,0,681,0
7.592,315,0,3207,0,681,0
7.594,281,0,3207,0,682,0
7.596,287,0,3208,0,682,0
7.598,279,0,3209,0,682,0
7.6,243,0,3209,0,683,0
7.602,326,0,3210,0,683,0
7.604,327,0,3211,0,683,0
7.606,305,0,3212,0,683,0
7.608,376,0,3213,0,683,0
7.61,287,0,3214,0,683,0
7.612,394,0,3215,0,683,0
7.614,335,0,3216,0,683,0
7.616,340,0,3217,0,683,0
7.618,347,0,3218,0,683,0
7.62,308,0,3219,0,683,0
7.622,370,0,3220,0,683,0
7.624,407,0,3221,0,683,0
7.626,299,0,3222,0,683,0
7.628,325,0,3223,0,683,0
7.63,515,0,3224,0,683,0
7.632,350,0,3225,0,683,0
7.634,362,0,3226,0,683,0
7.636,278,0,3227,0,683,0
7.638,443,0,3228,0,683,0
7.64,332,0,3229,0,683,0
7.642,335,0,3230,0,683,0
7.644,301,0,3231,0,683,0
7.646,402,0,3232,0,683,0
7.648,389,0,3233,0,683,0
7.65,610,0,3234,0,683,0
7.652,475,0,3235,0,683,0
7.654,360,0,3236,0,683,0
7.656,453,0,3237,0,684,0
7.658,400,0,3238,0,684,0
7.66,336,0,3239,0,684,0
7.662,354,0,3240,0,684,0
7.664,561,0,3241,0,684,0
7.666,345,0,3242,0,684,0
7.668,271,0,3243,0,684,0
7.67,298,0,3244,0,684,0
7.672,352,0,3245,0,684,0
7.674,380,0,3246,0,684,0
7.676,313,0,3247,0,684,0
7.678,329,0,3248,0,684,0
7.68,306,0,3249,0,684,0
7.682,383,0,3250,0,684,0
7.684,300,0,3251,0,684,0
7.686,272,0,3252,0,684,0
7.688,268,0,3253,0,684,0
7.69,359,0,3254,0,684,0
7.692,398,0,3255,0,684,0
7.694,325,0,3256,0,684,0
7.696,341,0,3257,0,684,0
7.698,321,0,3258,0,684,0
7.7,344,0,3259,0,684,0
7.702,454,0,3260,0,684,0
7.704,392,0,3261,0,684,0
7.706,392,0,3262,0,684,0
7.708,376,0,3263,0,684,0
7.71,391,0,3264,0,684,0
7.712,383,0,3265,0,684,0
7.714,400,0,3266,0,684,0
7.716,492,0,3267,0,684,0
7.718,329,0,3268,0,684,0
7.72,314,0,3269,0,684,0
7.722,270,0,3270,0,684,0
7.724,362,0,3271,0,684,0
7.726,272,0,3272,0,684,0
7.728,293,0,3273,0,684,0
7.73,321,0,3274,0,684,0
7.732,491,0,3275,0,684,0
7.734,370,0,3276,0,684,0
7.736,417,0,3277,0,685,0
7.738,351,0,3278,0,685,0
7.74,316,0,3279,0,685,0
7.742,314,0,3280,0,685,0
7.744,432,0,3281,0,685,0
7.746,345,0,3282,0,685,0
7.748,339,0,3283,0,685,0
7.75,318,0,3284,0,685,0
7.752,326,0,3285,0,685,0
7.754,348,0,3286,0,685,0
7.756,382,0,3287,0,685,0
7.758,440,0,3288,0,685,0
7.76,351,0,3289,0,685,0
7.762,375,0,3290,0,685,0
7.764,354,0,3291,0,685,0
7.766,304,0,3292,0,685,0
7.768,295,0,3293,0,685,0
7.77,465,0,3294,0,685,0
7.772,432,0,3295,0,685,0
7.774,427,0,3296,0,685,0
7.776,351,0,3297,0,685,0
7.778,404,0,3298,0,685,0
7.78,293,0,3299,0,685,0
7.782,355,0,3300,0,685,0
7.784,410,0,3301,0,685,0
7.786,448,0,3302,0,685,0
7.788,381,0,3303,0,685,0
7.79,401,0,3304,0,685,0
7.792,327,0,3305,0,685,0
7.794,376,0,3306,0,685,0
7.796,373,0,3307,0,685,0
7.798,428,0,3308,0,685,0
7.8,386,0,3309,0,685,0
7.802,246,0,3310,0,686,0
7.804,451,0,3311,0,686,0
7.806,303,0,3312,0,686,0
7.808,445,0,3313,0,686,0
7.81,364,0,3314,0,686,0
7.812,423,0,3315,0,686,0
7.814,297,0,3316,0,686,0
7.816,384,0,3317,0,686,0
7.818,320,0,3318,0,686,0
7.82,406,0,3319,0,686,0
7.822,310,0,3320,0,686,0
7.824,495,0,3321,0,686,0
7.826,423,0,3322,0,686,0
7.828,349,0,3323,0,686,0
7.83,321,0,3324,0,686,0
7.832,432,0,3325,0,686,0
7.834,372,0,3326,0,686,0
7.836,333,0,3327,0,686,0
7.838,322,0,3328,0,686,0
7.84,352,0,3329,0,686,0
7.842,470,0,3330,0,686,0
7.844,466,0,3331,0,687,0
7.846,317,0,3332,0,687,0
7.848,348,0,3333,0,687,0
7.85,337,0,3334,0,687,0
7.852,407,0,3335,0,687,0
7.854,417,0,3336,0,687,0
7.856,323,0,3337,0,687,0
7.858,311,0,3338,0,687,0
7.86,317,0,3339,0,687,0
7.862,357,0,3340,0,686,0
7.864,576,0,3341,0,687,0
7.866,436,0,3342,0,687,0
7.868,362,0,3343,0,687,0
7.87,327,0,3344,0,687,0
7.872,322,0,3345,0,687,0
7.874,366,0,3346,0,687,0
7.876,330,0,3347,0,687,0
7.878,331,0,3348,0,687,0
7.88,297,0,3349,0,687,0
7.882,352,0,3350,0,687,0
7.884,330,0,3351,0,687,0
7.886,375,0,3352,0,687,0
7.888,371,0,3353,0,687,0
7.89,400,0,3354,0,687,0
7.892,479,0,3355,0,687,0
7.894,291,0,3356,0,687,0
7.896,395,0,3357,0,687,0
7.898,344,0,3358,0,687,0
7.9,291,0,3359,0,687,0
7.902,549,0,3360,0,687,0
7.904,467,0,3361,0,687,0
7.906,479,0,3362,0,688,0
7.908,350,0,3363,0,687,0
7.91,460,0,3364,0,688,0
7.912,272,0,3365,0,688,0
7.914,449,0,3366,0,688,0
7.916,369,0,3367,0,688,0
7.918,339,0,3368,0,688,0
7.92,286,0,3369,0,688,0
7.922,334,0,3370,0,688,0
7.924,324,0,3371,0,688,0
7.926,317,0,3372,0,688,0
7.928,296,0,3373,0,688,0
7.93,328,0,3374,0,688,0
7.932,329,0,3375,0,688,0
7.934,289,0,3376,0,688,0
7.936,367,0,3377,0,688,0
7.938,274,0,3378,0,688,0
7.94,407,0,3379,0,688,0
7.942,311,0,3380,0,688,0
7.944,354,0,3381,0,688,0
7.946,298,0,3382,0,688,0
7.948,277,0,3383,0,688,0
7.95,458,0,3384,0,688,0
7.952,399,0,3385,0,688,0
7.954,322,0,3386,0,688,0
7.956,286,0,3387,0,688,0
7.958,279,0,3388,0,688,0
7.96,421,0,3389,0,688,0
7.962,302,0,3390,0,688,0
7.964,363,0,3391,0,688,0
7.966,274,0,3392,0,688,0
7.968,428,0,3393,0,688,0
7.97,340,0,3394,0,688,0
7.972,434,0,3395,0,688,0
7.974,375,0,3396,0,688,0
7.976,279,0,3397,0,688,0
7.978,430,0,3398,0,689,0
7.98,286,0,3399,0,689,0
7.982,425,0,3400,0,689,0
7.984,505,0,3401,0,689,0
7.986,404,0,3402,0,689,0
7.988,344,0,3403,0,689,0
7.99,274,0,3404,0,689,0
7.992,321,0,3405,0,689,0
7.994,324,0,3406,0,689,0
7.996,288,0,3407,0,689,0
7.998,359,0,3408,0,689,0
8,390,0,3409,0,689,0
8.002,292,0,3410,0,689,0
8.004,346,0,3411,0,689,0
8.006,322,0,3412,0,689,0
8.008,286,0,3413,0,689,0
8.01,377,0,3414,0,689,0
8.012,313,0,3415,0,689,0
8.014,362,0,3416,0,689,0
8.016,299,0,3416,0,690,0
8.018,470,0,3417,0,690,0
8.02,309,0,3418,0,690,0
8.022,419,0,3419,0,690,0
8.024,278,0,3420,0,690,0
8.026,316,0,3421,0,690,0
8.028,279,0,3422,0,690,0
8.03,375,0,3423,0,690,0
8.032,325,0,3424,0,690,0
8.034,359,0,3425,0,690,0
8.036,421,0,3426,0,690,0
8.038,441,0,3427,0,690,0
8.04,597,0,3428,0,690,0
8.042,396,0,3429,0,691,0
8.044,373,0,3430,0,691,0
8.046,330,0,3431,0,691,0
8.048,295,0,3432,0,691,0
8.05,473,0,3433,0,691,0
8.052,380,0,3433,0,692,0
8.054,635,0,3434,0,692,0
8.056,381,0,3435,0,692,0
8.058,341,0,3435,0,693,0
8.06,440,0,3436,0,693,0
8.062,377,0,3437,0,693,0
8.064,363,0,3438,0,693,0
8.066,369,0,3439,0,693,0
8.068,320,0,3440,0,693,0
8.07,358,0,3441,0,693,0
8.072,293,0,3442,0,693,0
8.074,454,0,3443,0,693,0
8.076,367,0,3444,0,693,0
8.078,284,0,3445,0,693,0
8.08,392,0,3446,0,693,0
8.082,380,0,3447,0,693,0
8.084,295,0,3448,0,693,0
8.086,324,0,3449,0,693,0
8.088,327,0,3450,0,693,0
8.09,398,0,3451,0,693,0
8.092,420,0,3452,0,693,0
8.094,386,0,3453,0,694,0
8.096,297,0,3454,0,694,0
8.098,356,0,3455,0,693,0
8.1,427,0,3456,0,692,0
8.102,309,0,3457,0,694,0
8.104,320,0,3458,0,694,0
8.106,484,0,3459,0,694,0
8.108,279,0,3460,0,694,0
8.11,306,0,3461,0,694,0
8.112,642,0,3462,0,694,0
8.114,367,0,3463,0,694,0
8.116,358,0,3464,0,694,0
8.118,457,0,3465,0,694,0
8.12,324,0,3466,0,694,0
8.122,374,0,3467,0,694,0
8.124,496,0,3468,0,694,0
8.126,383,0,3469,0,694,0
8.128,318,0,3470,0,694,0
8.13,295,0,3471,0,694,0
8.132,396,0,3472,0,694,0
8.134,275,0,3473,0,694,0
8.136,378,0,3474,0,694,0
8.138,314,0,3475,0,694,0
8.14,404,0,3476,0,694,0
8.142,371,0,3477,0,694,0
8.144,367,0,3478,0,694,0
8.146,570,0,3479,0,694,0
8.148,497,0,3480,0,693,0
8.15,356,0,3481,0,694,0
8.152,304,0,3482,0,694,0
8.154,384,0,3483,0,694,0
8.156,410,0,3484,0,694,0
8.158,370,0,3485,0,694,0
8.16,361,0,3486,0,694,0
8.162,323,0,3487,0,694,0
8.164,492,0,3488,0,695,0
8.166,311,0,3489,0,695,0
8.168,467,0,3490,0,695,0
8.17,300,0,3491,0,695,0
8.172,489,0,3492,0,695,0
8.174,293,0,3493,0,695,0
8.176,483,0,3494,0,695,0
8.178,363,0,3495,0,695,0
8.18,328,0,3496,0,695,0
8.182,406,0,3497,0,695,0
8.184,325,0,3498,0,695,0
8.186,364,0,3499,0,695,0
8.188,349,0,3500,0,695,0
8.19,568,0,3501,0,695,0
8.192,368,0,3502,0,695,0
8.194,312,0,3503,0,695,0
8.196,382,0,3504,0,695,0
8.198,554,0,3505,0,695,0
8.2,469,0,3506,0,695,0
8.202,495,0,3507,0,695,0
8.204,330,0,3508,0,695,0
8.206,384,0,3509,0,695,0
8.208,312,0,3510,0,695,0
8.21,416,0,3511,0,696,0
8.212,384,0,3512,0,695,0
8.214,426,0,3513,0,696,0
8.216,288,0,3514,0,696,0
8.218,284,0,3515,0,696,0
8.22,363,0,3515,0,697,0
8.222,294,0,3516,0,697,0
8.224,388,0,3517,0,697,0
8.226,369,0,3518,0,697,0
8.228,305,0,3519,0,697,0
8.23,392,0,3520,0,697,0
8.232,448,0,3521,0,697,0
8.234,331,0,3522,0,697,0
8.236,319,0,3523,0,697,0
8.238,306,0,3524,0,697,0
8.24,364,0,3525,0,697,0
8.242,287,0,3526,0,697,0
8.244,387,0,3527,0,697,0
8.246,365,0,3528,0,697,0
8.248,489,0,3529,0,697,0
8.25,299,0,3530,0,697,0
8.252,508,0,3531,0,697,0
8.254,312,0,3532,0,697,0
8.256,484,0,3533,0,697,0
8.258,340,0,3534,0,697,0
8.26,455,0,3535,0,697,0
8.262,364,0,3536,0,697,0
8.264,410,0,3537,0,697,0
8.266,391,0,3538,0,697,0
8.268,266,0,3539,0,697,0
8.27,378,0,3540,0,697,0
8.272,292,0,3541,0,697,0
8.274,336,0,3542,0,697,0
8.276,356,0,3543,0,697,0
8.278,302,0,3544,0,697,0
8.28,320,0,3545,0,697,0
8.282,395,0,3546,0,697,0
8.284,436,0,3547,0,697,0
8.286,367,0,3548,0,697,0
8.288,376,0,3549,0,697,0
8.29,353,0,3550,0,698,0
8.292,548,0,3551,0,698,0
8.294,475,0,3552,0,698,0
8.296,346,0,3552,0,699,0
8.298,319,0,3553,0,699,0
8.3,217,0,3553,0,700,0
8.302,368,0,3554,0,700,0
8.304,277,0,3554,0,701,0
8.306,372,0,3555,0,701,0
8.308,322,0,3555,0,702,0
8.31,433,0,3556,0,702,0
8.312,267,0,3556,0,703,0
8.314,317,0,3556,0,704,0
8.316,290,0,3557,0,704,0
8.318,271,0,3557,0,705,0
8.32,268,0,3557,0,706,0
8.322,295,0,3558,0,706,0
8.324,314,0,3558,0,707,0
8.326,225,0,3558,0,708,0
8.328,406,0,3559,0,708,0
8.33,205,0,3559,0,709,0
8.332,425,0,3560,0,709,0
8.334,288,0,3560,0,710,0
8.336,376,0,3561,0,710,0
8.338,241,0,3561,0,711,0
8.34,354,0,3562,0,711,0
8.342,243,0,3562,0,712,0
8.344,257,0,3562,0,713,0
8.346,364,0,3563,0,713,0
8.348,259,0,3563,0,714,0
8.35,229,0,3563,0,715,0
8.352,445,0,3564,0,715,0
8.354,210,0,3564,0,716,0
8.356,329,0,3565,0,716,0
8.358,322,0,3566,0,716,0
8.36,318,0,3567,0,716,0
8.362,292,0,3568,0,716,0
8.364,368,0,3569,0,716,0
8.366,505,0,3570,0,716,0
8.368,279,0,3571,0,716,0
8.37,406,0,3572,0,716,0
8.372,366,0,3573,0,716,0
8.374,445,0,3574,0,716,0
8.376,385,0,3575,0,716,0
8.378,514,0,3576,0,716,0
8.38,383,0,3577,0,716,0
8.382,555,0,3578,0,716,0
8.384,412,0,3579,0,716,0
8.386,366,0,3580,0,716,0
8.388,441,0,3581,0,716,0
8.39,435,0,3582,0,716,0
8.392,221,0,3582,0,717,0
8.394,496,0,3583,0,717,0
8.396,280,0,3584,0,718,0
8.398,347,0,3585,0,718,0
8.4,431,0,3586,0,718,0
8.402,302,0,3587,0,718,0
8.404,399,0,3588,0,718,0
8.406,385,0,3588,0,719,0
8.408,421,0,3589,0,719,0
8.41,263,0,3589,0,720,0
8.412,332,0,3589,0,721,0
8.414,312,0,3590,0,721,0
8.416,243,0,3590,0,722,0
8.418,217,0,3590,0,723,0
8.42,330,0,3591,0,723,0
8.422,257,0,3591,0,724,0
8.424,209,0,3591,0,725,0
8.426,274,0,3591,0,726,0
8.428,243,0,3591,0,727,0
8.43,250,0,3591,0,728,0
8.432,237,0,3591,0,729,0
8.434,339,0,3591,0,730,0
8.436,245,0,3591,0,731,0
8.438,220,0,3591,0,732,0
8.44,320,0,3591,0,733,0
8.442,226,0,3591,0,734,0
8.444,559,0,3591,0,735,0
8.446,349,0,3592,0,735,0
8.448,279,0,3592,0,736,0
8.45,355,0,3592,0,737,0
8.452,208,0,3592,0,738,0
8.454,300,0,3593,0,738,0
8.456,283,0,3593,0,739,0
8.458,297,0,3593,0,739,0
8.46,563,0,3594,0,739,0
8.462,234,0,3594,0,741,0
8.464,253,0,3594,0,742,0
8.466,347,0,3595,0,742,0
8.468,286,0,3595,0,743,0
8.47,456,0,3596,0,743,0
8.472,309,0,3597,0,743,0
8.474,294,0,3598,0,743,0
8.476,412,0,3599,0,743,0
8.478,387,0,3600,0,743,0
8.48,337,0,3601,0,743,0
8.482,385,0,3602,0,743,0
8.484,554,0,3603,0,743,0
8.486,354,0,3604,0,743,0
8.488,370,0,3605,0,743,0
8.49,485,0,3606,0,743,0
8.492,522,0,3607,0,743,0
8.494,348,0,3608,0,743,0
8.496,423,0,3609,0,743,0
8.498,402,0,3610,0,743,0
8.5,356,0,3611,0,743,0
8.502,374,0,3612,0,743,0
8.504,367,0,3613,0,743,0
8.506,358,0,3614,0,743,0
8.508,415,0,3615,0,743,0
8.51,384,0,3616,0,743,0
8.512,383,0,3617,0,743,0
8.514,339,0,3618,0,743,0
8.516,393,0,3619,0,743,0
8.518,313,0,3620,0,744,0
8.52,457,0,3621,0,744,0
8.522,377,0,3622,0,744,0
8.524,347,0,3623,0,744,0
8.526,355,0,3624,0,744,0
8.528,290,0,3625,0,744,0
8.53,425,0,3626,0,744,0
8.532,350,0,3627,0,744,0
8.534,367,0,3628,0,744,0
8.536,332,0,3629,0,744,0
8.538,370,0,3630,0,744,0
8.54,290,0,3631,0,744,0
8.542,337,0,3632,0,744,0
8.544,469,0,3633,0,744,0
8.546,399,0,3634,0,744,0
8.548,335,0,3635,0,744,0
8.55,396,0,3636,0,744,0
8.552,348,0,3637,0,744,0
8.554,392,0,3638,0,744,0
8.556,310,0,3639,0,744,0
8.558,488,0,3640,0,744,0
8.56,346,0,3641,0,744,0
8.562,449,0,3642,0,744,0
8.564,409,0,3643,0,744,0
8.566,383,0,3644,0,744,0
8.568,240,0,3644,0,745,0
8.57,390,0,3645,0,746,0
8.572,378,0,3646,0,746,0
8.574,496,0,3647,0,746,0
8.576,350,0,3648,0,746,0
8.578,328,0,3649,0,746,0
8.58,271,0,3650,0,746,0
8.582,398,0,3651,0,746,0
8.584,282,0,3652,0,746,0
8.586,335,0,3653,0,746,0
8.588,324,0,3654,0,746,0
8.59,453,0,3655,0,746,0
8.592,281,0,3656,0,745,0
8.594,385,0,3657,0,744,0
8.596,381,0,3658,0,746,0
8.598,293,0,3659,0,746,0
8.6,400,0,3660,0,746,0
8.602,295,0,3661,0,746,0
8.604,316,0,3662,0,746,0
8.606,281,0,3663,0,746,0
8.608,734,0,3664,0,746,0
8.61,263,0,3665,0,746,0
8.612,303,0,3666,0,746,0
8.614,355,0,3667,0,745,0
8.616,344,0,3668,0,746,0
8.618,379,0,3669,0,746,0
8.62,301,0,3670,0,746,0
8.622,360,0,3671,0,746,0
8.624,283,0,3672,0,746,0
8.626,389,0,3673,0,746,0
8.628,281,0,3674,0,746,0
8.63,497,0,3675,0,746,0
8.632,307,0,3676,0,746,0
8.634,392,0,3677,0,746,0
8.636,237,0,3677,0,747,0
8.638,364,0,3678,0,747,0
8.64,281,0,3678,0,748,0
8.642,307,0,3679,0,748,0
8.644,377,0,3679,0,749,0
8.646,246,0,3679,0,750,0
8.648,329,0,3680,0,750,0
8.65,220,0,3680,0,751,0
8.652,264,0,3680,0,752,0
8.654,308,0,3680,0,753,0
8.656,371,0,3681,0,753,0
8.658,289,0,3681,0,754,0
8.66,236,0,3681,0,755,0
8.662,268,0,3681,0,756,0
8.664,311,0,3681,0,757,0
8.666,196,0,3681,0,758,0
8.668,223,0,3681,0,759,0
8.67,230,0,3681,0,760,0
8.672,341,0,3681,0,761,0
8.674,316,0,3681,0,762,0
8.676,370,0,3681,0,763,0
8.678,284,0,3681,0,764,0
8.68,240,0,3681,0,765,0
8.682,313,0,3681,0,766,0
8.684,276,0,3681,0,767,0
8.686,371,0,3681,0,768,0
8.688,235,0,3681,0,769,0
8.69,266,0,3681,0,770,0
8.692,225,0,3681,0,771,0
8.694,311,0,3681,0,772,0
8.696,236,0,3681,0,773,0
8.698,370,0,3682,0,773,0
8.7,352,0,3682,0,774,0
8.702,362,0,3682,0,774,0
8.704,323,0,3683,0,775,0
8.706,300,0,3683,0,776,0
8.708,410,0,3684,0,776,0
8.71,302,0,3685,0,776,0
8.712,377,0,3686,0,776,0
8.714,357,0,3687,0,776,0
8.716,375,0,3688,0,777,0
8.718,428,0,3689,0,777,0
8.72,339,0,3690,0,777,0
8.722,352,0,3691,0,777,0
8.724,266,0,3692,0,777,0
8.726,389,0,3692,0,778,0
8.728,324,0,3693,0,778,0
8.73,225,0,3693,0,779,0
8.732,324,0,3694,0,779,0
8.734,396,0,3695,0,779,0
8.736,326,0,3696,0,779,0
8.738,364,0,3697,0,779,0
8.74,337,0,3698,0,779,0
8.742,302,0,3699,0,779,0
8.744,303,0,3700,0,779,0
8.746,323,0,3701,0,779,0
8.748,431,0,3702,0,779,0
8.75,291,0,3703,0,779,0
8.752,386,0,3704,0,779,0
8.754,471,0,3705,0,779,0
8.756,329,0,3706,0,779,0
8.758,305,0,3707,0,779,0
8.76,322,0,3708,0,779,0
8.762,358,0,3709,0,779,0
8.764,300,0,3710,0,779,0
8.766,275,0,3711,0,779,0
8.768,326,0,3712,0,779,0
8.77,380,0,3713,0,779,0
8.772,487,0,3714,0,779,0
8.774,417,0,3715,0,779,0
8.776,333,0,3716,0,779,0
8.778,286,0,3717,0,779,0
8.78,459,0,3718,0,779,0
8.782,333,0,3719,0,779,0
8.784,298,0,3720,0,779,0
8.786,423,0,3721,0,779,0
8.788,332,0,3722,0,779,0
8.79,383,0,3723,0,779,0
8.792,357,0,3724,0,779,0
8.794,386,0,3725,0,779,0
8.796,348,0,3726,0,779,0
8.798,420,0,3727,0,780,0
8.8,407,0,3728,0,780,0
8.802,420,0,3729,0,780,0
8.804,213,0,3729,0,781,0
8.806,389,0,3730,0,781,0
8.808,339,0,3730,0,782,0
8.81,319,0,3731,0,782,0
8.812,273,0,3731,0,783,0
8.814,367,0,3732,0,783,0
8.816,281,0,3732,0,784,0
8.818,403,0,3733,0,784,0
8.82,272,0,3734,0,784,0
8.822,323,0,3735,0,784,0
8.824,389,0,3736,0,784,0
8.826,278,0,3737,0,784,0
8.828,333,0,3738,0,784,0
8.83,373,0,3739,0,784,0
8.832,300,0,3740,0,784,0
8.834,373,0,3741,0,784,0
8.836,368,0,3742,0,784,0
8.838,400,0,3743,0,784,0
8.84,324,0,3744,0,784,0
8.842,382,0,3745,0,784,0
8.844,334,0,3746,0,784,0
8.846,342,0,3747,0,784,0
8.848,408,0,3748,0,784,0
8.85,411,0,3749,0,784,0
8.852,354,0,3750,0,784,0
8.854,333,0,3751,0,784,0
8.856,333,0,3752,0,784,0
8.858,340,0,3753,0,784,0
8.86,452,0,3754,0,784,0
8.862,481,0,3755,0,784,0
8.864,300,0,3756,0,784,0
8.866,567,0,3757,0,784,0
8.868,320,0,3758,0,784,0
8.87,378,0,3759,0,784,0
8.872,371,0,3760,0,784,0
8.874,498,0,3761,0,784,0
8.876,287,0,3762,0,784,0
8.878,287,0,3763,0,784,0
8.88,322,0,3764,0,784,0
8.882,472,0,3765,0,784,0
8.884,377,0,3766,0,784,0
8.886,265,0,3766,0,785,0
8.888,453,0,3767,0,785,0
8.89,301,0,3767,0,787,0
8.892,311,0,3767,0,788,0
8.894,305,0,3768,0,787,0
8.896,236,0,3768,0,788,0
8.898,262,0,3768,0,790,0
8.9,487,0,3769,0,790,0
8.902,240,0,3769,0,791,0
8.904,292,0,3770,0,791,0
8.906,299,0,3770,0,791,0
8.908,467,0,3771,0,792,0
8.91,304,0,3772,0,792,0
8.912,301,0,3773,0,792,0
8.914,326,0,3774,0,792,0
8.916,313,0,3775,0,792,0
8.918,395,0,3776,0,792,0
8.92,372,0,3777,0,792,0
8.922,277,0,3778,0,792,0
8.924,282,0,3779,0,792,0
8.926,310,0,3780,0,792,0
8.928,383,0,3781,0,792,0
8.93,528,0,3782,0,792,0
8.932,475,0,3783,0,791,0
8.934,317,0,3784,0,792,0
8.936,357,0,3785,0,792,0
8.938,334,0,3786,0,792,0
8.94,331,0,3787,0,792,0
8.942,376,0,3788,0,792,0
8.944,555,0,3789,0,792,0
8.946,447,0,3790,0,792,0
8.948,318,0,3791,0,792,0
8.95,314,0,3792,0,792,0
8.952,331,0,3793,0,792,0
8.954,289,0,3794,0,792,0
8.956,529,0,3795,0,792,0
8.958,311,0,3796,0,792,0
8.96,401,0,3797,0,793,0
8.962,393,0,3798,0,792,0
8.964,343,0,3798,0,794,0
8.966,376,0,3799,0,794,0
8.968,358,0,3800,0,794,0
8.97,389,0,3801,0,794,0
8.972,286,0,3802,0,794,0
8.974,414,0,3803,0,794,0
8.976,311,0,3804,0,794,0
8.978,479,0,3805,0,794,0
8.98,352,0,3806,0,794,0
8.982,317,0,3807,0,794,0
8.984,349,0,3808,0,794,0
8.986,300,0,3809,0,794,0
8.988,332,0,3810,0,794,0
8.99,380,0,3811,0,793,0
8.992,371,0,3812,0,792,0
8.994,389,0,3813,0,794,0
8.996,446,0,3814,0,794,0
8.998,267,0,3815,0,794,0
9,322,0,3816,0,794,0
9.002,398,0,3817,0,794,0
9.004,405,0,3818,0,794,0
9.006,380,0,3819,0,794,0
9.008,424,0,3820,0,794,0
9.01,376,0,3821,0,794,0
9.012,357,0,3822,0,794,0
9.014,435,0,3823,0,794,0
9.016,406,0,3824,0,794,0
9.018,330,0,3825,0,794,0
9.02,361,0,3826,0,794,0
9.022,355,0,3827,0,794,0
9.024,427,0,3828,0,794,0
9.026,396,0,3829,0,794,0
9.028,407,0,3830,0,794,0
9.03,351,0,3831,0,795,0
9.032,361,0,3832,0,795,0
9.034,391,0,3833,0,795,0
9.036,330,0,3834,0,795,0
9.038,547,0,3835,0,795,0
9.04,559,0,3836,0,795,0
9.042,278,0,3837,0,795,0
9.044,374,0,3838,0,795,0
9.046,420,0,3839,0,795,0
9.048,241,0,3839,0,796,0
9.05,385,0,3840,0,796,0
9.052,373,0,3841,0,796,0
9.054,330,0,3842,0,796,0
9.056,287,0,3843,0,796,0
9.058,487,0,3844,0,796,0
9.06,410,0,3845,0,796,0
9.062,436,0,3846,0,796,0
9.064,421,0,3847,0,796,0
9.066,392,0,3848,0,796,0
9.068,312,0,3849,0,796,0
9.07,490,0,3850,0,796,0
9.072,311,0,3851,0,796,0
9.074,291,0,3851,0,797,0
9.076,482,0,3852,0,797,0
9.078,348,0,3853,0,797,0
9.08,359,0,3854,0,797,0
9.082,326,0,3855,0,797,0
9.084,279,0,3856,0,797,0
9.086,463,0,3857,0,797,0
9.088,290,0,3858,0,797,0
9.09,341,0,3859,0,797,0
9.092,327,0,3860,0,797,0
9.094,349,0,3861,0,797,0
9.096,371,0,3862,0,797,0
9.098,329,0,3863,0,797,0
9.1,278,0,3864,0,797,0
9.102,320,0,3865,0,797,0
9.104,479,0,3866,0,797,0
9.106,326,0,3867,0,797,0
9.108,331,0,3868,0,797,0
9.11,340,0,3869,0,797,0
9.112,327,0,3870,0,797,0
9.114,274,0,3871,0,797,0
9.116,304,0,3872,0,797,0
9.118,261,0,3873,0,797,0
9.12,252,0,3874,0,797,0
9.122,241,0,3874,0,798,0
9.124,414,0,3875,0,798,0
9.126,387,0,3876,0,798,0
9.128,291,0,3877,0,798,0
9.13,287,0,3878,0,798,0
9.132,395,0,3879,0,798,0
9.134,514,0,3880,0,798,0
9.136,424,0,3881,0,799,0
9.138,333,0,3882,0,798,0
9.14,337,0,3883,0,799,0
9.142,430,0,3884,0,799,0
9.144,378,0,3885,0,799,0
9.146,285,0,3886,0,799,0
9.148,381,0,3887,0,799,0
9.15,409,0,3888,0,799,0
9.152,312,0,3889,0,798,0
9.154,298,0,3890,0,799,0
9.156,459,0,3891,0,799,0
9.158,362,0,3892,0,799,0
9.16,381,0,3893,0,799,0
9.162,415,0,3894,0,799,0
9.164,435,0,3895,0,799,0
9.166,320,0,3896,0,799,0
9.168,327,0,3897,0,799,0
9.17,372,0,3898,0,799,0
9.172,542,0,3899,0,799,0
9.174,317,0,3900,0,799,0
9.176,416,0,3901,0,799,0
9.178,357,0,3902,0,799,0
9.18,503,0,3903,0,798,0
9.182,638,0,3904,0,800,0
9.184,427,0,3905,0,800,0
9.186,288,0,3906,0,800,0
9.188,300,0,3907,0,800,0
9.19,337,0,3908,0,800,0
9.192,303,0,3909,0,800,0
9.194,299,0,3910,0,800,0
9.196,428,0,3911,0,800,0
9.198,326,0,3912,0,800,0
9.2,375,0,3913,0,800,0
9.202,270,0,3914,0,800,0
9.204,371,0,3915,0,800,0
9.206,308,0,3916,0,800,0
9.208,309,0,3917,0,800,0
9.21,324,0,3918,0,800,0
9.212,293,0,3919,0,800,0
9.214,453,0,3920,0,800,0
9.216,308,0,3921,0,800,0
9.218,298,0,3922,0,800,0
9.22,272,0,3923,0,800,0
9.222,371,0,3924,0,800,0
9.224,380,0,3925,0,800,0
9.226,395,0,3926,0,800,0
9.228,363,0,3927,0,800,0
9.23,405,0,3928,0,800,0
9.232,434,0,3929,0,800,0
9.234,394,0,3930,0,800,0
9.236,296,0,3930,0,801,0
9.238,370,0,3931,0,801,0
9.24,443,0,3932,0,801,0
9.242,359,0,3933,0,801,0
9.244,335,0,3934,0,801,0
9.246,341,0,3935,0,801,0
9.248,371,0,3936,0,801,0
9.25,331,0,3937,0,801,0
9.252,523,0,3938,0,801,0
9.254,313,0,3939,0,802,0
9.256,344,0,3940,0,802,0
9.258,377,0,3941,0,801,0
9.26,325,0,3942,0,802,0
9.262,379,0,3943,0,802,0
9.264,316,0,3944,0,802,0
9.266,345,0,3945,0,802,0
9.268,342,0,3946,0,802,0
9.27,350,0,3947,0,802,0
9.272,464,0,3948,0,802,0
9.274,374,0,3949,0,802,0
9.276,349,0,3950,0,802,0
9.278,353,0,3951,0,802,0
9.28,493,0,3952,0,802,0
9.282,311,0,3953,0,802,0
9.284,451,0,3954,0,802,0
9.286,351,0,3955,0,802,0
9.288,330,0,3956,0,802,0
9.29,385,0,3957,0,802,0
9.292,575,0,3958,0,801,0
9.294,636,0,3959,0,800,0
9.296,294,0,3960,0,802,0
9.298,519,0,3961,0,802,0
9.3,253,0,3961,0,803,0
9.302,492,0,3962,0,803,0
9.304,371,0,3963,0,803,0
9.306,425,0,3964,0,803,0
9.308,382,0,3965,0,803,0
9.31,375,0,3966,0,803,0
9.312,403,0,3967,0,804,0
9.314,290,0,3968,0,804,0
9.316,452,0,3969,0,804,0
9.318,283,0,3970,0,804,0
9.32,362,0,3971,0,804,0
9.322,332,0,3972,0,804,0
9.324,525,0,3973,0,804,0
9.326,295,0,3974,0,804,0
9.328,262,0,3975,0,804,0
9.33,407,0,3976,0,804,0
9.332,554,0,3977,0,804,0
9.334,422,0,3978,0,804,0
9.336,342,0,3979,0,804,0
9.338,420,0,3980,0,804,0
9.34,304,0,3981,0,804,0
9.342,361,0,3982,0,804,0
9.344,321,0,3983,0,804,0
9.346,306,0,3984,0,804,0
9.348,335,0,3985,0,804,0
9.35,370,0,3986,0,804,0
9.352,327,0,3987,0,804,0
9.354,286,0,3988,0,804,0
9.356,312,0,3989,0,804,0
9.358,327,0,3990,0,804,0
9.36,473,0,3991,0,804,0
9.362,418,0,3992,0,804,0
9.364,374,0,3993,0,804,0
9.366,431,0,3994,0,804,0
9.368,369,0,3995,0,804,0
9.37,376,0,3996,0,805,0
9.372,354,0,3997,0,805,0
9.374,371,0,3998,0,805,0
9.376,321,0,3999,0,805,0
9.378,297,0,4000,0,805,0
9.38,282,0,4001,0,805,0
9.382,405,0,4002,0,805,0
9.384,312,0,4003,0,805,0
9.386,300,0,4004,0,805,0
9.388,339,0,4005,0,805,0
9.39,472,0,4006,0,805,0
9.392,463,0,4007,0,805,0
9.394,395,0,4008,0,805,0
9.396,276,0,4009,0,805,0
9.398,330,0,4010,0,805,0
9.4,360,0,4011,0,805,0
9.402,363,0,4012,0,805,0
9.404,289,0,4013,0,805,0
9.406,330,0,4014,0,805,0
9.408,419,0,4015,0,805,0
9.41,326,0,4016,0,805,0
9.412,436,0,4017,0,805,0
9.414,353,0,4018,0,805,0
9.416,295,0,4019,0,805,0
9.418,298,0,4020,0,805,0
9.42,360,0,4021,0,805,0
9.422,339,0,4022,0,805,0
9.424,313,0,4023,0,805,0
9.426,333,0,4024,0,805,0
9.428,330,0,4025,0,805,0
9.43,358,0,4026,0,805,0
9.432,338,0,4027,0,805,0
9.434,333,0,4028,0,805,0
9.436,346,0,4029,0,805,0
9.438,336,0,4030,0,805,0
9.44,340,0,4031,0,805,0
9.442,293,0,4032,0,805,0
9.444,364,0,4033,0,805,0
9.446,353,0,4034,0,805,0
9.448,322,0,4035,0,805,0
9.45,280,0,4036,0,805,0
9.452,422,0,4037,0,805,0
9.454,343,0,4038,0,805,0
9.456,392,0,4039,0,805,0
9.458,357,0,4040,0,805,0
9.46,413,0,4041,0,805,0
9.462,328,0,4042,0,805,0
9.464,335,0,4043,0,805,0
9.466,501,0,4044,0,805,0
9.468,377,0,4044,0,806,0
9.47,397,0,4045,0,806,0
9.472,246,0,4045,0,807,0
9.474,281,0,4045,0,808,0
9.476,447,0,4046,0,808,0
9.478,339,0,4046,0,809,0
9.48,409,0,4046,0,810,0
9.482,295,0,4047,0,810,0
9.484,323,0,4047,0,811,0
9.486,332,0,4047,0,812,0
9.488,355,0,4047,0,814,0
9.49,402,0,4048,0,814,0
9.492,271,0,4048,0,815,0
9.494,361,0,4048,0,816,0
9.496,483,0,4048,0,817,0
9.498,285,0,4049,0,817,0
9.5,219,0,4049,0,818,0
9.502,331,0,4049,0,819,0
9.504,304,0,4049,0,820,0
9.506,319,0,4050,0,820,0
9.508,287,0,4050,0,821,0
9.51,352,0,4050,0,822,0
9.512,451,0,4051,0,822,0
9.514,332,0,4052,0,822,0
9.516,409,0,4053,0,822,0
9.518,301,0,4054,0,822,0
9.52,500,0,4055,0,822,0
9.522,389,0,4056,0,822,0
9.524,359,0,4057,0,822,0
9.526,320,0,4058,0,822,0
9.528,460,0,4059,0,822,0
9.53,301,0,4060,0,822,0
9.532,285,0,4061,0,822,0
9.534,311,0,4062,0,822,0
9.536,421,0,4063,0,822,0
9.538,300,0,4064,0,822,0
9.54,339,0,4065,0,822,0
9.542,394,0,4066,0,822,0
9.544,384,0,4067,0,822,0
9.546,447,0,4068,0,822,0
9.548,344,0,4069,0,822,0
9.55,370,0,4070,0,822,0
9.552,481,0,4071,0,822,0
9.554,382,0,4072,0,822,0
9.556,445,0,4073,0,823,0
9.558,488,0,4074,0,823,0
9.56,322,0,4075,0,823,0
9.562,311,0,4076,0,823,0
9.564,378,0,4077,0,823,0
9.566,353,0,4078,0,823,0
9.568,380,0,4079,0,823,0
9.57,289,0,4080,0,823,0
9.572,354,0,4081,0,823,0
9.574,429,0,4082,0,823,0
9.576,391,0,4083,0,823,0
9.578,359,0,4084,0,823,0
9.58,316,0,4085,0,823,0
9.582,346,0,4086,0,823,0
9.584,361,0,4087,0,823,0
9.586,340,0,4088,0,823,0
9.588,484,0,4089,0,823,0
9.59,418,0,4090,0,823,0
9.592,490,0,4091,0,823,0
9.594,324,0,4092,0,823,0
9.596,299,0,4093,0,823,0
9.598,346,0,4094,0,823,0
9.6,293,0,4095,0,823,0
9.602,533,0,4096,0,823,0
9.604,352,0,4097,0,823,0
9.606,366,0,4098,0,823,0
9.608,394,0,4099,0,823,0
9.61,337,0,4100,0,823,0
9.612,382,0,4101,0,823,0
9.614,418,0,4102,0,823,0
9.616,315,0,4103,0,823,0
9.618,362,0,4104,0,824,0
9.62,415,0,4105,0,823,0
9.622,406,0,4106,0,823,0
9.624,421,0,4107,0,824,0
9.626,327,0,4108,0,824,0
9.628,338,0,4109,0,824,0
9.63,477,0,4110,0,824,0
9.632,293,0,4111,0,824,0
9.634,381,0,4112,0,824,0
9.636,321,0,4113,0,824,0
9.638,320,0,4114,0,824,0
9.64,275,0,4115,0,824,0
9.642,290,0,4116,0,824,0
9.644,503,0,4117,0,824,0
9.646,322,0,4118,0,824,0
9.648,357,0,4119,0,824,0
9.65,280,0,4120,0,824,0
9.652,478,0,4121,0,824,0
9.654,372,0,4122,0,824,0
9.656,524,0,4123,0,824,0
9.658,508,0,4124,0,824,0
9.66,404,0,4125,0,824,0
9.662,286,0,4126,0,824,0
9.664,339,0,4127,0,824,0
9.666,402,0,4128,0,824,0
9.668,321,0,4129,0,824,0
9.67,316,0,4130,0,824,0
9.672,338,0,4131,0,824,0
9.674,368,0,4132,0,824,0
9.676,472,0,4133,0,824,0
9.678,400,0,4134,0,824,0
9.68,317,0,4135,0,824,0
9.682,463,0,4136,0,824,0
9.684,331,0,4137,0,824,0
9.686,460,0,4138,0,824,0
9.688,426,0,4139,0,824,0
9.69,312,0,4140,0,824,0
9.692,354,0,4141,0,824,0
9.694,309,0,4142,0,824,0
9.696,494,0,4143,0,824,0
9.698,333,0,4144,0,824,0
9.7,303,0,4145,0,824,0
9.702,282,0,4146,0,824,0
9.704,339,0,4147,0,824,0
9.706,297,0,4148,0,824,0
9.708,292,0,4149,0,824,0
9.71,506,0,4150,0,824,0
9.712,384,0,4151,0,824,0
9.714,479,0,4152,0,824,0
9.716,388,0,4153,0,824,0
9.718,352,0,4154,0,824,0
9.72,460,0,4155,0,824,0
9.722,425,0,4156,0,824,0
9.724,406,0,4157,0,825,0
9.726,317,0,4158,0,825,0
9.728,430,0,4159,0,825,0
9.73,410,0,4160,0,825,0
9.732,461,0,4161,0,825,0
9.734,339,0,4162,0,825,0
9.736,439,0,4163,0,825,0
9.738,298,0,4164,0,825,0
9.74,309,0,4165,0,825,0
9.742,439,0,4166,0,825,0
9.744,456,0,4167,0,825,0
9.746,397,0,4168,0,825,0
9.748,585,0,4169,0,825,0
9.75,447,0,4170,0,825,0
9.752,366,0,4171,0,825,0
9.754,547,0,4172,0,825,0
9.756,327,0,4173,0,825,0
9.758,494,0,4174,0,825,0
9.76,341,0,4175,0,825,0
9.762,490,0,4176,0,825,0
9.764,320,0,4177,0,825,0
9.766,330,0,4178,0,825,0
9.768,280,0,4179,0,825,0
9.77,354,0,4180,0,825,0
9.772,299,0,4181,0,825,0
9.774,293,0,4182,0,825,0
9.776,373,0,4183,0,825,0
9.778,272,0,4184,0,825,0
9.78,266,0,4184,0,826,0
9.782,298,0,4185,0,826,0
9.784,328,0,4185,0,827,0
9.786,292,0,4185,0,828,0
9.788,339,0,4186,0,828,0
9.79,347,0,4186,0,829,0
9.792,364,0,4186,0,830,0
9.794,291,0,4186,0,831,0
9.796,284,0,4187,0,831,0
9.798,310,0,4187,0,832,0
9.8,279,0,4187,0,833,0
9.802,354,0,4187,0,834,0
9.804,320,0,4187,0,835,0
9.806,314,0,4187,0,836,0
9.808,318,0,4187,0,837,0
9.81,274,0,4187,0,838,0
9.812,239,0,4187,0,839,0
9.814,389,0,4187,0,840,0
9.816,288,0,4187,0,841,0
9.818,263,0,4187,0,842,0
9.82,236,0,4187,0,843,0
9.822,360,0,4187,0,844,0
9.824,297,0,4187,0,845,0
9.826,259,0,4187,0,846,0
9.828,334,0,4187,0,847,0
9.83,322,0,4187,0,848,0
9.832,380,0,4187,0,849,0
9.834,463,0,4187,0,850,0
9.836,360,0,4187,0,851,0
9.838,225,0,4187,0,852,0
9.84,538,0,4187,0,854,0
9.842,254,0,4187,0,855,0
9.844,237,0,4187,0,856,0
9.846,308,0,4187,0,857,0
9.848,314,0,4187,0,858,0
9.85,285,0,4187,0,859,0
9.852,219,0,4187,0,860,0
9.854,373,0,4187,0,860,0
9.856,266,0,4187,0,862,0
9.858,385,0,4187,0,863,0
9.86,485,0,4187,0,864,0
9.862,332,0,4187,0,865,0
9.864,277,0,4187,0,866,0
9.866,296,0,4187,0,867,0
9.868,360,0,4187,0,868,0
9.87,231,0,4187,0,869,0
9.872,427,0,4187,0,870,0
9.874,254,0,4187,0,871,0
9.876,351,0,4187,0,871,0
9.878,316,0,4187,0,873,0
9.88,278,0,4187,0,874,0
9.882,243,0,4187,0,875,0
9.884,418,0,4187,0,876,0
9.886,249,0,4187,0,877,0
9.888,245,0,4187,0,878,0
9.89,326,0,4187,0,879,0
9.892,248,0,4187,0,880,0
9.894,247,0,4187,0,881,0
9.896,251,0,4187,0,882,0
9.898,275,0,4187,0,883,0
9.9,242,0,4187,0,884,0
9.902,235,0,4187,0,885,0
9.904,514,0,4187,0,886,0
9.906,217,0,4187,0,887,0
9.908,257,0,4187,0,887,0
9.91,231,0,4187,0,889,0
9.912,372,0,4187,0,889,0
9.914,472,0,4187,0,890,0
9.916,322,0,4187,0,892,0
9.918,268,0,4187,0,893,0
9.92,244,0,4187,0,894,0
9.922,222,0,4187,0,895,0
9.924,299,0,4187,0,896,0
9.926,362,0,4187,0,897,0
9.928,313,0,4187,0,898,0
9.93,325,0,4187,0,899,0
9.932,240,0,4187,0,900,0
9.934,313,0,4187,0,901,0
9.936,351,0,4187,0,902,0
9.938,231,0,4187,0,903,0
9.94,343,0,4187,0,904,0
9.942,251,0,4187,0,905,0
9.944,277,0,4187,0,906,0
9.946,294,0,4187,0,907,0
9.948,278,0,4187,0,908,0
9.95,239,0,4187,0,909,0
9.952,232,0,4187,0,910,0
9.954,359,0,4187,0,911,0
9.956,226,0,4187,0,912,0
9.958,229,0,4187,0,913,0
9.96,268,0,4187,0,914,0
9.962,247,0,4187,0,915,0
9.964,263,0,4187,0,916,0
9.966,271,0,4187,0,917,0
9.968,366,0,4187,0,918,0
9.97,322,0,4187,0,919,0
9.972,325,0,4187,0,920,0
9.974,226,0,4187,0,921,0
9.976,259,0,4187,0,922,0
9.978,315,0,4188,0,922,0
9.98,239,0,4188,0,923,0
9.982,335,0,4189,0,923,0
9.984,349,0,4190,0,923,0
9.986,437,0,4191,0,923,0
9.988,278,0,4192,0,923,0
9.99,350,0,4193,0,923,0
9.992,445,0,4194,0,923,0
9.994,360,0,4195,0,923,0
9.996,436,0,4196,0,923,0
9.998,259,0,4197,0,923,0
10,233,0,4198,0,923,0
10.002,250,0,4199,0,923,0
10.004,287,0,4200,0,923,0
10.006,217,0,4201,0,923,0
10.008,361,0,4202,0,923,0
10.01,315,0,4203,0,923,0
10.012,324,0,4204,0,923,0
10.014,360,0,4205,0,923,0
10.016,301,0,4206,0,923,0
10.018,323,0,4207,0,923,0
10.02,321,0,4208,0,923,0
10.022,412,0,4209,0,923,0
10.024,289,0,4210,0,923,0
10.026,471,0,4211,0,923,0
10.028,343,0,4212,0,923,0
10.03,424,0,4213,0,923,0
10.032,333,0,4214,0,923,0
10.034,347,0,4215,0,923,0
10.036,300,0,4216,0,923,0
10.038,345,0,4217,0,923,0
10.04,344,0,4218,0,923,0
10.042,414,0,4219,0,923,0
10.044,295,0,4220,0,923,0
10.046,282,0,4221,0,923,0
10.048,300,0,4221,0,924,0
10.05,410,0,4222,0,924,0
10.052,448,0,4223,0,923,0
10.054,341,0,4224,0,924,0
10.056,422,0,4225,0,924,0
10.058,299,0,4225,0,925,0
10.06,305,0,4226,0,925,0
10.062,276,0,4227,0,925,0
10.064,517,0,4228,0,925,0
10.066,479,0,4229,0,925,0
10.068,442,0,4230,0,925,0
10.07,362,0,4231,0,925,0
10.072,290,0,4232,0,925,0
10.074,366,0,4233,0,926,0
10.076,482,0,4234,0,925,0
10.078,373,0,4235,0,925,0
10.08,486,0,4236,0,926,0
10.082,285,0,4237,0,926,0
10.084,501,0,4238,0,926,0
10.086,388,0,4239,0,926,0
10.088,370,0,4240,0,926,0
10.09,352,0,4241,0,926,0
10.092,352,0,4242,0,926,0
10.094,330,0,4243,0,926,0
10.096,360,0,4244,0,926,0
10.098,300,0,4245,0,926,0
10.1,370,0,4246,0,926,0
10.102,349,0,4247,0,926,0
10.104,435,0,4248,0,926,0
10.106,261,0,4248,0,927,0
10.108,439,0,4249,0,927,0
10.11,281,0,4249,0,928,0
10.112,233,0,4249,0,929,0
10.114,423,0,4250,0,929,0
10.116,232,0,4250,0,930,0
10.118,403,0,4250,0,931,0
10.12,366,0,4251,0,930,0
10.122,300,0,4251,0,932,0
10.124,463,0,4251,0,933,0
10.126,294,0,4252,0,933,0
10.128,290,0,4252,0,934,0
10.13,314,0,4252,0,935,0
10.132,369,0,4252,0,936,0
10.134,334,0,4253,0,936,0
10.136,258,0,4253,0,937,0
10.138,236,0,4253,0,938,0
10.14,197,0,4253,0,939,0
10.142,443,0,4254,0,939,0
10.144,297,0,4254,0,940,0
10.146,327,0,4254,0,941,0
10.148,216,0,4254,0,942,0
10.15,476,0,4255,0,942,0
10.152,249,0,4255,0,943,0
10.154,214,0,4255,0,944,0
10.156,235,0,4255,0,945,0
10.158,297,0,4256,0,945,0
10.16,359,0,4256,0,946,0
10.162,273,0,4256,0,947,0
10.164,437,0,4256,0,948,0
10.166,337,0,4257,0,948,0
10.168,193,0,4257,0,949,0
10.17,279,0,4257,0,950,0
10.172,214,0,4257,0,951,0
10.174,453,0,4258,0,951,0
10.176,235,0,4258,0,952,0
10.178,308,0,4258,0,953,0
10.18,267,0,4258,0,954,0
10.182,212,0,4258,0,955,0
10.184,296,0,4258,0,956,0
10.186,296,0,4258,0,957,0
10.188,216,0,4258,0,958,0
10.19,264,0,4258,0,959,0
10.192,217,0,4258,0,960,0
10.194,243,0,4258,0,961,0
10.196,264,0,4258,0,962,0
10.198,239,0,4258,0,963,0
10.2,279,0,4258,0,964,0
10.202,319,0,4258,0,965,0
10.204,310,0,4258,0,966,0
10.206,293,0,4258,0,967,0
10.208,262,0,4258,0,968,0
10.21,281,0,4258,0,969,0
10.212,220,0,4258,0,970,0
10.214,399,0,4259,0,970,0
10.216,275,0,4259,0,971,0
10.218,350,0,4260,0,971,0
10.22,333,0,4260,0,972,0
10.222,399,0,4261,0,972,0
10.224,373,0,4262,0,972,0
10.226,341,0,4263,0,972,0
10.228,430,0,4264,0,972,0
10.23,332,0,4265,0,972,0
10.232,402,0,4266,0,972,0
10.234,319,0,4267,0,972,0
10.236,411,0,4268,0,972,0
10.238,353,0,4269,0,972,0
10.24,276,0,4269,0,973,0
10.242,328,0,4270,0,973,0
10.244,329,0,4271,0,973,0
10.246,429,0,4272,0,973,0
10.248,395,0,4273,0,973,0
10.25,318,0,4274,0,973,0
10.252,330,0,4275,0,973,0
10.254,310,0,4276,0,973,0
10.256,337,0,4277,0,973,0
10.258,312,0,4278,0,973,0
10.26,383,0,4279,0,973,0
10.262,347,0,4280,0,974,0
10.264,446,0,4281,0,974,0
10.266,285,0,4282,0,974,0
10.268,427,0,4283,0,974,0
10.27,323,0,4284,0,974,0
10.272,428,0,4285,0,974,0
10.274,427,0,4286,0,974,0
10.276,264,0,4287,0,974,0
10.278,294,0,4288,0,974,0
10.28,292,0,4289,0,974,0
10.282,441,0,4290,0,974,0
10.284,373,0,4291,0,974,0
10.286,324,0,4292,0,974,0
10.288,360,0,4293,0,974,0
10.29,329,0,4294,0,974,0
10.292,324,0,4295,0,974,0
10.294,355,0,4296,0,974,0
10.296,487,0,4297,0,974,0
10.298,355,0,4298,0,974,0
10.3,414,0,4299,0,974,0
10.302,282,0,4300,0,974,0
10.304,380,0,4301,0,974,0
10.306,306,0,4302,0,974,0
10.308,391,0,4303,0,974,0
10.31,397,0,4304,0,974,0
10.312,312,0,4305,0,974,0
10.314,427,0,4306,0,974,0
10.316,339,0,4307,0,974,0
10.318,416,0,4308,0,974,0
10.32,366,0,4309,0,974,0
10.322,471,0,4310,0,974,0
10.324,358,0,4311,0,974,0
10.326,399,0,4312,0,974,0
10.328,398,0,4313,0,974,0
10.33,422,0,4314,0,974,0
10.332,365,0,4315,0,975,0
10.334,345,0,4316,0,975,0
10.336,543,0,4317,0,975,0
10.338,461,0,4318,0,975,0
10.34,299,0,4319,0,975,0
10.342,353,0,4320,0,975,0
10.344,329,0,4321,0,975,0
10.346,404,0,4322,0,975,0
10.348,385,0,4323,0,975,0
10.35,516,0,4324,0,975,0
10.352,421,0,4325,0,975,0
10.354,369,0,4326,0,975,0
10.356,343,0,4327,0,975,0
10.358,299,0,4328,0,975,0
10.36,337,0,4329,0,975,0
10.362,415,0,4330,0,975,0
10.364,283,0,4331,0,975,0
10.366,338,0,4332,0,975,0
10.368,350,0,4333,0,975,0
10.37,359,0,4334,0,975,0
10.372,410,0,4335,0,975,0
10.374,494,0,4336,0,976,0
10.376,356,0,4337,0,976,0
10.378,349,0,4338,0,976,0
10.38,354,0,4339,0,976,0
10.382,331,0,4340,0,976,0
10.384,310,0,4341,0,976,0
10.386,254,0,4342,0,976,0
10.388,450,0,4343,0,976,0
10.39,311,0,4344,0,976,0
10.392,375,0,4345,0,976,0
10.394,397,0,4346,0,976,0
10.396,303,0,4347,0,976,0
10.398,499,0,4348,0,976,0
10.4,276,0,4349,0,976,0
10.402,483,0,4350,0,976,0
10.404,333,0,4351,0,976,0
10.406,399,0,4352,0,976,0
10.408,304,0,4353,0,976,0
10.41,288,0,4354,0,976,0
10.412,333,0,4355,0,976,0
10.414,292,0,4356,0,976,0
10.416,461,0,4357,0,976,0
10.418,279,0,4358,0,976,0
10.42,329,0,4359,0,976,0
10.422,348,0,4360,0,976,0
10.424,397,0,4361,0,976,0
10.426,351,0,4362,0,976,0
10.428,414,0,4363,0,976,0
10.43,404,0,4364,0,976,0
10.432,449,0,4365,0,976,0
10.434,376,0,4366,0,976,0
10.436,457,0,4367,0,977,0
10.438,289,0,4368,0,976,0
10.44,328,0,4369,0,977,0
10.442,348,0,4370,0,977,0
10.444,380,0,4371,0,977,0
10.446,337,0,4372,0,977,0
10.448,312,0,4373,0,977,0
10.45,426,0,4374,0,977,0
10.452,311,0,4375,0,977,0
10.454,337,0,4376,0,977,0
10.456,414,0,4377,0,977,0
10.458,300,0,4378,0,977,0
10.46,311,0,4379,0,977,0
10.462,349,0,4380,0,977,0
10.464,301,0,4381,0,977,0
10.466,258,0,4381,0,978,0
10.468,371,0,4382,0,978,0
10.47,353,0,4382,0,979,0
10.472,289,0,4382,0,980,0
10.474,393,0,4383,0,980,0
10.476,206,0,4383,0,981,0
10.478,243,0,4383,0,982,0
10.48,351,0,4384,0,982,0
10.482,417,0,4384,0,983,0
10.484,309,0,4384,0,984,0
10.486,425,0,4385,0,984,0
10.488,252,0,4385,0,985,0
10.49,315,0,4386,0,985,0
10.492,525,0,4387,0,985,0
10.494,321,0,4388,0,985,0
10.496,730,0,4389,0,985,0
10.498,320,0,4390,0,985,0
10.5,427,0,4391,0,985,0
10.502,291,0,4392,0,985,0
10.504,361,0,4393,0,985,0
10.506,296,0,4394,0,985,0
10.508,299,0,4395,0,985,0
10.51,331,0,4396,0,985,0
10.512,344,0,4397,0,985,0
10.514,412,0,4398,0,985,0
10.516,345,0,4399,0,985,0
10.518,362,0,4400,0,985,0
10.52,403,0,4401,0,985,0
10.522,390,0,4402,0,985,0
10.524,328,0,4403,0,985,0
10.526,322,0,4404,0,985,0
10.528,292,0,4405,0,985,0
10.53,367,0,4406,0,985,0
10.532,277,0,4407,0,985,0
10.534,316,0,4408,0,985,0
10.536,359,0,4409,0,986,0
10.538,323,0,4410,0,986,0
10.54,398,0,4411,0,986,0
10.542,353,0,4412,0,986,0
10.544,476,0,4413,0,986,0
10.546,329,0,4414,0,986,0
10.548,365,0,4415,0,986,0
10.55,309,0,4416,0,986,0
10.552,581,0,4417,0,986,0
10.554,488,0,4418,0,986,0
10.556,367,0,4419,0,986,0
10.558,369,0,4420,0,986,0
10.56,286,0,4421,0,986,0
10.562,363,0,4422,0,986,0
10.564,406,0,4423,0,986,0
10.566,393,0,4424,0,986,0
10.568,305,0,4425,0,986,0
10.57,331,0,4426,0,986,0
10.572,339,0,4427,0,986,0
10.574,300,0,4428,0,986,0
10.576,271,0,4428,0,987,0
10.578,312,0,4429,0,987,0
10.58,258,0,4429,0,988,0
10.582,327,0,4430,0,988,0
10.584,273,0,4430,0,989,0
10.586,400,0,4431,0,989,0
10.588,229,0,4431,0,990,0
10.59,287,0,4432,0,990,0
10.592,245,0,4432,0,991,0
10.594,270,0,4433,0,991,0
10.596,325,0,4434,0,991,0
10.598,345,0,4435,0,991,0
10.6,384,0,4436,0,991,0
10.602,352,0,4437,0,991,0
10.604,425,0,4438,0,991,0
10.606,342,0,4439,0,991,0
10.608,365,0,4440,0,991,0
10.61,365,0,4441,0,991,0
10.612,479,0,4442,0,991,0
10.614,315,0,4443,0,991,0
10.616,441,0,4444,0,991,0
10.618,282,0,4445,0,991,0
10.62,411,0,4446,0,991,0
10.622,464,0,4447,0,991,0
10.624,382,0,4448,0,991,0
10.626,416,0,4449,0,991,0
10.628,364,0,4450,0,992,0
10.63,327,0,4451,0,991,0
10.632,441,0,4452,0,992,0
10.634,539,0,4453,0,991,0
10.636,288,0,4454,0,992,0
10.638,392,0,4455,0,992,0
10.64,393,0,4456,0,992,0
10.642,307,0,4457,0,992,0
10.644,621,0,4458,0,992,0
10.646,332,0,4459,0,992,0
10.648,396,0,4460,0,992,0
10.65,302,0,4461,0,992,0
10.652,403,0,4462,0,992,0
10.654,313,0,4463,0,992,0
10.656,314,0,4464,0,992,0
10.658,364,0,4465,0,992,0
10.66,370,0,4466,0,992,0
10.662,333,0,4467,0,992,0
10.664,599,0,4468,0,992,0
10.666,462,0,4469,0,992,0
10.668,453,0,4470,0,992,0
10.67,319,0,4471,0,992,0
10.672,352,0,4472,0,992,0
10.674,376,0,4473,0,992,0
10.676,400,0,4474,0,992,0
10.678,403,0,4475,0,992,0
10.68,306,0,4476,0,992,0
10.682,289,0,4477,0,992,0
10.684,445,0,4478,0,992,0
10.686,359,0,4479,0,992,0
10.688,403,0,4480,0,992,0
10.69,386,0,4481,0,992,0
10.692,306,0,4482,0,992,0
10.694,297,0,4483,0,992,0
10.696,349,0,4484,0,992,0
10.698,465,0,4485,0,993,0
10.7,365,0,4486,0,993,0
10.702,305,0,4487,0,993,0
10.704,501,0,4488,0,993,0
10.706,346,0,4489,0,993,0
10.708,302,0,4490,0,993,0
10.71,369,0,4491,0,993,0
10.712,319,0,4492,0,993,0
10.714,332,0,4493,0,993,0
10.716,456,0,4494,0,993,0
10.718,355,0,4495,0,993,0
10.72,410,0,4496,0,993,0
10.722,369,0,4497,0,993,0
10.724,345,0,4498,0,993,0
10.726,350,0,4499,0,993,0
10.728,388,0,4500,0,993,0
10.73,467,0,4501,0,993,0
10.732,336,0,4502,0,993,0
10.734,355,0,4503,0,993,0
10.736,287,0,4504,0,993,0
10.738,300,0,4505,0,993,0
10.74,364,0,4506,0,993,0
10.742,409,0,4507,0,993,0
10.744,304,0,4508,0,993,0
10.746,373,0,4509,0,993,0
10.748,327,0,4510,0,993,0
10.75,349,0,4511,0,993,0
10.752,375,0,4512,0,993,0
10.754,404,0,4513,0,993,0
10.756,407,0,4514,0,993,0
10.758,344,0,4515,0,993,0
10.76,338,0,4516,0,993,0
10.762,341,0,4517,0,994,0
10.764,351,0,4518,0,994,0
10.766,375,0,4519,0,993,0
10.768,387,0,4520,0,994,0
10.77,308,0,4521,0,994,0
10.772,366,0,4522,0,993,0
10.774,338,0,4523,0,994,0
10.776,322,0,4524,0,994,0
10.778,252,0,4524,0,995,0
10.78,358,0,4525,0,995,0
10.782,328,0,4525,0,996,0
10.784,390,0,4526,0,996,0
10.786,423,0,4527,0,996,0
10.788,299,0,4528,0,996,0
10.79,473,0,4529,0,996,0
10.792,349,0,4530,0,996,0
10.794,387,0,4531,0,996,0
10.796,377,0,4532,0,996,0
10.798,276,0,4533,0,996,0
10.8,279,0,4534,0,996,0
10.802,288,0,4535,0,996,0
10.804,452,0,4536,0,996,0
10.806,466,0,4537,0,996,0
10.808,333,0,4538,0,996,0
10.81,288,0,4539,0,996,0
10.812,432,0,4540,0,996,0
10.814,326,0,4541,0,996,0
10.816,406,0,4542,0,996,0
10.818,359,0,4543,0,996,0
10.82,405,0,4544,0,996,0
10.822,362,0,4545,0,996,0
10.824,334,0,4546,0,996,0
10.826,324,0,4547,0,996,0
10.828,306,0,4548,0,996,0
10.83,345,0,4549,0,996,0
10.832,309,0,4550,0,996,0
10.834,310,0,4551,0,996,0
10.836,413,0,4552,0,996,0
10.838,344,0,4553,0,996,0
10.84,460,0,4554,0,996,0
10.842,302,0,4555,0,997,0
10.844,324,0,4556,0,997,0
10.846,447,0,4557,0,997,0
10.848,443,0,4558,0,997,0
10.85,301,0,4559,0,997,0
10.852,316,0,4560,0,997,0
10.854,367,0,4561,0,997,0
10.856,348,0,4562,0,997,0
10.858,339,0,4563,0,997,0
10.86,424,0,4564,0,997,0
10.862,389,0,4565,0,997,0
10.864,277,0,4566,0,997,0
10.866,510,0,4567,0,997,0
10.868,285,0,4568,0,997,0
10.87,372,0,4569,0,997,0
10.872,285,0,4570,0,997,0
10.874,477,0,4571,0,997,0
10.876,421,0,4572,0,997,0
10.878,315,0,4573,0,997,0
10.88,338,0,4574,0,997,0
10.882,353,0,4575,0,997,0
10.884,376,0,4576,0,997,0
10.886,302,0,4577,0,997,0
10.888,386,0,4578,0,997,0
10.89,372,0,4579,0,997,0
10.892,402,0,4580,0,997,0
10.894,319,0,4581,0,997,0
10.896,350,0,4582,0,997,0
10.898,488,0,4583,0,997,0
10.9,487,0,4584,0,997,0
10.902,308,0,4585,0,997,0
10.904,288,0,4586,0,997,0
10.906,389,0,4587,0,997,0
10.908,371,0,4588,0,997,0
10.91,328,0,4589,0,997,0
10.912,327,0,4590,0,997,0
10.914,341,0,4591,0,997,0
10.916,365,0,4592,0,997,0
10.918,420,0,4593,0,997,0
10.92,346,0,4594,0,997,0
10.922,418,0,4595,0,997,0
10.924,422,0,4596,0,997,0
10.926,311,0,4597,0,998,0
10.928,458,0,4598,0,997,0
10.93,325,0,4599,0,998,0
10.932,484,0,4600,0,998,0
10.934,290,0,4601,0,998,0
10.936,306,0,4602,0,998,0
10.938,304,0,4603,0,998,0
10.94,456,0,4604,0,998,0
10.942,435,0,4605,0,998,0
10.944,525,0,4606,0,997,0
10.946,374,0,4607,0,998,0
10.948,288,0,4608,0,998,0
10.95,354,0,4609,0,998,0
10.952,303,0,4610,0,998,0
10.954,451,0,4611,0,998,0
10.956,297,0,4612,0,998,0
10.958,361,0,4613,0,998,0
10.96,400,0,4614,0,998,0
10.962,405,0,4615,0,998,0
10.964,297,0,4616,0,998,0
10.966,281,0,4617,0,998,0
10.968,437,0,4618,0,998,0
10.97,254,0,4619,0,998,0
10.972,432,0,4620,0,998,0
10.974,340,0,4621,0,998,0
10.976,410,0,4622,0,998,0
10.978,336,0,4623,0,998,0
10.98,450,0,4624,0,998,0
10.982,526,0,4625,0,998,0
10.984,375,0,4626,0,999,0
10.986,402,0,4627,0,999,0
10.988,285,0,4628,0,999,0
10.99,471,0,4629,0,999,0
10.992,309,0,4630,0,999,0
10.994,386,0,4631,0,999,0
10.996,317,0,4632,0,999,0
10.998,290,0,4633,0,999,0
11,378,0,4634,0,999,0
11.002,348,0,4635,0,999,0
11.004,332,0,4636,0,999,0
11.006,519,0,4637,0,999,0
11.008,429,0,4638,0,999,0
11.01,328,0,4639,0,999,0
11.012,394,0,4639,0,1000,0
11.014,439,0,4640,0,1000,0
11.016,359,0,4641,0,1000,0
11.018,318,0,4642,0,1000,0
11.02,331,0,4643,0,1000,0
11.022,401,0,4644,0,1000,0
11.024,399,0,4645,0,1000,0
11.026,410,0,4646,0,1000,0
11.028,337,0,4647,0,1000,0
11.03,399,0,4648,0,1000,0
11.032,357,0,4649,0,1001,0
11.034,445,0,4650,0,1000,0
11.036,396,0,4651,0,1001,0
11.038,309,0,4652,0,1001,0
11.04,298,0,4653,0,1001,0
11.042,315,0,4654,0,1001,0
11.044,283,0,4655,0,1001,0
11.046,346,0,4656,0,1001,0
11.048,462,0,4657,0,1001,0
11.05,352,0,4658,0,1001,0
11.052,409,0,4659,0,1001,0
11.054,445,0,4660,0,1001,0
11.056,395,0,4661,0,1001,0
11.058,352,0,4662,0,1001,0
11.06,347,0,4663,0,1001,0
11.062,430,0,4664,0,1001,0
11.064,253,0,4664,0,1002,0
11.066,536,0,4665,0,1002,0
11.068,316,0,4666,0,1002,0
11.07,395,0,4667,0,1002,0
11.072,364,0,4668,0,1002,0
11.074,316,0,4669,0,1002,0
11.076,419,0,4670,0,1002,0
11.078,352,0,4671,0,1002,0
11.08,430,0,4672,0,1002,0
11.082,393,0,4673,0,1002,0
11.084,334,0,4674,0,1002,0
11.086,333,0,4675,0,1002,0
11.088,403,0,4676,0,1002,0
11.09,329,0,4677,0,1002,0
11.092,525,0,4678,0,1002,0
11.094,376,0,4679,0,1002,0
11.096,361,0,4680,0,1002,0
11.098,407,0,4681,0,1002,0
11.1,496,0,4682,0,1002,0
11.102,413,0,4683,0,1002,0
11.104,487,0,4684,0,1002,0
11.106,439,0,4685,0,1003,0
11.108,301,0,4686,0,1002,0
11.11,465,0,4687,0,1003,0
11.112,275,0,4688,0,1003,0
11.114,406,0,4689,0,1003,0
11.116,283,0,4690,0,1003,0
11.118,273,0,4691,0,1003,0
11.12,344,0,4692,0,1003,0
11.122,435,0,4693,0,1003,0
11.124,287,0,4694,0,1003,0
11.126,281,0,4695,0,1003,0
11.128,372,0,4696,0,1002,0
11.13,300,0,4697,0,1001,0
11.132,459,0,4698,0,1000,0
11.134,297,0,4699,0,1003,0
11.136,334,0,4700,0,1003,0
11.138,384,0,4701,0,1003,0
11.14,316,0,4702,0,1002,0
11.142,298,0,4703,0,1003,0
11.144,299,0,4704,0,1003,0
11.146,344,0,4705,0,1003,0
11.148,316,0,4706,0,1003,0
11.15,390,0,4707,0,1003,0
11.152,325,0,4708,0,1003,0
11.154,297,0,4709,0,1003,0
11.156,471,0,4710,0,1003,0
11.158,426,0,4711,0,1003,0
11.16,497,0,4712,0,1003,0
11.162,285,0,4713,0,1003,0
11.164,351,0,4714,0,1003,0
11.166,311,0,4715,0,1003,0
11.168,437,0,4716,0,1003,0
11.17,378,0,4717,0,1003,0
11.172,369,0,4718,0,1003,0
11.174,437,0,4719,0,1003,0
11.176,434,0,4720,0,1003,0
11.178,345,0,4721,0,1003,0
11.18,345,0,4722,0,1003,0
11.182,472,0,4723,0,1003,0
11.184,282,0,4724,0,1003,0
11.186,387,0,4725,0,1003,0
11.188,374,0,4726,0,1003,0
11.19,472,0,4727,0,1004,0
11.192,349,0,4728,0,1004,0
11.194,291,0,4729,0,1004,0
11.196,310,0,4730,0,1004,0
11.198,338,0,4731,0,1004,0
11.2,314,0,4732,0,1004,0
11.202,324,0,4733,0,1004,0
11.204,453,0,4734,0,1004,0
11.206,350,0,4735,0,1004,0
11.208,392,0,4736,0,1004,0
11.21,287,0,4737,0,1004,0
11.212,335,0,4738,0,1004,0
11.214,333,0,4739,0,1004,0
11.216,361,0,4740,0,1004,0
11.218,324,0,4741,0,1004,0
11.22,281,0,4742,0,1004,0
11.222,393,0,4743,0,1004,0
11.224,336,0,4744,0,1004,0
11.226,381,0,4745,0,1004,0
11.228,269,0,4746,0,1004,0
11.23,367,0,4747,0,1004,0
11.232,285,0,4748,0,1004,0
11.234,515,0,4749,0,1004,0
11.236,341,0,4750,0,1004,0
11.238,580,0,4751,0,1004,0
11.24,436,0,4752,0,1004,0
11.242,324,0,4752,0,1005,0
11.244,356,0,4753,0,1005,0
11.246,323,0,4753,0,1006,0
11.248,386,0,4754,0,1006,0
11.25,279,0,4754,0,1007,0
11.252,343,0,4754,0,1008,0
11.254,276,0,4755,0,1008,0
11.256,333,0,4755,0,1009,0
11.258,349,0,4755,0,1010,0
11.26,369,0,4756,0,1010,0
11.262,328,0,4756,0,1011,0
11.264,304,0,4756,0,1012,0
11.266,473,0,4757,0,1013,0
11.268,237,0,4757,0,1014,0
11.27,400,0,4757,0,1015,0
11.272,196,0,4757,0,1016,0
11.274,327,0,4758,0,1016,0
11.276,213,0,4758,0,1017,0
11.278,252,0,4758,0,1018,0
11.28,276,0,4758,0,1019,0
11.282,313,0,4759,0,1019,0
11.284,252,0,4759,0,1020,0
11.286,230,0,4759,0,1021,0
11.288,439,0,4759,0,1022,0
11.29,437,0,4760,0,1022,0
11.292,301,0,4760,0,1023,0
11.294,316,0,4760,0,1024,0
11.296,2121,0,4760,0,1025,0
11.298,214,0,4760,0,1027,0
11.3,340,0,4760,0,1028,0
11.302,482,0,4760,0,1028,0
11.304,378,0,4760,0,1029,0
11.306,588,0,4761,0,1030,0
11.308,321,0,4761,0,1031,0
11.31,258,0,4761,0,1032,0
11.312,407,0,4762,0,1031,0
11.314,256,0,4762,0,1033,0
11.316,343,0,4763,0,1033,0
11.318,217,0,4763,0,1034,0
11.32,310,0,4764,0,1034,0
11.322,350,0,4765,0,1034,0
11.324,319,0,4766,0,1034,0
11.326,374,0,4767,0,1034,0
11.328,343,0,4768,0,1034,0
11.33,359,0,4769,0,1034,0
11.332,444,0,4770,0,1034,0
11.334,403,0,4771,0,1034,0
11.336,323,0,4772,0,1034,0
11.338,303,0,4773,0,1034,0
11.34,389,0,4774,0,1034,0
11.342,304,0,4775,0,1034,0
11.344,312,0,4776,0,1034,0
11.346,347,0,4777,0,1034,0
11.348,330,0,4778,0,1034,0
11.35,319,0,4779,0,1034,0
11.352,300,0,4780,0,1034,0
11.354,360,0,4781,0,1034,0
11.356,299,0,4782,0,1034,0
11.358,299,0,4782,0,1035,0
11.36,374,0,4783,0,1035,0
11.362,253,0,4783,0,1036,0
11.364,347,0,4784,0,1036,0
11.366,302,0,4785,0,1036,0
11.368,367,0,4785,0,1037,0
11.37,339,0,4786,0,1037,0
11.372,289,0,4786,0,1038,0
11.374,354,0,4787,0,1038,0
11.376,263,0,4787,0,1039,0
11.378,419,0,4788,0,1039,0
11.38,258,0,4788,0,1040,0
11.382,373,0,4789,0,1040,0
11.384,415,0,4790,0,1040,0
11.386,439,0,4791,0,1040,0
11.388,318,0,4791,0,1041,0
11.39,420,0,4792,0,1041,0
11.392,349,0,4793,0,1041,0
11.394,316,0,4794,0,1041,0
11.396,324,0,4795,0,1041,0
11.398,415,0,4796,0,1041,0
11.4,320,0,4797,0,1041,0
11.402,299,0,4798,0,1041,0
11.404,474,0,4799,0,1041,0
11.406,346,0,4800,0,1041,0
11.408,444,0,4801,0,1041,0
11.41,359,0,4802,0,1042,0
11.412,387,0,4803,0,1042,0
11.414,294,0,4804,0,1042,0
11.416,451,0,4805,0,1042,0
11.418,352,0,4806,0,1042,0
11.42,360,0,4807,0,1042,0
11.422,354,0,4808,0,1042,0
11.424,504,0,4809,0,1042,0
11.426,307,0,4810,0,1042,0
11.428,308,0,4811,0,1042,0
11.43,517,0,4812,0,1042,0
11.432,274,0,4813,0,1042,0
11.434,385,0,4813,0,1043,0
11.436,263,0,4814,0,1043,0
11.438,344,0,4814,0,1044,0
11.44,361,0,4815,0,1044,0
11.442,373,0,4815,0,1045,0
11.444,317,0,4816,0,1045,0
11.446,235,0,4816,0,1046,0
11.448,354,0,4817,0,1046,0
11.45,222,0,4817,0,1047,0
11.452,375,0,4818,0,1047,0
11.454,298,0,4818,0,1048,0
11.456,381,0,4819,0,1048,0
11.458,336,0,4819,0,1049,0
11.46,319,0,4820,0,1049,0
11.462,226,0,4820,0,1050,0
11.464,399,0,4821,0,1050,0
11.466,297,0,4821,0,1051,0
11.468,338,0,4822,0,1051,0
11.47,303,0,4822,0,1052,0
11.472,315,0,4823,0,1052,0
11.474,212,0,4823,0,1053,0
11.476,225,0,4823,0,1054,0
11.478,449,0,4824,0,1054,0
11.48,272,0,4824,0,1055,0
11.482,380,0,4824,0,1056,0
11.484,465,0,4825,0,1056,0
11.486,475,0,4825,0,1057,0
11.488,392,0,4825,0,1058,0
11.49,336,0,4826,0,1058,0
11.492,330,0,4826,0,1059,0
11.494,368,0,4826,0,1060,0
11.496,379,0,4827,0,1060,0
11.498,306,0,4827,0,1061,0
11.5,336,0,4828,0,1061,0
11.502,273,0,4828,0,1062,0
11.504,277,0,4829,0,1062,0
11.506,447,0,4830,0,1062,0
11.508,370,0,4831,0,1062,0
11.51,392,0,4832,0,1062,0
11.512,284,0,4833,0,1062,0
11.514,294,0,4834,0,1062,0
11.516,338,0,4835,0,1062,0
11.518,383,0,4836,0,1062,0
11.52,576,0,4837,0,1062,0
11.522,395,0,4838,0,1062,0
11.524,483,0,4839,0,1062,0
11.526,293,0,4840,0,1062,0
11.528,367,0,4841,0,1062,0
11.53,314,0,4842,0,1062,0
11.532,391,0,4843,0,1062,0
11.534,426,0,4844,0,1062,0
11.536,413,0,4845,0,1062,0
11.538,485,0,4846,0,1063,0
11.54,388,0,4847,0,1063,0
11.542,414,0,4848,0,1063,0
11.544,448,0,4849,0,1063,0
11.546,415,0,4850,0,1063,0
11.548,377,0,4851,0,1063,0
11.55,427,0,4852,0,1063,0
11.552,311,0,4853,0,1063,0
11.554,373,0,4854,0,1063,0
11.556,265,0,4855,0,1063,0
11.558,385,0,4856,0,1063,0
11.56,354,0,4857,0,1063,0
11.562,340,0,4858,0,1063,0
11.564,347,0,4859,0,1063,0
11.566,305,0,4860,0,1063,0
11.568,396,0,4861,0,1063,0
11.57,298,0,4862,0,1063,0
11.572,371,0,4863,0,1063,0
11.574,332,0,4864,0,1063,0
11.576,484,0,4865,0,1063,0
11.578,435,0,4866,0,1063,0
11.58,291,0,4867,0,1063,0
11.582,365,0,4867,0,1064,0
11.584,436,0,4868,0,1064,0
11.586,370,0,4869,0,1064,0
11.588,357,0,4870,0,1064,0
11.59,501,0,4871,0,1065,0
11.592,389,0,4872,0,1064,0
11.594,338,0,4873,0,1065,0
11.596,387,0,4874,0,1065,0
11.598,254,0,4874,0,1066,0
11.6,580,0,4875,0,1066,0
11.602,256,0,4875,0,1067,0
11.604,274,0,4875,0,1068,0
11.606,277,0,4876,0,1068,0
11.608,281,0,4876,0,1069,0
11.61,286,0,4876,0,1070,0
11.612,456,0,4876,0,1071,0
11.614,377,0,4877,0,1071,0
11.616,357,0,4877,0,1072,0
11.618,258,0,4877,0,1073,0
11.62,282,0,4877,0,1074,0
11.622,333,0,4877,0,1075,0
11.624,351,0,4877,0,1076,0
11.626,420,0,4877,0,1077,0
11.628,385,0,4877,0,1078,0
11.63,262,0,4877,0,1079,0
11.632,268,0,4877,0,1080,0
11.634,279,0,4877,0,1081,0
11.636,313,0,4878,0,1081,0
11.638,213,0,4878,0,1082,0
11.64,386,0,4878,0,1082,0
11.642,426,0,4879,0,1083,0
11.644,496,0,4879,0,1084,0
11.646,343,0,4880,0,1084,0
11.648,292,0,4881,0,1084,0
11.65,372,0,4882,0,1084,0
11.652,381,0,4883,0,1084,0
11.654,442,0,4884,0,1084,0
11.656,332,0,4885,0,1084,0
11.658,351,0,4886,0,1084,0
11.66,453,0,4887,0,1084,0
11.662,336,0,4888,0,1084,0
11.664,298,0,4889,0,1084,0
11.666,400,0,4890,0,1084,0
11.668,321,0,4891,0,1084,0
11.67,497,0,4892,0,1084,0
11.672,300,0,4893,0,1084,0
11.674,299,0,4894,0,1084,0
11.676,343,0,4895,0,1084,0
11.678,452,0,4896,0,1085,0
11.68,439,0,4897,0,1085,0
11.682,349,0,4898,0,1085,0
11.684,375,0,4899,0,1085,0
11.686,323,0,4900,0,1085,0
11.688,293,0,4901,0,1085,0
11.69,290,0,4902,0,1085,0
11.692,419,0,4903,0,1085,0
11.694,342,0,4904,0,1085,0
11.696,265,0,4905,0,1085,0
11.698,331,0,4906,0,1085,0
11.7,363,0,4907,0,1085,0
11.702,329,0,4908,0,1085,0
11.704,417,0,4909,0,1085,0
11.706,386,0,4910,0,1085,0
11.708,380,0,4911,0,1085,0
11.71,329,0,4912,0,1085,0
11.712,363,0,4913,0,1085,0
11.714,351,0,4914,0,1085,0
11.716,547,0,4915,0,1085,0
11.718,362,0,4916,0,1085,0
11.72,448,0,4917,0,1085,0
11.722,314,0,4918,0,1085,0
11.724,295,0,4919,0,1085,0
11.726,334,0,4920,0,1085,0
11.728,448,0,4921,0,1085,0
11.73,310,0,4922,0,1085,0
11.732,346,0,4923,0,1085,0
11.734,368,0,4924,0,1085,0
11.736,504,0,4925,0,1086,0
11.738,326,0,4926,0,1086,0
11.74,310,0,4927,0,1086,0
11.742,279,0,4928,0,1086,0
11.744,331,0,4929,0,1086,0
11.746,323,0,4930,0,1086,0
11.748,265,0,4930,0,1087,0
11.75,322,0,4931,0,1087,0
11.752,286,0,4931,0,1088,0
11.754,401,0,4932,0,1088,0
11.756,259,0,4932,0,1089,0
11.758,283,0,4932,0,1090,0
11.76,334,0,4933,0,1090,0
11.762,313,0,4933,0,1091,0
11.764,419,0,4933,0,1092,0
11.766,227,0,4933,0,1093,0
11.768,363,0,4934,0,1093,0
11.77,280,0,4934,0,1094,0
11.772,251,0,4934,0,1095,0
11.774,329,0,4934,0,1096,0
11.776,496,0,4935,0,1096,0
11.778,320,0,4935,0,1097,0
11.78,226,0,4935,0,1098,0
11.782,428,0,4935,0,1099,0
11.784,275,0,4935,0,1100,0
11.786,244,0,4935,0,1101,0
11.788,295,0,4935,0,1102,0
11.79,230,0,4935,0,1103,0
11.792,273,0,4935,0,1104,0
11.794,245,0,4935,0,1105,0
11.796,220,0,4935,0,1106,0
11.798,282,0,4935,0,1107,0
11.8,307,0,4935,0,1108,0
11.802,387,0,4936,0,1108,0
11.804,368,0,4936,0,1109,0
11.806,206,0,4936,0,1110,0
11.808,315,0,4936,0,1111,0
11.81,229,0,4936,0,1112,0
11.812,264,0,4936,0,1113,0
11.814,269,0,4936,0,1114,0
11.816,321,0,4937,0,1114,0
11.818,268,0,4937,0,1115,0
11.82,331,0,4938,0,1115,0
11.822,350,0,4939,0,1115,0
11.824,402,0,4940,0,1115,0
11.826,287,0,4941,0,1115,0
11.828,383,0,4942,0,1115,0
11.83,352,0,4943,0,1115,0
11.832,654,0,4944,0,1115,0
11.834,350,0,4945,0,1115,0
11.836,436,0,4946,0,1115,0
11.838,407,0,4947,0,1115,0
11.84,335,0,4948,0,1115,0
11.842,444,0,4949,0,1115,0
11.844,313,0,4949,0,1116,0
11.846,538,0,4950,0,1116,0
11.848,265,0,4950,0,1117,0
11.85,422,0,4951,0,1117,0
11.852,297,0,4951,0,1119,0
11.854,545,0,4952,0,1119,0
11.856,292,0,4952,0,1120,0
11.858,374,0,4953,0,1120,0
11.86,217,0,4953,0,1121,0
11.862,340,0,4954,0,1121,0
11.864,245,0,4954,0,1122,0
11.866,329,0,4955,0,1122,0
11.868,383,0,4956,0,1122,0
11.87,547,0,4957,0,1122,0
11.872,310,0,4958,0,1122,0
11.874,284,0,4959,0,1122,0
11.876,398,0,4960,0,1122,0
11.878,292,0,4961,0,1122,0
11.88,373,0,4962,0,1122,0
11.882,313,0,4963,0,1122,0
11.884,338,0,4964,0,1122,0
11.886,222,0,4964,0,1123,0
11.888,279,0,4965,0,1123,0
11.89,213,0,4965,0,1124,0
11.892,291,0,4966,0,1124,0
11.894,369,0,4966,0,1125,0
11.896,298,0,4967,0,1125,0
11.898,394,0,4968,0,1125,0
11.9,248,0,4968,0,1126,0
11.902,261,0,4969,0,1126,0
11.904,349,0,4969,0,1127,0
11.906,288,0,4970,0,1127,0
11.908,388,0,4970,0,1128,0
11.91,359,0,4971,0,1128,0
11.912,332,0,4971,0,1129,0
11.914,347,0,4972,0,1129,0
11.916,233,0,4972,0,1130,0
11.918,328,0,4972,0,1131,0
11.92,352,0,4973,0,1131,0
11.922,266,0,4973,0,1132,0
11.924,280,0,4973,0,1133,0
11.926,434,0,4974,0,1133,0
11.928,308,0,4974,0,1134,0
11.93,305,0,4974,0,1135,0
11.932,466,0,4975,0,1135,0
11.934,456,0,4975,0,1137,0
11.936,236,0,4975,0,1138,0
11.938,356,0,4976,0,1138,0
11.94,362,0,4976,0,1139,0
11.942,264,0,4976,0,1140,0
11.944,601,0,4977,0,1140,0
11.946,251,0,4977,0,1141,0
11.948,381,0,4978,0,1141,0
11.95,305,0,4979,0,1141,0
11.952,367,0,4979,0,1142,0
11.954,366,0,4980,0,1142,0
11.956,340,0,4981,0,1142,0
11.958,377,0,4982,0,1142,0
11.96,316,0,4983,0,1142,0
11.962,284,0,4984,0,1142,0
11.964,382,0,4985,0,1142,0
11.966,374,0,4986,0,1142,0
11.968,326,0,4987,0,1142,0
11.97,332,0,4988,0,1142,0
11.972,332,0,4989,0,1142,0
11.974,328,0,4990,0,1142,0
11.976,443,0,4991,0,1142,0
11.978,342,0,4992,0,1142,0
11.98,331,0,4993,0,1142,0
11.982,341,0,4994,0,1142,0
11.984,406,0,4995,0,1142,0
11.986,349,0,4996,0,1142,0
11.988,317,0,4997,0,1142,0
11.99,314,0,4998,0,1142,0
11.992,413,0,4999,0,1142,0
11.994,377,0,5000,0,1142,0
11.996,559,0,5001,0,1143,0
11.998,413,0,5002,0,1143,0
12,315,0,5003,0,1143,0
12.002,287,0,5004,0,1143,0
12.004,273,0,5005,0,1143,0
12.006,355,0,5006,0,1143,0
12.008,343,0,5007,0,1143,0
12.01,341,0,5008,0,1143,0
12.012,299,0,5009,0,1143,0
12.014,308,0,5010,0,1143,0
12.016,349,0,5011,0,1143,0
12.018,319,0,5012,0,1143,0
12.02,490,0,5013,0,1143,0
12.022,317,0,5014,0,1143,0
12.024,384,0,5015,0,1143,0
12.026,307,0,5016,0,1143,0
12.028,299,0,5017,0,1143,0
12.03,324,0,5018,0,1143,0
12.032,390,0,5019,0,1143,0
12.034,410,0,5020,0,1143,0
12.036,296,0,5021,0,1143,0
12.038,453,0,5022,0,1143,0
12.04,340,0,5023,0,1143,0
12.042,345,0,5024,0,1143,0
12.044,363,0,5025,0,1143,0
12.046,410,0,5026,0,1143,0
12.048,323,0,5027,0,1143,0
12.05,378,0,5028,0,1143,0
12.052,511,0,5029,0,1143,0
12.054,351,0,5030,0,1144,0
12.056,399,0,5031,0,1144,0
12.058,308,0,5032,0,1144,0
12.06,368,0,5033,0,1143,0
12.062,317,0,5034,0,1144,0
12.064,308,0,5035,0,1144,0
12.066,361,0,5036,0,1144,0
12.068,354,0,5037,0,1144,0
12.07,336,0,5038,0,1144,0
12.072,311,0,5039,0,1144,0
12.074,327,0,5040,0,1144,0
12.076,379,0,5041,0,1144,0
12.078,437,0,5042,0,1144,0
12.08,302,0,5043,0,1144,0
12.082,321,0,5044,0,1144,0
12.084,381,0,5045,0,1144,0
12.086,318,0,5046,0,1144,0
12.088,405,0,5047,0,1144,0
12.09,332,0,5048,0,1144,0
12.092,388,0,5049,0,1144,0
12.094,281,0,5050,0,1144,0
12.096,388,0,5051,0,1144,0
12.098,307,0,5052,0,1144,0
12.1,410,0,5053,0,1144,0
12.102,310,0,5054,0,1144,0
12.104,409,0,5055,0,1144,0
12.106,342,0,5056,0,1144,0
12.108,319,0,5057,0,1144,0
12.11,373,0,5058,0,1144,0
12.112,320,0,5059,0,1144,0
12.114,557,0,5060,0,1144,0
12.116,422,0,5061,0,1144,0
12.118,351,0,5062,0,1144,0
12.12,394,0,5063,0,1144,0
12.122,361,0,5064,0,1144,0
12.124,342,0,5065,0,1144,0
12.126,391,0,5066,0,1144,0
12.128,487,0,5067,0,1144,0
12.13,283,0,5068,0,1144,0
12.132,521,0,5069,0,1144,0
12.134,344,0,5070,0,1144,0
12.136,322,0,5071,0,1144,0
12.138,425,0,5072,0,1144,0
12.14,403,0,5073,0,1144,0
12.142,459,0,5074,0,1144,0
12.144,362,0,5075,0,1145,0
12.146,344,0,5076,0,1145,0
12.148,368,0,5077,0,1145,0
12.15,342,0,5078,0,1145,0
12.152,353,0,5079,0,1145,0
12.154,618,0,5080,0,1145,0
12.156,375,0,5081,0,1145,0
12.158,421,0,5082,0,1145,0
12.16,351,0,5083,0,1145,0
12.162,519,0,5084,0,1145,0
12.164,328,0,5085,0,1145,0
12.166,450,0,5086,0,1145,0
12.168,395,0,5087,0,1145,0
12.17,378,0,5088,0,1145,0
12.172,336,0,5089,0,1145,0
12.174,287,0,5090,0,1145,0
12.176,282,0,5091,0,1145,0
12.178,262,0,5092,0,1145,0
12.18,373,0,5093,0,1145,0
12.182,357,0,5094,0,1145,0
12.184,403,0,5095,0,1145,0
12.186,393,0,5096,0,1145,0
12.188,362,0,5097,0,1145,0
12.19,311,0,5098,0,1145,0
12.192,378,0,5099,0,1145,0
12.194,346,0,5100,0,1145,0
12.196,291,0,5101,0,1145,0
12.198,469,0,5102,0,1145,0
12.2,433,0,5103,0,1145,0
12.202,375,0,5104,0,1145,0
12.204,352,0,5105,0,1145,0
12.206,379,0,5106,0,1145,0
12.208,479,0,5107,0,1145,0
12.21,366,0,5108,0,1145,0
12.212,478,0,5109,0,1146,0
12.214,304,0,5110,0,1146,0
12.216,312,0,5111,0,1146,0
12.218,332,0,5112,0,1146,0
12.22,435,0,5113,0,1146,0
12.222,453,0,5114,0,1146,0
12.224,320,0,5115,0,1146,0
12.226,292,0,5116,0,1146,0
12.228,475,0,5117,0,1146,0
12.23,305,0,5118,0,1146,0
12.232,338,0,5119,0,1145,0
12.234,375,0,5120,0,1146,0
12.236,355,0,5121,0,1146,0
12.238,315,0,5122,0,1146,0
12.24,310,0,5123,0,1146,0
12.242,325,0,5124,0,1146,0
12.244,372,0,5125,0,1146,0
12.246,415,0,5126,0,1146,0
12.248,343,0,5127,0,1146,0
12.25,335,0,5128,0,1146,0
12.252,337,0,5129,0,1146,0
12.254,323,0,5130,0,1146,0
12.256,343,0,5131,0,1146,0
12.258,366,0,5132,0,1146,0
12.26,487,0,5133,0,1146,0
12.262,348,0,5134,0,1146,0
12.264,336,0,5135,0,1146,0
12.266,425,0,5136,0,1147,0
12.268,329,0,5137,0,1147,0
12.27,310,0,5138,0,1147,0
12.272,330,0,5139,0,1147,0
12.274,402,0,5140,0,1147,0
12.276,459,0,5141,0,1147,0
12.278,344,0,5142,0,1147,0
12.28,358,0,5143,0,1147,0
12.282,445,0,5144,0,1147,0
12.284,291,0,5145,0,1147,0
12.286,360,0,5146,0,1146,0
12.288,366,0,5147,0,1147,0
12.29,407,0,5148,0,1147,0
12.292,357,0,5149,0,1147,0
12.294,363,0,5150,0,1146,0
12.296,432,0,5151,0,1147,0
12.298,392,0,5152,0,1147,0
12.3,450,0,5153,0,1147,0
12.302,433,0,5154,0,1147,0
12.304,406,0,5155,0,1147,0
12.306,360,0,5156,0,1147,0
12.308,479,0,5157,0,1147,0
12.31,355,0,5158,0,1147,0
12.312,458,0,5159,0,1147,0
12.314,339,0,5160,0,1147,0
12.316,328,0,5161,0,1147,0
12.318,541,0,5162,0,1147,0
12.32,534,0,5163,0,1147,0
12.322,451,0,5164,0,1147,0
12.324,320,0,5165,0,1147,0
12.326,359,0,5166,0,1147,0
12.328,415,0,5167,0,1147,0
12.33,402,0,5168,0,1147,0
12.332,299,0,5169,0,1148,0
12.334,522,0,5170,0,1148,0
12.336,397,0,5171,0,1148,0
12.338,386,0,5172,0,1148,0
12.34,500,0,5173,0,1148,0
12.342,461,0,5174,0,1148,0
12.344,308,0,5175,0,1148,0
12.346,357,0,5176,0,1148,0
12.348,331,0,5177,0,1148,0
12.35,302,0,5178,0,1148,0
12.352,401,0,5179,0,1148,0
12.354,290,0,5180,0,1148,0
12.356,456,0,5181,0,1148,0
12.358,316,0,5182,0,1148,0
12.36,526,0,5183,0,1148,0
12.362,297,0,5184,0,1148,0
12.364,352,0,5185,0,1148,0
12.366,271,0,5186,0,1148,0
12.368,291,0,5187,0,1148,0
12.37,333,0,5188,0,1148,0
12.372,347,0,5189,0,1148,0
12.374,318,0,5190,0,1148,0
12.376,298,0,5191,0,1148,0
12.378,468,0,5192,0,1148,0
12.38,327,0,5193,0,1149,0
12.382,456,0,5194,0,1149,0
12.384,394,0,5195,0,1148,0
12.386,416,0,5196,0,1148,0
12.388,400,0,5197,0,1149,0
12.39,265,0,5198,0,1149,0
12.392,421,0,5199,0,1149,0
12.394,417,0,5200,0,1149,0
12.396,551,0,5201,0,1149,0
12.398,319,0,5202,0,1149,0
12.4,519,0,5203,0,1149,0
12.402,317,0,5204,0,1149,0
12.404,456,0,5205,0,1149,0
12.406,324,0,5206,0,1149,0
12.408,394,0,5207,0,1149,0
12.41,314,0,5208,0,1149,0
12.412,336,0,5209,0,1149,0
12.414,411,0,5210,0,1149,0
12.416,307,0,5211,0,1149,0
12.418,419,0,5212,0,1149,0
12.42,366,0,5213,0,1149,0
12.422,404,0,5214,0,1149,0
12.424,390,0,5215,0,1149,0
12.426,392,0,5216,0,1149,0
12.428,315,0,5217,0,1149,0
12.43,353,0,5218,0,1149,0
12.432,327,0,5219,0,1149,0
12.434,644,0,5220,0,1149,0
12.436,526,0,5221,0,1150,0
12.438,278,0,5222,0,1150,0
12.44,408,0,5223,0,1150,0
12.442,299,0,5224,0,1150,0
12.444,317,0,5225,0,1150,0
12.446,285,0,5226,0,1150,0
12.448,529,0,5227,0,1150,0
12.45,341,0,5228,0,1150,0
12.452,319,0,5229,0,1150,0
12.454,315,0,5230,0,1150,0
12.456,290,0,5231,0,1150,0
12.458,378,0,5232,0,1150,0
12.46,388,0,5233,0,1150,0
12.462,372,0,5234,0,1150,0
12.464,287,0,5235,0,1150,0
12.466,462,0,5236,0,1150,0
12.468,375,0,5237,0,1150,0
12.47,373,0,5238,0,1150,0
12.472,297,0,5239,0,1150,0
12.474,314,0,5240,0,1150,0
12.476,401,0,5241,0,1150,0
12.478,339,0,5242,0,1150,0
12.48,308,0,5243,0,1150,0
12.482,339,0,5244,0,1150,0
12.484,402,0,5245,0,1151,0
12.486,405,0,5246,0,1151,0
12.488,395,0,5247,0,1150,0
12.49,352,0,5248,0,1151,0
12.492,328,0,5249,0,1151,0
12.494,315,0,5250,0,1150,0
12.496,298,0,5251,0,1151,0
12.498,328,0,5252,0,1151,0
12.5,318,0,5253,0,1151,0
12.502,415,0,5254,0,1151,0
12.504,390,0,5255,0,1151,0
12.506,380,0,5256,0,1151,0
12.508,297,0,5257,0,1151,0
12.51,327,0,5258,0,1151,0
12.512,304,0,5259,0,1151,0
12.514,317,0,5260,0,1151,0
12.516,655,0,5261,0,1150,0
12.518,368,0,5262,0,1151,0
12.52,370,0,5263,0,1151,0
12.522,285,0,5264,0,1151,0
12.524,381,0,5264,0,1152,0
12.526,284,0,5265,0,1152,0
12.528,391,0,5265,0,1153,0
12.53,231,0,5265,0,1154,0
12.532,408,0,5266,0,1154,0
12.534,310,0,5266,0,1155,0
12.536,248,0,5266,0,1156,0
12.538,282,0,5266,0,1157,0
12.54,327,0,5267,0,1157,0
12.542,375,0,5267,0,1158,0
12.544,249,0,5267,0,1159,0
12.546,387,0,5267,0,1160,0
12.548,337,0,5267,0,1161,0
12.55,284,0,5267,0,1162,0
12.552,297,0,5267,0,1163,0
12.554,296,0,5267,0,1164,0
12.556,545,0,5267,0,1165,0
12.558,342,0,5267,0,1166,0
12.56,328,0,5267,0,1167,0
12.562,358,0,5268,0,1167,0
12.564,337,0,5268,0,1168,0
12.566,401,0,5269,0,1168,0
12.568,351,0,5269,0,1169,0
12.57,324,0,5270,0,1169,0
12.572,296,0,5271,0,1169,0
12.574,314,0,5272,0,1169,0
12.576,437,0,5273,0,1169,0
12.578,323,0,5274,0,1169,0
12.58,323,0,5275,0,1169,0
12.582,477,0,5276,0,1169,0
12.584,321,0,5277,0,1169,0
12.586,343,0,5278,0,1169,0
12.588,408,0,5279,0,1169,0
12.59,344,0,5280,0,1169,0
12.592,380,0,5281,0,1169,0
12.594,377,0,5282,0,1169,0
12.596,424,0,5283,0,1169,0
12.598,356,0,5284,0,1169,0
12.6,395,0,5285,0,1169,0
12.602,390,0,5286,0,1170,0
12.604,424,0,5287,0,1170,0
12.606,330,0,5288,0,1170,0
12.608,284,0,5289,0,1170,0
12.61,354,0,5290,0,1170,0
12.612,279,0,5291,0,1170,0
12.614,363,0,5292,0,1170,0
12.616,290,0,5293,0,1170,0
12.618,341,0,5294,0,1170,0
12.62,299,0,5295,0,1170,0
12.622,272,0,5296,0,1170,0
12.624,449,0,5297,0,1170,0
12.626,414,0,5298,0,1170,0
12.628,344,0,5299,0,1170,0
12.63,381,0,5300,0,1170,0
12.632,322,0,5301,0,1170,0
12.634,412,0,5302,0,1170,0
12.636,509,0,5303,0,1170,0
12.638,362,0,5304,0,1170,0
12.64,448,0,5305,0,1170,0
12.642,454,0,5306,0,1170,0
12.644,312,0,5307,0,1170,0
12.646,313,0,5308,0,1170,0
12.648,370,0,5309,0,1170,0
12.65,417,0,5310,0,1170,0
12.652,437,0,5311,0,1170,0
12.654,449,0,5312,0,1170,0
12.656,365,0,5313,0,1171,0
12.658,401,0,5314,0,1171,0
12.66,377,0,5315,0,1171,0
12.662,427,0,5316,0,1171,0
12.664,303,0,5317,0,1171,0
12.666,286,0,5318,0,1171,0
12.668,433,0,5319,0,1171,0
12.67,316,0,5320,0,1171,0
12.672,313,0,5321,0,1171,0
12.674,353,0,5322,0,1171,0
12.676,316,0,5323,0,1171,0
12.678,367,0,5324,0,1171,0
12.68,408,0,5325,0,1171,0
12.682,370,0,5326,0,1170,0
12.684,354,0,5327,0,1171,0
12.686,298,0,5328,0,1171,0
12.688,299,0,5329,0,1171,0
12.69,384,0,5330,0,1171,0
12.692,296,0,5331,0,1171,0
12.694,379,0,5332,0,1170,0
12.696,503,0,5333,0,1171,0
12.698,374,0,5334,0,1171,0
12.7,375,0,5335,0,1171,0
12.702,324,0,5336,0,1171,0
12.704,399,0,5337,0,1171,0
12.706,358,0,5338,0,1171,0
12.708,403,0,5339,0,1171,0
12.71,300,0,5340,0,1171,0
12.712,312,0,5341,0,1171,0
12.714,353,0,5342,0,1171,0
12.716,387,0,5343,0,1172,0
12.718,508,0,5344,0,1171,0
12.72,377,0,5345,0,1172,0
12.722,363,0,5346,0,1172,0
12.724,242,0,5347,0,1172,0
12.726,304,0,5348,0,1172,0
12.728,339,0,5349,0,1172,0
12.73,380,0,5350,0,1172,0
12.732,282,0,5351,0,1172,0
12.734,308,0,5352,0,1172,0
12.736,368,0,5353,0,1171,0
12.738,493,0,5354,0,1172,0
12.74,309,0,5355,0,1172,0
12.742,297,0,5356,0,1172,0
12.744,291,0,5357,0,1172,0
12.746,331,0,5358,0,1172,0
12.748,399,0,5359,0,1172,0
12.75,314,0,5360,0,1172,0
12.752,334,0,5361,0,1172,0
12.754,358,0,5362,0,1172,0
12.756,273,0,5363,0,1172,0
12.758,335,0,5364,0,1172,0
12.76,501,0,5365,0,1172,0
12.762,379,0,5366,0,1172,0
12.764,407,0,5367,0,1172,0
12.766,279,0,5368,0,1172,0
12.768,430,0,5369,0,1172,0
12.77,551,0,5370,0,1172,0
12.772,426,0,5371,0,1172,0
12.774,385,0,5372,0,1172,0
12.776,465,0,5373,0,1172,0
12.778,464,0,5374,0,1172,0
12.78,387,0,5375,0,1172,0
12.782,364,0,5376,0,1172,0
12.784,402,0,5377,0,1172,0
12.786,409,0,5378,0,1172,0
12.788,452,0,5379,0,1173,0
12.79,335,0,5380,0,1173,0
12.792,307,0,5381,0,1173,0
12.794,293,0,5382,0,1173,0
12.796,287,0,5383,0,1173,0
12.798,328,0,5384,0,1173,0
12.8,330,0,5385,0,1173,0
12.802,278,0,5386,0,1173,0
12.804,398,0,5387,0,1173,0
12.806,538,0,5388,0,1173,0
12.808,312,0,5389,0,1173,0
12.81,419,0,5390,0,1173,0
12.812,330,0,5390,0,1174,0
12.814,357,0,5391,0,1174,0
12.816,394,0,5391,0,1175,0
12.818,286,0,5391,0,1176,0
12.82,339,0,5392,0,1176,0
12.822,330,0,5392,0,1177,0
12.824,349,0,5392,0,1178,0
12.826,430,0,5393,0,1178,0
12.828,327,0,5393,0,1179,0
12.83,536,0,5394,0,1178,0
12.832,307,0,5394,0,1180,0
12.834,352,0,5395,0,1180,0
12.836,291,0,5396,0,1180,0
12.838,405,0,5397,0,1180,0
12.84,327,0,5398,0,1180,0
12.842,371,0,5399,0,1180,0
12.844,384,0,5400,0,1180,0
12.846,419,0,5401,0,1180,0
12.848,371,0,5402,0,1180,0
12.85,382,0,5403,0,1180,0
12.852,312,0,5404,0,1180,0
12.854,355,0,5405,0,1180,0
12.856,407,0,5406,0,1180,0
12.858,367,0,5407,0,1180,0
12.86,375,0,5408,0,1180,0
12.862,486,0,5409,0,1181,0
12.864,267,0,5409,0,1182,0
12.866,377,0,5410,0,1182,0
12.868,302,0,5410,0,1183,0
12.87,332,0,5411,0,1183,0
12.872,256,0,5411,0,1184,0
12.874,332,0,5412,0,1184,0
12.876,287,0,5412,0,1185,0
12.878,391,0,5413,0,1185,0
12.88,297,0,5414,0,1185,0
12.882,339,0,5414,0,1186,0
12.884,342,0,5415,0,1186,0
12.886,242,0,5415,0,1187,0
12.888,290,0,5416,0,1187,0
12.89,240,0,5416,0,1188,0
12.892,335,0,5417,0,1188,0
12.894,393,0,5417,0,1189,0
12.896,354,0,5418,0,1189,0
12.898,278,0,5419,0,1189,0
12.9,349,0,5420,0,1189,0
12.902,310,0,5421,0,1189,0
12.904,1042,0,5422,0,1189,0
12.906,363,0,5423,0,1189,0
12.908,424,0,5424,0,1189,0
12.91,300,0,5425,0,1189,0
12.912,407,0,5426,0,1189,0
12.914,327,0,5427,0,1189,0
12.916,447,0,5428,0,1189,0
12.918,591,0,5429,0,1189,0
12.92,580,0,5430,0,1190,0
12.922,315,0,5431,0,1190,0
12.924,520,0,5432,0,1190,0
12.926,357,0,5433,0,1190,0
12.928,413,0,5434,0,1190,0
12.93,309,0,5435,0,1190,0
12.932,390,0,5436,0,1190,0
12.934,307,0,5437,0,1190,0
12.936,387,0,5438,0,1190,0
12.938,342,0,5439,0,1190,0
12.94,429,0,5440,0,1190,0
12.942,415,0,5441,0,1190,0
12.944,358,0,5442,0,1190,0
12.946,320,0,5443,0,1190,0
12.948,353,0,5444,0,1190,0
12.95,412,0,5445,0,1190,0
12.952,500,0,5446,0,1190,0
12.954,359,0,5447,0,1190,0
12.956,365,0,5448,0,1191,0
12.958,312,0,5449,0,1191,0
12.96,359,0,5450,0,1190,0
12.962,391,0,5451,0,1190,0
12.964,576,0,5452,0,1191,0
12.966,334,0,5453,0,1191,0
12.968,323,0,5454,0,1191,0
12.97,309,0,5455,0,1191,0
12.972,426,0,5456,0,1191,0
12.974,332,0,5457,0,1191,0
12.976,459,0,5458,0,1191,0
12.978,309,0,5459,0,1191,0
12.98,300,0,5460,0,1191,0
12.982,340,0,5461,0,1191,0
12.984,367,0,5462,0,1191,0
12.986,386,0,5463,0,1191,0
12.988,397,0,5464,0,1191,0
12.99,393,0,5465,0,1191,0
12.992,363,0,5466,0,1190,0
12.994,457,0,5467,0,1189,0
12.996,483,0,5468,0,1191,0
12.998,370,0,5469,0,1191,0
13,507,0,5470,0,1191,0
13.002,306,0,5471,0,1191,0
13.004,364,0,5472,0,1191,0
13.006,320,0,5473,0,1191,0
13.008,731,0,5474,0,1192,0
13.01,327,0,5475,0,1192,0
13.012,400,0,5476,0,1192,0
13.014,303,0,5477,0,1192,0
13.016,279,0,5478,0,1192,0
13.018,318,0,5479,0,1192,0
13.02,324,0,5480,0,1192,0
13.022,346,0,5481,0,1192,0
13.024,290,0,5482,0,1192,0
13.026,504,0,5483,0,1192,0
13.028,333,0,5484,0,1192,0
13.03,366,0,5485,0,1192,0
13.032,298,0,5486,0,1192,0
13.034,350,0,5487,0,1191,0
13.036,334,0,5488,0,1192,0
13.038,398,0,5489,0,1192,0
13.04,573,0,5490,0,1192,0
13.042,309,0,5491,0,1192,0
13.044,484,0,5492,0,1192,0
13.046,297,0,5493,0,1192,0
13.048,332,0,5493,0,1193,0
13.05,336,0,5494,0,1193,0
13.052,358,0,5495,0,1193,0
13.054,285,0,5496,0,1193,0
13.056,293,0,5497,0,1193,0
13.058,269,0,5497,0,1194,0
13.06,290,0,5498,0,1194,0
13.062,314,0,5499,0,1194,0
13.064,335,0,5500,0,1194,0
13.066,429,0,5501,0,1194,0
13.068,311,0,5502,0,1194,0
13.07,394,0,5503,0,1194,0
13.072,406,0,5504,0,1194,0
13.074,337,0,5505,0,1194,0
13.076,301,0,5506,0,1194,0
13.078,440,0,5507,0,1194,0
13.08,519,0,5508,0,1194,0
13.082,646,0,5509,0,1194,0
13.084,468,0,5510,0,1195,0
13.086,282,0,5511,0,1195,0
13.088,307,0,5512,0,1195,0
13.09,319,0,5513,0,1195,0
13.092,401,0,5514,0,1195,0
13.094,412,0,5515,0,1195,0
13.096,628,0,5516,0,1195,0
13.098,321,0,5517,0,1195,0
13.1,350,0,5518,0,1195,0
13.102,338,0,5519,0,1195,0
13.104,283,0,5520,0,1195,0
13.106,587,0,5521,0,1195,0
13.108,372,0,5522,0,1195,0
13.11,324,0,5523,0,1195,0
13.112,359,0,5524,0,1195,0
13.114,372,0,5525,0,1195,0
13.116,416,0,5526,0,1195,0
13.118,451,0,5527,0,1195,0
13.12,330,0,5528,0,1195,0
13.122,276,0,5528,0,1196,0
13.124,392,0,5529,0,1196,0
13.126,287,0,5529,0,1197,0
13.128,305,0,5530,0,1197,0
13.13,272,0,5530,0,1198,0
13.132,276,0,5530,0,1199,0
13.134,414,0,5531,0,1199,0
13.136,246,0,5531,0,1200,0
13.138,270,0,5531,0,1201,0
13.14,215,0,5531,0,1202,0
13.142,215,0,5531,0,1203,0
13.144,318,0,5531,0,1204,0
13.146,253,0,5531,0,1205,0
13.148,374,0,5531,0,1206,0
13.15,273,0,5531,0,1207,0
13.152,253,0,5531,0,1208,0
13.154,205,0,5531,0,1209,0
13.156,290,0,5531,0,1209,0
13.158,260,0,5531,0,1211,0
13.16,466,0,5532,0,1211,0
13.162,311,0,5532,0,1212,0
13.164,288,0,5532,0,1213,0
13.166,222,0,5532,0,1214,0
13.168,268,0,5532,0,1215,0
13.17,226,0,5532,0,1216,0
13.172,238,0,5532,0,1217,0
13.174,372,0,5532,0,1218,0
13.176,302,0,5533,0,1218,0
13.178,222,0,5533,0,1219,0
13.18,309,0,5533,0,1220,0
13.182,270,0,5533,0,1221,0
13.184,253,0,5533,0,1222,0
13.186,267,0,5533,0,1223,0
13.188,243,0,5533,0,1224,0
13.19,221,0,5533,0,1225,0
13.192,368,0,5534,0,1225,0
13.194,231,0,5534,0,1226,0
13.196,264,0,5534,0,1227,0
13.198,222,0,5534,0,1228,0
13.2,344,0,5535,0,1228,0
13.202,263,0,5535,0,1229,0
13.204,297,0,5535,0,1230,0
13.206,253,0,5535,0,1231,0
13.208,303,0,5536,0,1231,0
13.21,342,0,5536,0,1232,0
13.212,277,0,5536,0,1233,0
13.214,327,0,5537,0,1233,0
13.216,427,0,5537,0,1234,0
13.218,325,0,5538,0,1234,0
13.22,448,0,5539,0,1234,0
13.222,341,0,5540,0,1234,0
13.224,370,0,5541,0,1234,0
13.226,283,0,5542,0,1234,0
13.228,264,0,5543,0,1234,0
13.23,411,0,5544,0,1234,0
13.232,305,0,5545,0,1234,0
13.234,382,0,5546,0,1234,0
13.236,300,0,5547,0,1234,0
13.238,409,0,5548,0,1234,0
13.24,396,0,5549,0,1234,0
13.242,394,0,5550,0,1234,0
13.244,323,0,5551,0,1234,0
13.246,300,0,5552,0,1234,0
13.248,312,0,5553,0,1234,0
13.25,409,0,5554,0,1234,0
13.252,359,0,5555,0,1234,0
13.254,413,0,5556,0,1234,0
13.256,328,0,5557,0,1234,0
13.258,305,0,5558,0,1234,0
13.26,361,0,5559,0,1234,0
13.262,378,0,5560,0,1235,0
13.264,326,0,5561,0,1235,0
13.266,279,0,5562,0,1234,0
13.268,353,0,5563,0,1235,0
13.27,386,0,5564,0,1235,0
13.272,387,0,5565,0,1235,0
13.274,379,0,5566,0,1235,0
13.276,285,0,5567,0,1235,0
13.278,371,0,5568,0,1235,0
13.28,333,0,5569,0,1235,0
13.282,272,0,5570,0,1235,0
13.284,411,0,5571,0,1235,0
13.286,372,0,5572,0,1235,0
13.288,411,0,5573,0,1235,0
13.29,357,0,5574,0,1235,0
13.292,385,0,5575,0,1235,0
13.294,426,0,5576,0,1235,0
13.296,455,0,5577,0,1235,0
13.298,350,0,5578,0,1235,0
13.3,310,0,5579,0,1235,0
13.302,348,0,5580,0,1235,0
13.304,452,0,5581,0,1235,0
13.306,384,0,5582,0,1235,0
13.308,406,0,5583,0,1235,0
13.31,364,0,5584,0,1235,0
13.312,331,0,5585,0,1235,0
13.314,341,0,5586,0,1235,0
13.316,454,0,5587,0,1235,0
13.318,354,0,5588,0,1235,0
13.32,394,0,5589,0,1235,0
13.322,646,0,5590,0,1236,0
13.324,429,0,5591,0,1235,0
13.326,410,0,5592,0,1236,0
13.328,527,0,5593,0,1235,0
13.33,435,0,5594,0,1236,0
13.332,377,0,5595,0,1235,0
13.334,284,0,5596,0,1236,0
13.336,444,0,5597,0,1236,0
13.338,629,0,5598,0,1236,0
13.34,446,0,5599,0,1236,0
13.342,327,0,5600,0,1236,0
13.344,604,0,5601,0,1236,0
13.346,476,0,5602,0,1236,0
13.348,442,0,5603,0,1235,0
13.35,378,0,5604,0,1234,0
13.352,466,0,5605,0,1233,0
13.354,574,0,5606,0,1232,0
13.356,357,0,5607,0,1236,0
13.358,624,0,5608,0,1236,0
13.36,655,0,5609,0,1236,0
13.362,584,0,5610,0,1236,0
13.364,583,0,5611,0,1236,0
13.366,635,0,5612,0,1236,0
13.368,472,0,5613,0,1236,0
13.37,425,0,5614,0,1237,0
13.372,433,0,5615,0,1237,0
13.374,555,0,5616,0,1237,0
13.376,644,0,5617,0,1237,0
13.378,413,0,5618,0,1237,0
13.38,418,0,5619,0,1237,0
13.382,552,0,5620,0,1237,0
13.384,541,0,5621,0,1237,0
13.386,709,0,5622,0,1237,0
13.388,492,0,5623,0,1237,0
13.39,380,0,5624,0,1237,0
13.392,244,0,5624,0,1238,0
13.394,624,0,5625,0,1238,0
13.396,494,0,5626,0,1238,0
13.398,419,0,5627,0,1238,0
13.4,671,0,5628,0,1238,0
13.402,463,0,5629,0,1238,0
13.404,566,0,5630,0,1238,0
13.406,404,0,5631,0,1238,0
13.408,413,0,5632,0,1238,0
13.41,354,0,5633,0,1238,0
13.412,527,0,5634,0,1238,0
13.414,653,0,5634,0,1239,0
13.416,543,0,5635,0,1240,0
13.418,320,0,5635,0,1240,0
13.42,512,0,5636,0,1241,0
13.422,572,0,5637,0,1241,0
13.424,346,0,5638,0,1241,0
13.426,455,0,5639,0,1241,0
13.428,533,0,5640,0,1241,0
13.43,307,0,5641,0,1241,0
13.432,312,0,5642,0,1241,0
13.434,304,0,5643,0,1241,0
13.436,318,0,5644,0,1241,0
13.438,374,0,5645,0,1241,0
13.44,661,0,5646,0,1241,0
13.442,409,0,5647,0,1241,0
13.444,292,0,5648,0,1241,0
13.446,483,0,5649,0,1240,0
13.448,394,0,5650,0,1239,0
13.45,326,0,5651,0,1241,0
13.452,374,0,5652,0,1241,0
13.454,427,0,5653,0,1240,0
13.456,407,0,5654,0,1239,0
13.458,382,0,5655,0,1241,0
13.46,422,0,5656,0,1241,0
13.462,350,0,5657,0,1241,0
13.464,356,0,5658,0,1241,0
13.466,431,0,5659,0,1241,0
13.468,353,0,5660,0,1241,0
13.47,451,0,5661,0,1241,0
13.472,414,0,5662,0,1241,0
13.474,386,0,5663,0,1241,0
13.476,350,0,5664,0,1242,0
13.478,447,0,5664,0,1243,0
13.48,430,0,5665,0,1243,0
13.482,272,0,5665,0,1244,0
13.484,387,0,5665,0,1245,0
13.486,347,0,5666,0,1245,0
13.488,242,0,5666,0,1246,0
13.49,258,0,5666,0,1247,0
13.492,458,0,5666,0,1248,0
13.494,380,0,5667,0,1248,0
13.496,251,0,5667,0,1249,0
13.498,497,0,5667,0,1250,0
13.5,370,0,5667,0,1251,0
13.502,307,0,5667,0,1252,0
13.504,304,0,5667,0,1253,0
13.506,276,0,5667,0,1254,0
13.508,264,0,5667,0,1255,0
13.51,303,0,5667,0,1256,0
13.512,402,0,5667,0,1257,0
13.514,307,0,5667,0,1258,0
13.516,276,0,5667,0,1259,0
13.518,312,0,5667,0,1260,0
13.52,400,0,5667,0,1261,0
13.522,284,0,5667,0,1262,0
13.524,248,0,5667,0,1263,0
13.526,411,0,5667,0,1264,0
13.528,290,0,5667,0,1265,0
13.53,346,0,5667,0,1266,0
13.532,277,0,5667,0,1267,0
13.534,246,0,5667,0,1268,0
13.536,271,0,5667,0,1269,0
13.538,387,0,5667,0,1270,0
13.54,268,0,5667,0,1271,0
13.542,290,0,5667,0,1272,0
13.544,326,0,5667,0,1273,0
13.546,276,0,5667,0,1274,0
13.548,236,0,5667,0,1275,0
13.55,216,0,5667,0,1276,0
13.552,293,0,5667,0,1277,0
13.554,278,0,5667,0,1278,0
13.556,272,0,5667,0,1279,0
13.558,226,0,5667,0,1280,0
13.56,362,0,5667,0,1281,0
13.562,415,0,5667,0,1282,0
13.564,242,0,5667,0,1283,0
13.566,253,0,5667,0,1284,0
13.568,333,0,5667,0,1285,0
13.57,312,0,5667,0,1286,0
13.572,314,0,5667,0,1287,0
13.574,381,0,5667,0,1288,0
13.576,277,0,5667,0,1289,0
13.578,272,0,5667,0,1290,0
13.58,241,0,5667,0,1291,0
13.582,314,0,5667,0,1292,0
13.584,393,0,5667,0,1293,0
13.586,270,0,5667,0,1294,0
13.588,256,0,5667,0,1295,0
13.59,213,0,5667,0,1296,0
13.592,247,0,5667,0,1297,0
13.594,245,0,5667,0,1298,0
13.596,261,0,5667,0,1299,0
13.598,297,0,5667,0,1300,0
13.6,257,0,5667,0,1301,0
13.602,568,0,5667,0,1302,0
13.604,265,0,5667,0,1303,0
13.606,240,0,5667,0,1304,0
13.608,303,0,5667,0,1305,0
13.61,208,0,5667,0,1306,0
13.612,288,0,5667,0,1307,0
13.614,308,0,5667,0,1308,0
13.616,269,0,5667,0,1309,0
13.618,251,0,5667,0,1310,0
13.62,340,0,5667,0,1311,0
13.622,248,0,5667,0,1312,0
13.624,353,0,5667,0,1313,0
13.626,372,0,5667,0,1314,0
13.628,262,0,5667,0,1315,0
13.63,251,0,5667,0,1316,0
13.632,211,0,5667,0,1317,0
13.634,387,0,5667,0,1318,0
13.636,288,0,5667,0,1319,0
13.638,296,0,5667,0,1320,0
13.64,257,0,5667,0,1321,0
13.642,223,0,5667,0,1322,0
13.644,297,0,5667,0,1323,0
13.646,339,0,5668,0,1323,0
13.648,346,0,5668,0,1324,0
13.65,267,0,5668,0,1325,0
13.652,211,0,5668,0,1326,0
13.654,462,0,5669,0,1326,0
13.656,280,0,5669,0,1327,0
13.658,450,0,5669,0,1328,0
13.66,385,0,5670,0,1328,0
13.662,388,0,5670,0,1329,0
13.664,249,0,5670,0,1330,0
13.666,361,0,5671,0,1330,0
13.668,242,0,5671,0,1331,0
13.67,539,0,5672,0,1331,0
13.672,590,0,5673,0,1331,0
13.674,381,0,5674,0,1331,0
13.676,458,0,5675,0,1331,0
13.678,369,0,5676,0,1331,0
13.68,310,0,5677,0,1331,0
13.682,434,0,5678,0,1331,0
13.684,480,0,5679,0,1331,0
13.686,535,0,5680,0,1331,0
13.688,392,0,5681,0,1331,0
13.69,440,0,5682,0,1331,0
13.692,442,0,5683,0,1331,0
13.694,340,0,5684,0,1331,0
13.696,482,0,5685,0,1331,0
13.698,442,0,5686,0,1332,0
13.7,411,0,5687,0,1332,0
13.702,349,0,5688,0,1332,0
13.704,438,0,5689,0,1332,0
13.706,386,0,5690,0,1332,0
13.708,332,0,5691,0,1332,0
13.71,511,0,5692,0,1332,0
13.712,416,0,5693,0,1332,0
13.714,487,0,5694,0,1332,0
13.716,515,0,5695,0,1332,0
13.718,355,0,5696,0,1332,0
13.72,347,0,5697,0,1332,0
13.722,476,0,5698,0,1332,0
13.724,488,0,5699,0,1332,0
13.726,329,0,5700,0,1332,0
13.728,584,0,5701,0,1332,0
13.73,334,0,5702,0,1332,0
13.732,446,0,5703,0,1332,0
13.734,413,0,5704,0,1332,0
13.736,401,0,5705,0,1332,0
13.738,320,0,5706,0,1332,0
13.74,413,0,5707,0,1332,0
13.742,388,0,5708,0,1332,0
13.744,412,0,5709,0,1332,0
13.746,370,0,5710,0,1333,0
13.748,322,0,5711,0,1332,0
13.75,491,0,5712,0,1333,0
13.752,393,0,5713,0,1333,0
13.754,609,0,5714,0,1333,0
13.756,342,0,5715,0,1333,0
13.758,430,0,5716,0,1333,0
13.76,360,0,5717,0,1333,0
13.762,509,0,5717,0,1334,0
13.764,332,0,5718,0,1334,0
13.766,345,0,5718,0,1335,0
13.768,315,0,5718,0,1336,0
13.77,319,0,5719,0,1336,0
13.772,365,0,5719,0,1337,0
13.774,210,0,5719,0,1338,0
13.776,223,0,5719,0,1339,0
13.778,365,0,5720,0,1339,0
13.78,275,0,5720,0,1340,0
13.782,400,0,5720,0,1341,0
13.784,312,0,5720,0,1342,0
13.786,365,0,5721,0,1342,0
13.788,341,0,5721,0,1343,0
13.79,355,0,5721,0,1344,0
13.792,384,0,5722,0,1344,0
13.794,290,0,5722,0,1345,0
13.796,423,0,5723,0,1345,0
13.798,319,0,5723,0,1346,0
13.8,345,0,5724,0,1346,0
13.802,384,0,5725,0,1346,0
13.804,402,0,5726,0,1346,0
13.806,351,0,5727,0,1346,0
13.808,401,0,5728,0,1346,0
13.81,342,0,5729,0,1346,0
13.812,317,0,5730,0,1346,0
13.814,379,0,5731,0,1346,0
13.816,538,0,5732,0,1346,0
13.818,382,0,5733,0,1346,0
13.82,352,0,5734,0,1346,0
13.822,399,0,5735,0,1346,0
13.824,499,0,5736,0,1347,0
13.826,340,0,5737,0,1347,0
13.828,351,0,5738,0,1347,0
13.83,400,0,5739,0,1346,0
13.832,327,0,5740,0,1347,0
13.834,464,0,5741,0,1347,0
13.836,346,0,5742,0,1347,0
13.838,317,0,5743,0,1347,0
13.84,332,0,5744,0,1347,0
13.842,391,0,5745,0,1347,0
13.844,365,0,5746,0,1347,0
13.846,331,0,5747,0,1347,0
13.848,293,0,5748,0,1347,0
13.85,407,0,5749,0,1347,0
13.852,387,0,5750,0,1347,0
13.854,399,0,5751,0,1347,0
13.856,539,0,5752,0,1347,0
13.858,304,0,5753,0,1347,0
13.86,313,0,5754,0,1347,0
13.862,382,0,5755,0,1347,0
13.864,412,0,5756,0,1347,0
13.866,448,0,5757,0,1347,0
13.868,607,0,5758,0,1347,0
13.87,606,0,5759,0,1347,0
13.872,302,0,5760,0,1347,0
13.874,392,0,5761,0,1347,0
13.876,439,0,5762,0,1347,0
13.878,362,0,5763,0,1347,0
13.88,545,0,5764,0,1348,0
13.882,682,0,5765,0,1348,0
13.884,387,0,5766,0,1348,0
13.886,441,0,5767,0,1348,0
13.888,654,0,5768,0,1348,0
13.89,347,0,5769,0,1348,0
13.892,369,0,5770,0,1348,0
13.894,336,0,5771,0,1348,0
13.896,303,0,5772,0,1348,0
13.898,508,0,5773,0,1348,0
13.9,412,0,5774,0,1348,0
13.902,422,0,5775,0,1348,0
13.904,464,0,5776,0,1348,0
13.906,464,0,5777,0,1348,0
13.908,591,0,5778,0,1347,0
13.91,424,0,5778,0,1349,0
13.912,427,0,5779,0,1349,0
13.914,410,0,5780,0,1349,0
13.916,398,0,5781,0,1349,0
13.918,421,0,5782,0,1349,0
13.92,623,0,5783,0,1349,0
13.922,365,0,5784,0,1349,0
13.924,406,0,5785,0,1349,0
13.926,402,0,5786,0,1349,0
13.928,529,0,5787,0,1349,0
13.93,465,0,5788,0,1349,0
13.932,336,0,5788,0,1350,0
13.934,427,0,5789,0,1350,0
13.936,321,0,5789,0,1351,0
13.938,269,0,5789,0,1352,0
13.94,404,0,5790,0,1352,0
13.942,327,0,5790,0,1353,0
13.944,340,0,5790,0,1354,0
13.946,302,0,5790,0,1355,0
13.948,448,0,5791,0,1355,0
13.95,232,0,5791,0,1356,0
13.952,280,0,5791,0,1357,0
13.954,307,0,5791,0,1358,0
13.956,318,0,5791,0,1359,0
13.958,246,0,5791,0,1360,0
13.96,279,0,5791,0,1361,0
13.962,436,0,5791,0,1362,0
13.964,409,0,5791,0,1363,0
13.966,279,0,5791,0,1364,0
13.968,314,0,5791,0,1365,0
13.97,345,0,5791,0,1366,0
13.972,377,0,5792,0,1366,0
13.974,269,0,5792,0,1367,0
13.976,407,0,5793,0,1368,0
13.978,203,0,5793,0,1368,0
13.98,341,0,5794,0,1369,0
13.982,361,0,5795,0,1369,0
13.984,459,0,5796,0,1369,0
13.986,340,0,5797,0,1369,0
13.988,497,0,5798,0,1369,0
13.99,469,0,5799,0,1368,0
13.992,386,0,5800,0,1369,0
13.994,343,0,5801,0,1369,0
13.996,391,0,5802,0,1369,0
13.998,478,0,5803,0,1369,0
14,327,0,5804,0,1369,0
14.002,351,0,5805,0,1369,0
14.004,353,0,5806,0,1369,0
14.006,432,0,5807,0,1369,0
14.008,348,0,5808,0,1369,0
14.01,431,0,5809,0,1369,0
14.012,388,0,5810,0,1369,0
14.014,340,0,5811,0,1369,0
14.016,517,0,5812,0,1369,0
14.018,502,0,5813,0,1369,0
14.02,390,0,5814,0,1369,0
14.022,439,0,5815,0,1369,0
14.024,309,0,5816,0,1369,0
14.026,297,0,5817,0,1369,0
14.028,449,0,5818,0,1369,0
14.03,330,0,5819,0,1369,0
14.032,331,0,5820,0,1369,0
14.034,405,0,5821,0,1369,0
14.036,288,0,5822,0,1369,0
14.038,288,0,5823,0,1369,0
14.04,442,0,5824,0,1369,0
14.042,369,0,5825,0,1370,0
14.044,347,0,5826,0,1370,0
14.046,392,0,5827,0,1370,0
14.048,415,0,5828,0,1370,0
14.05,388,0,5829,0,1370,0
14.052,327,0,5830,0,1370,0
14.054,321,0,5831,0,1370,0
14.056,342,0,5832,0,1370,0
14.058,323,0,5833,0,1370,0
14.06,374,0,5834,0,1370,0
14.062,292,0,5835,0,1370,0
14.064,282,0,5836,0,1370,0
14.066,324,0,5837,0,1370,0
14.068,275,0,5838,0,1370,0
14.07,499,0,5839,0,1370,0
14.072,317,0,5840,0,1370,0
14.074,398,0,5841,0,1370,0
14.076,425,0,5842,0,1370,0
14.078,303,0,5843,0,1370,0
14.08,302,0,5844,0,1370,0
14.082,416,0,5845,0,1370,0
14.084,523,0,5846,0,1370,0
14.086,395,0,5847,0,1370,0
14.088,321,0,5848,0,1370,0
14.09,453,0,5849,0,1370,0
14.092,450,0,5850,0,1370,0
14.094,430,0,5851,0,1370,0
14.096,446,0,5852,0,1370,0
14.098,346,0,5853,0,1371,0
14.1,316,0,5854,0,1370,0
14.102,427,0,5855,0,1370,0
14.104,276,0,5855,0,1372,0
14.106,404,0,5856,0,1372,0
14.108,369,0,5856,0,1373,0
14.11,409,0,5857,0,1373,0
14.112,278,0,5857,0,1374,0
14.114,403,0,5858,0,1374,0
14.116,263,0,5858,0,1375,0
14.118,382,0,5859,0,1375,0
14.12,306,0,5859,0,1376,0
14.122,315,0,5860,0,1376,0
14.124,301,0,5860,0,1377,0
14.126,354,0,5861,0,1377,0
14.128,320,0,5861,0,1378,0
14.13,376,0,5862,0,1378,0
14.132,340,0,5863,0,1378,0
14.134,297,0,5864,0,1378,0
14.136,391,0,5865,0,1378,0
14.138,443,0,5866,0,1378,0
14.14,292,0,5867,0,1378,0
14.142,469,0,5868,0,1378,0
14.144,293,0,5869,0,1378,0
14.146,358,0,5870,0,1378,0
14.148,413,0,5871,0,1378,0
14.15,376,0,5872,0,1378,0
14.152,405,0,5873,0,1378,0
14.154,356,0,5874,0,1378,0
14.156,336,0,5875,0,1378,0
14.158,360,0,5876,0,1378,0
14.16,393,0,5877,0,1378,0
14.162,474,0,5878,0,1378,0
14.164,407,0,5879,0,1378,0
14.166,421,0,5880,0,1379,0
14.168,374,0,5881,0,1379,0
14.17,348,0,5882,0,1379,0
14.172,281,0,5883,0,1379,0
14.174,439,0,5884,0,1379,0
14.176,357,0,5885,0,1379,0
14.178,412,0,5886,0,1379,0
14.18,341,0,5887,0,1379,0
14.182,392,0,5888,0,1379,0
14.184,392,0,5889,0,1379,0
14.186,373,0,5890,0,1379,0
14.188,408,0,5891,0,1379,0
14.19,421,0,5892,0,1379,0
14.192,406,0,5893,0,1379,0
14.194,401,0,5894,0,1379,0
14.196,336,0,5895,0,1379,0
14.198,336,0,5896,0,1379,0
14.2,361,0,5897,0,1379,0
14.202,529,0,5898,0,1379,0
14.204,552,0,5899,0,1379,0
14.206,453,0,5900,0,1379,0
14.208,478,0,5901,0,1379,0
14.21,434,0,5902,0,1379,0
14.212,522,0,5903,0,1380,0
14.214,459,0,5904,0,1380,0
14.216,420,0,5905,0,1380,0
14.218,306,0,5906,0,1380,0
14.22,430,0,5907,0,1380,0
14.222,351,0,5908,0,1380,0
14.224,353,0,5909,0,1380,0
14.226,335,0,5910,0,1380,0
14.228,314,0,5911,0,1380,0
14.23,366,0,5912,0,1380,0
14.232,312,0,5913,0,1380,0
14.234,340,0,5914,0,1380,0
14.236,324,0,5915,0,1380,0
14.238,326,0,5916,0,1380,0
14.24,334,0,5917,0,1380,0
14.242,446,0,5918,0,1380,0
14.244,467,0,5919,0,1380,0
14.246,313,0,5920,0,1380,0
14.248,339,0,5921,0,1380,0
14.25,312,0,5922,0,1380,0
14.252,316,0,5923,0,1380,0
14.254,400,0,5924,0,1380,0
14.256,341,0,5925,0,1380,0
14.258,434,0,5926,0,1380,0
14.26,337,0,5927,0,1380,0
14.262,463,0,5928,0,1380,0
14.264,286,0,5929,0,1380,0
14.266,387,0,5930,0,1380,0
14.268,290,0,5931,0,1380,0
14.27,381,0,5932,0,1380,0
14.272,309,0,5933,0,1380,0
14.274,343,0,5934,0,1380,0
14.276,512,0,5935,0,1380,0
14.278,425,0,5936,0,1380,0
14.28,443,0,5937,0,1381,0
14.282,397,0,5938,0,1381,0
14.284,451,0,5939,0,1381,0
14.286,537,0,5940,0,1381,0
14.288,489,0,5941,0,1381,0
14.29,407,0,5942,0,1381,0
14.292,285,0,5943,0,1381,0
14.294,336,0,5944,0,1381,0
14.296,399,0,5945,0,1381,0
14.298,330,0,5946,0,1381,0
14.3,512,0,5947,0,1381,0
14.302,328,0,5948,0,1381,0
14.304,341,0,5949,0,1381,0
14.306,340,0,5950,0,1381,0
14.308,398,0,5951,0,1381,0
14.31,670,0,5952,0,1381,0
14.312,341,0,5953,0,1381,0
14.314,298,0,5954,0,1381,0
14.316,331,0,5955,0,1381,0
14.318,432,0,5956,0,1381,0
14.32,454,0,5957,0,1381,0
14.322,418,0,5958,0,1381,0
14.324,307,0,5959,0,1381,0
14.326,315,0,5960,0,1381,0
14.328,448,0,5961,0,1381,0
14.33,353,0,5962,0,1382,0
14.332,384,0,5963,0,1381,0
14.334,419,0,5964,0,1382,0
14.336,491,0,5965,0,1382,0
14.338,292,0,5966,0,1382,0
14.34,316,0,5967,0,1382,0
14.342,287,0,5967,0,1383,0
14.344,336,0,5968,0,1383,0
14.346,244,0,5968,0,1384,0
14.348,423,0,5969,0,1384,0
14.35,231,0,5969,0,1385,0
14.352,308,0,5969,0,1386,0
14.354,418,0,5970,0,1386,0
14.356,218,0,5970,0,1387,0
14.358,341,0,5970,0,1388,0
14.36,307,0,5971,0,1388,0
14.362,265,0,5971,0,1389,0
14.364,488,0,5972,0,1389,0
14.366,287,0,5972,0,1389,0
14.368,454,0,5973,0,1388,0
14.37,315,0,5974,0,1389,0
14.372,390,0,5975,0,1390,0
14.374,406,0,5976,0,1390,0
14.376,403,0,5977,0,1390,0
14.378,286,0,5978,0,1390,0
14.38,402,0,5979,0,1390,0
14.382,322,0,5980,0,1390,0
14.384,329,0,5981,0,1390,0
14.386,290,0,5982,0,1390,0
14.388,305,0,5983,0,1390,0
14.39,406,0,5984,0,1390,0
14.392,317,0,5985,0,1390,0
14.394,356,0,5986,0,1390,0
14.396,521,0,5987,0,1390,0
14.398,305,0,5988,0,1390,0
14.4,344,0,5989,0,1390,0
14.402,268,0,5989,0,1391,0
14.404,385,0,5990,0,1391,0
14.406,357,0,5990,0,1392,0
14.408,309,0,5991,0,1392,0
14.41,433,0,5992,0,1392,0
14.412,363,0,5993,0,1392,0
14.414,297,0,5994,0,1392,0
14.416,298,0,5995,0,1392,0
14.418,372,0,5996,0,1392,0
14.42,338,0,5997,0,1392,0
14.422,320,0,5998,0,1392,0
14.424,325,0,5999,0,1392,0
14.426,311,0,6000,0,1392,0
14.428,281,0,6001,0,1392,0
14.43,328,0,6002,0,1392,0
14.432,366,0,6003,0,1392,0
14.434,423,0,6004,0,1392,0
14.436,360,0,6005,0,1392,0
14.438,378,0,6006,0,1391,0
14.44,383,0,6007,0,1392,0
14.442,369,0,6008,0,1392,0
14.444,363,0,6009,0,1392,0
14.446,395,0,6010,0,1392,0
14.448,343,0,6011,0,1392,0
14.45,350,0,6012,0,1392,0
14.452,301,0,6013,0,1392,0
14.454,360,0,6014,0,1392,0
14.456,354,0,6015,0,1392,0
14.458,393,0,6016,0,1392,0
14.46,340,0,6017,0,1393,0
14.462,465,0,6018,0,1393,0
14.464,298,0,6019,0,1393,0
14.466,376,0,6020,0,1393,0
14.468,408,0,6021,0,1393,0
14.47,314,0,6022,0,1393,0
14.472,344,0,6023,0,1393,0
14.474,355,0,6024,0,1393,0
14.476,298,0,6025,0,1393,0
14.478,397,0,6026,0,1393,0
14.48,316,0,6027,0,1393,0
14.482,340,0,6028,0,1393,0
14.484,313,0,6029,0,1393,0
14.486,435,0,6030,0,1393,0
14.488,518,0,6031,0,1393,0
14.49,332,0,6032,0,1393,0
14.492,484,0,6033,0,1393,0
14.494,331,0,6034,0,1393,0
14.496,318,0,6035,0,1393,0
14.498,379,0,6036,0,1393,0
14.5,447,0,6037,0,1393,0
14.502,217,0,6037,0,1394,0
14.504,412,0,6038,0,1394,0
14.506,220,0,6038,0,1395,0
14.508,253,0,6038,0,1396,0
14.51,384,0,6039,0,1396,0
14.512,269,0,6039,0,1397,0
14.514,381,0,6039,0,1398,0
14.516,218,0,6039,0,1399,0
14.518,350,0,6040,0,1399,0
14.52,349,0,6040,0,1400,0
14.522,208,0,6040,0,1401,0
14.524,338,0,6040,0,1402,0
14.526,317,0,6040,0,1403,0
14.528,341,0,6040,0,1404,0
14.53,260,0,6040,0,1405,0
14.532,252,0,6040,0,1406,0
14.534,405,0,6040,0,1407,0
14.536,322,0,6040,0,1408,0
14.538,280,0,6040,0,1409,0
14.54,241,0,6040,0,1410,0
14.542,281,0,6040,0,1411,0
14.544,270,0,6040,0,1412,0
14.546,263,0,6040,0,1413,0
14.548,299,0,6040,0,1414,0
14.55,218,0,6040,0,1415,0
14.552,223,0,6040,0,1416,0
14.554,286,0,6040,0,1417,0
14.556,311,0,6040,0,1418,0
14.558,224,0,6040,0,1419,0
14.56,335,0,6041,0,1419,0
14.562,274,0,6041,0,1420,0
14.564,267,0,6041,0,1421,0
14.566,295,0,6042,0,1421,0
14.568,355,0,6042,0,1422,0
14.57,321,0,6043,0,1422,0
14.572,310,0,6043,0,1423,0
14.574,499,0,6044,0,1423,0
14.576,227,0,6044,0,1424,0
14.578,296,0,6045,0,1424,0
14.58,301,0,6045,0,1425,0
14.582,346,0,6046,0,1425,0
14.584,299,0,6046,0,1426,0
14.586,324,0,6047,0,1426,0
14.588,324,0,6048,0,1426,0
14.59,397,0,6049,0,1426,0
14.592,387,0,6050,0,1426,0
14.594,337,0,6051,0,1426,0
14.596,299,0,6052,0,1426,0
14.598,317,0,6053,0,1426,0
14.6,350,0,6054,0,1426,0
14.602,290,0,6055,0,1426,0
14.604,393,0,6056,0,1426,0
14.606,270,0,6056,0,1427,0
14.608,420,0,6057,0,1427,0
14.61,412,0,6058,0,1427,0
14.612,366,0,6058,0,1428,0
14.614,339,0,6059,0,1428,0
14.616,283,0,6059,0,1429,0
14.618,336,0,6060,0,1429,0
14.62,373,0,6060,0,1430,0
14.622,472,0,6061,0,1430,0
14.624,579,0,6062,0,1430,0
14.626,293,0,6062,0,1431,0
14.628,343,0,6063,0,1431,0
14.63,429,0,6064,0,1431,0
14.632,313,0,6065,0,1431,0
14.634,361,0,6066,0,1431,0
14.636,383,0,6067,0,1431,0
14.638,340,0,6068,0,1431,0
14.64,392,0,6069,0,1432,0
14.642,417,0,6070,0,1432,0
14.644,398,0,6071,0,1432,0
14.646,403,0,6072,0,1432,0
14.648,292,0,6073,0,1432,0
14.65,393,0,6074,0,1432,0
14.652,301,0,6075,0,1432,0
14.654,459,0,6076,0,1432,0
14.656,376,0,6077,0,1432,0
14.658,347,0,6078,0,1432,0
14.66,329,0,6079,0,1432,0
14.662,356,0,6080,0,1432,0
14.664,357,0,6081,0,1432,0
14.666,391,0,6082,0,1432,0
14.668,520,0,6083,0,1432,0
14.67,284,0,6084,0,1432,0
14.672,318,0,6085,0,1432,0
14.674,391,0,6086,0,1432,0
14.676,623,0,6087,0,1431,0
14.678,513,0,6088,0,1432,0
14.68,337,0,6089,0,1432,0
14.682,415,0,6090,0,1432,0
14.684,324,0,6091,0,1432,0
14.686,352,0,6092,0,1432,0
14.688,393,0,6093,0,1432,0
14.69,406,0,6094,0,1432,0
14.692,349,0,6095,0,1432,0
14.694,424,0,6096,0,1432,0
14.696,381,0,6097,0,1432,0
14.698,351,0,6098,0,1432,0
14.7,329,0,6099,0,1432,0
14.702,434,0,6100,0,1432,0
14.704,464,0,6101,0,1432,0
14.706,432,0,6102,0,1432,0
14.708,416,0,6103,0,1432,0
14.71,433,0,6104,0,1432,0
14.712,393,0,6105,0,1432,0
14.714,357,0,6106,0,1432,0
14.716,372,0,6107,0,1432,0
14.718,353,0,6108,0,1432,0
14.72,255,0,6108,0,1433,0
14.722,423,0,6109,0,1433,0
14.724,316,0,6110,0,1433,0
14.726,609,0,6111,0,1432,0
14.728,411,0,6112,0,1434,0
14.73,544,0,6113,0,1434,0
14.732,316,0,6114,0,1434,0
14.734,294,0,6115,0,1434,0
14.736,287,0,6116,0,1433,0
14.738,438,0,6117,0,1434,0
14.74,278,0,6118,0,1434,0
14.742,345,0,6119,0,1434,0
14.744,362,0,6120,0,1434,0
14.746,425,0,6121,0,1434,0
14.748,340,0,6122,0,1434,0
14.75,342,0,6123,0,1434,0
14.752,344,0,6124,0,1434,0
14.754,296,0,6125,0,1434,0
14.756,418,0,6126,0,1434,0
14.758,402,0,6127,0,1434,0
14.76,326,0,6128,0,1434,0
14.762,349,0,6129,0,1434,0
14.764,296,0,6130,0,1434,0
14.766,340,0,6131,0,1434,0
14.768,423,0,6132,0,1434,0
14.77,540,0,6133,0,1434,0
14.772,313,0,6134,0,1434,0
14.774,356,0,6135,0,1435,0
14.776,350,0,6136,0,1434,0
14.778,254,0,6137,0,1435,0
14.78,307,0,6138,0,1434,0
14.782,353,0,6139,0,1435,0
14.784,392,0,6140,0,1435,0
14.786,306,0,6141,0,1435,0
14.788,519,0,6142,0,1435,0
14.79,320,0,6143,0,1435,0
14.792,425,0,6144,0,1435,0
14.794,295,0,6145,0,1435,0
14.796,324,0,6146,0,1435,0
14.798,371,0,6147,0,1435,0
14.8,303,0,6148,0,1435,0
14.802,306,0,6149,0,1435,0
14.804,311,0,6150,0,1435,0
14.806,385,0,6151,0,1435,0
14.808,333,0,6152,0,1435,0
14.81,433,0,6153,0,1435,0
14.812,288,0,6154,0,1435,0
14.814,413,0,6155,0,1435,0
14.816,496,0,6156,0,1435,0
14.818,408,0,6157,0,1435,0
14.82,439,0,6158,0,1435,0
14.822,460,0,6159,0,1435,0
14.824,364,0,6160,0,1435,0
14.826,423,0,6161,0,1435,0
14.828,494,0,6162,0,1435,0
14.83,350,0,6163,0,1436,0
14.832,426,0,6164,0,1436,0
14.834,274,0,6165,0,1436,0
14.836,468,0,6166,0,1436,0
14.838,379,0,6167,0,1436,0
14.84,323,0,6168,0,1436,0
14.842,340,0,6169,0,1436,0
14.844,260,0,6170,0,1436,0
14.846,435,0,6171,0,1436,0
14.848,313,0,6172,0,1436,0
14.85,339,0,6173,0,1436,0
14.852,304,0,6174,0,1436,0
14.854,371,0,6175,0,1436,0
14.856,403,0,6176,0,1436,0
14.858,344,0,6177,0,1436,0
14.86,411,0,6178,0,1436,0
14.862,367,0,6179,0,1436,0
14.864,614,0,6180,0,1436,0
14.866,320,0,6181,0,1436,0
14.868,467,0,6182,0,1436,0
14.87,300,0,6183,0,1436,0
14.872,295,0,6184,0,1436,0
14.874,425,0,6185,0,1436,0
14.876,418,0,6186,0,1436,0
14.878,458,0,6187,0,1436,0
14.88,345,0,6188,0,1436,0
14.882,394,0,6189,0,1436,0
14.884,405,0,6190,0,1437,0
14.886,380,0,6191,0,1437,0
14.888,507,0,6192,0,1437,0
14.89,328,0,6193,0,1437,0
14.892,289,0,6194,0,1437,0
14.894,416,0,6195,0,1437,0
14.896,297,0,6196,0,1437,0
14.898,360,0,6197,0,1437,0
14.9,344,0,6198,0,1437,0
14.902,553,0,6199,0,1437,0
14.904,418,0,6200,0,1437,0
14.906,307,0,6201,0,1437,0
14.908,356,0,6202,0,1437,0
14.91,270,0,6203,0,1437,0
14.912,320,0,6204,0,1437,0
14.914,345,0,6205,0,1437,0
14.916,434,0,6206,0,1437,0
14.918,344,0,6207,0,1437,0
14.92,338,0,6208,0,1437,0
14.922,384,0,6209,0,1437,0
14.924,332,0,6210,0,1437,0
14.926,337,0,6211,0,1437,0
14.928,312,0,6212,0,1437,0
14.93,405,0,6213,0,1437,0
14.932,390,0,6214,0,1437,0
14.934,392,0,6215,0,1437,0
14.936,347,0,6216,0,1437,0
14.938,573,0,6217,0,1437,0
14.94,381,0,6218,0,1437,0
14.942,461,0,6219,0,1437,0
14.944,410,0,6220,0,1437,0
14.946,361,0,6221,0,1437,0
14.948,392,0,6222,0,1437,0
14.95,301,0,6223,0,1437,0
14.952,332,0,6224,0,1437,0
14.954,241,0,6224,0,1438,0
14.956,461,0,6225,0,1438,0
14.958,311,0,6225,0,1439,0
14.96,308,0,6226,0,1439,0
14.962,341,0,6226,0,1440,0
14.964,318,0,6227,0,1440,0
14.966,237,0,6227,0,1441,0
14.968,479,0,6228,0,1441,0
14.97,340,0,6228,0,1442,0
14.972,222,0,6228,0,1443,0
14.974,327,0,6229,0,1443,0
14.976,249,0,6229,0,1444,0
14.978,289,0,6229,0,1445,0
14.98,332,0,6230,0,1445,0
14.982,212,0,6230,0,1446,0
14.984,344,0,6230,0,1447,0
14.986,304,0,6231,0,1447,0
14.988,413,0,6231,0,1448,0
14.99,374,0,6232,0,1448,0
14.992,404,0,6233,0,1448,0
14.994,354,0,6234,0,1448,0
14.996,337,0,6235,0,1448,0
14.998,375,0,6236,0,1448,0
15,436,0,6237,0,1448,0
15.002,290,0,6238,0,1448,0
15.004,340,0,6239,0,1448,0
15.006,339,0,6240,0,1448,0
15.008,356,0,6241,0,1448,0
15.01,410,0,6242,0,1448,0
15.012,298,0,6243,0,1448,0
15.014,398,0,6244,0,1448,0
15.016,331,0,6245,0,1448,0
15.018,435,0,6246,0,1448,0
15.02,270,0,6247,0,1448,0
15.022,352,0,6248,0,1448,0
15.024,348,0,6249,0,1448,0
15.026,367,0,6250,0,1448,0
15.028,275,0,6251,0,1448,0
15.03,372,0,6252,0,1448,0
15.032,461,0,6253,0,1448,0
15.034,404,0,6254,0,1448,0
15.036,294,0,6255,0,1448,0
15.038,350,0,6256,0,1448,0
15.04,317,0,6257,0,1448,0
15.042,486,0,6258,0,1449,0
15.044,298,0,6259,0,1449,0
15.046,448,0,6260,0,1449,0
15.048,289,0,6261,0,1449,0
15.05,360,0,6262,0,1449,0
15.052,360,0,6263,0,1449,0
15.054,403,0,6264,0,1449,0
15.056,323,0,6264,0,1450,0
15.058,309,0,6265,0,1450,0
15.06,295,0,6266,0,1450,0
15.062,309,0,6267,0,1450,0
15.064,451,0,6268,0,1450,0
15.066,344,0,6269,0,1450,0
15.068,455,0,6270,0,1450,0
15.07,309,0,6271,0,1450,0
15.072,377,0,6272,0,1450,0
15.074,310,0,6273,0,1450,0
15.076,280,0,6274,0,1450,0
15.078,305,0,6275,0,1450,0
15.08,369,0,6276,0,1450,0
15.082,312,0,6277,0,1450,0
15.084,430,0,6278,0,1450,0
15.086,489,0,6279,0,1450,0
15.088,283,0,6280,0,1450,0
15.09,370,0,6281,0,1450,0
15.092,351,0,6282,0,1450,0
15.094,453,0,6283,0,1450,0
15.096,361,0,6284,0,1450,0
15.098,390,0,6285,0,1450,0
15.1,284,0,6286,0,1450,0
15.102,298,0,6287,0,1450,0
15.104,403,0,6288,0,1450,0
15.106,501,0,6289,0,1451,0
15.108,621,0,6290,0,1451,0
15.11,440,0,6291,0,1451,0
15.112,414,0,6292,0,1451,0
15.114,294,0,6293,0,1451,0
15.116,487,0,6294,0,1451,0
15.118,507,0,6295,0,1451,0
15.12,449,0,6296,0,1451,0
15.122,312,0,6297,0,1451,0
15.124,477,0,6298,0,1451,0
15.126,327,0,6299,0,1451,0
15.128,329,0,6300,0,1451,0
15.13,336,0,6301,0,1451,0
15.132,333,0,6301,0,1452,0
15.134,360,0,6302,0,1452,0
15.136,245,0,6302,0,1453,0
15.138,427,0,6302,0,1454,0
15.14,296,0,6303,0,1454,0
15.142,287,0,6303,0,1455,0
15.144,259,0,6303,0,1456,0
15.146,265,0,6303,0,1457,0
15.148,320,0,6304,0,1457,0
15.15,232,0,6304,0,1458,0
15.152,230,0,6304,0,1459,0
15.154,206,0,6304,0,1460,0
15.156,249,0,6304,0,1461,0
15.158,272,0,6304,0,1462,0
15.16,324,0,6304,0,1463,0
15.162,307,0,6304,0,1464,0
15.164,384,0,6304,0,1465,0
15.166,320,0,6304,0,1466,0
15.168,209,0,6304,0,1467,0
15.17,253,0,6304,0,1468,0
15.172,311,0,6304,0,1469,0
15.174,250,0,6304,0,1470,0
15.176,260,0,6304,0,1471,0
15.178,244,0,6304,0,1472,0
15.18,240,0,6304,0,1473,0
15.182,207,0,6304,0,1474,0
15.184,244,0,6304,0,1475,0
15.186,381,0,6304,0,1476,0
15.188,296,0,6304,0,1477,0
15.19,270,0,6304,0,1478,0
15.192,383,0,6305,0,1478,0
15.194,269,0,6305,0,1479,0
15.196,254,0,6305,0,1480,0
15.198,215,0,6305,0,1481,0
15.2,310,0,6306,0,1481,0
15.202,279,0,6306,0,1482,0
15.204,217,0,6306,0,1483,0
15.206,283,0,6306,0,1484,0
15.208,302,0,6307,0,1483,0
15.21,234,0,6307,0,1485,0
15.212,216,0,6307,0,1486,0
15.214,336,0,6308,0,1486,0
15.216,430,0,6308,0,1487,0
15.218,306,0,6308,0,1487,0
15.22,380,0,6309,0,1488,0
15.222,339,0,6309,0,1489,0
15.224,324,0,6310,0,1489,0
15.226,328,0,6311,0,1489,0
15.228,305,0,6311,0,1489,0
15.23,322,0,6312,0,1490,0
15.232,250,0,6312,0,1491,0
15.234,464,0,6313,0,1491,0
15.236,248,0,6313,0,1492,0
15.238,351,0,6314,0,1492,0
15.24,300,0,6315,0,1492,0
15.242,288,0,6316,0,1492,0
15.244,379,0,6317,0,1492,0
15.246,371,0,6318,0,1492,0
15.248,354,0,6319,0,1492,0
15.25,276,0,6320,0,1492,0
15.252,284,0,6321,0,1492,0
15.254,312,0,6322,0,1492,0
15.256,326,0,6323,0,1492,0
15.258,293,0,6324,0,1492,0
15.26,373,0,6325,0,1492,0
15.262,386,0,6326,0,1492,0
15.264,369,0,6327,0,1492,0
15.266,348,0,6328,0,1492,0
15.268,435,0,6329,0,1492,0
15.27,409,0,6330,0,1492,0
15.272,369,0,6331,0,1492,0
15.274,423,0,6332,0,1491,0
15.276,352,0,6333,0,1492,0
15.278,351,0,6334,0,1492,0
15.28,381,0,6335,0,1492,0
15.282,369,0,6336,0,1493,0
15.284,309,0,6337,0,1493,0
15.286,331,0,6338,0,1493,0
15.288,411,0,6339,0,1493,0
15.29,248,0,6339,0,1494,0
15.292,341,0,6340,0,1494,0
15.294,272,0,6341,0,1494,0
15.296,523,0,6342,0,1494,0
15.298,681,0,6343,0,1494,0
15.3,535,0,6344,0,1494,0
15.302,223,0,6344,0,1495,0
15.304,291,0,6345,0,1495,0
15.306,319,0,6346,0,1495,0
15.308,358,0,6347,0,1495,0
15.31,423,0,6348,0,1495,0
15.312,528,0,6349,0,1495,0
15.314,361,0,6350,0,1495,0
15.316,316,0,6351,0,1495,0
15.318,345,0,6352,0,1495,0
15.32,345,0,6353,0,1495,0
15.322,400,0,6354,0,1495,0
15.324,314,0,6355,0,1495,0
15.326,481,0,6356,0,1495,0
15.328,386,0,6357,0,1495,0
15.33,417,0,6358,0,1495,0
15.332,295,0,6358,0,1497,0
15.334,370,0,6359,0,1497,0
15.336,524,0,6360,0,1497,0
15.338,305,0,6361,0,1497,0
15.34,340,0,6362,0,1497,0
15.342,248,0,6362,0,1498,0
15.344,338,0,6363,0,1498,0
15.346,460,0,6364,0,1498,0
15.348,312,0,6364,0,1499,0
15.35,531,0,6365,0,1499,0
15.352,391,0,6366,0,1499,0
15.354,372,0,6367,0,1499,0
15.356,369,0,6367,0,1500,0
15.358,325,0,6368,0,1500,0
15.36,326,0,6369,0,1500,0
15.362,427,0,6370,0,1500,0
15.364,351,0,6371,0,1500,0
15.366,344,0,6372,0,1500,0
15.368,350,0,6373,0,1500,0
15.37,308,0,6374,0,1500,0
15.372,487,0,6375,0,1500,0
15.374,318,0,6376,0,1500,0
15.376,352,0,6377,0,1500,0
15.378,286,0,6378,0,1500,0
15.38,343,0,6379,0,1500,0
15.382,305,0,6380,0,1500,0
15.384,309,0,6381,0,1500,0
15.386,287,0,6382,0,1500,0
15.388,329,0,6383,0,1500,0
15.39,421,0,6384,0,1500,0
15.392,411,0,6385,0,1500,0
15.394,393,0,6386,0,1500,0
15.396,288,0,6387,0,1500,0
15.398,362,0,6388,0,1500,0
15.4,408,0,6389,0,1500,0
15.402,402,0,6390,0,1500,0
15.404,320,0,6391,0,1500,0
15.406,356,0,6392,0,1500,0
15.408,346,0,6393,0,1500,0
15.41,404,0,6394,0,1500,0
15.412,428,0,6395,0,1500,0
15.414,401,0,6396,0,1501,0
15.416,441,0,6397,0,1501,0
15.418,374,0,6398,0,1501,0
15.42,414,0,6399,0,1501,0
15.422,342,0,6400,0,1501,0
15.424,426,0,6401,0,1501,0
15.426,302,0,6402,0,1501,0
15.428,458,0,6403,0,1501,0
15.43,470,0,6404,0,1501,0
15.432,399,0,6405,0,1501,0
15.434,483,0,6406,0,1501,0
15.436,335,0,6407,0,1501,0
15.438,316,0,6408,0,1501,0
15.44,352,0,6409,0,1501,0
15.442,501,0,6410,0,1501,0
15.444,515,0,6411,0,1501,0
15.446,394,0,6412,0,1501,0
15.448,410,0,6413,0,1501,0
15.45,480,0,6414,0,1501,0
15.452,453,0,6415,0,1501,0
15.454,431,0,6416,0,1502,0
15.456,332,0,6417,0,1501,0
15.458,466,0,6418,0,1502,0
15.46,356,0,6419,0,1502,0
15.462,300,0,6420,0,1502,0
15.464,305,0,6421,0,1502,0
15.466,314,0,6422,0,1502,0
15.468,369,0,6423,0,1502,0
15.47,322,0,6424,0,1502,0
15.472,302,0,6425,0,1502,0
15.474,461,0,6426,0,1502,0
15.476,278,0,6427,0,1502,0
15.478,420,0,6428,0,1502,0
15.48,274,0,6429,0,1502,0
15.482,322,0,6430,0,1501,0
15.484,387,0,6431,0,1502,0
15.486,401,0,6432,0,1502,0
15.488,341,0,6433,0,1502,0
15.49,315,0,6434,0,1502,0
15.492,303,0,6435,0,1502,0
15.494,357,0,6436,0,1502,0
15.496,441,0,6437,0,1502,0
15.498,323,0,6438,0,1502,0
15.5,392,0,6439,0,1502,0
15.502,283,0,6440,0,1502,0
15.504,433,0,6441,0,1502,0
15.506,306,0,6442,0,1502,0
15.508,481,0,6443,0,1502,0
15.51,342,0,6444,0,1502,0
15.512,476,0,6445,0,1502,0
15.514,435,0,6446,0,1502,0
15.516,410,0,6447,0,1502,0
15.518,443,0,6448,0,1502,0
15.52,379,0,6449,0,1502,0
15.522,475,0,6450,0,1502,0
15.524,302,0,6451,0,1502,0
15.526,345,0,6452,0,1502,0
15.528,425,0,6453,0,1502,0
15.53,391,0,6454,0,1502,0
15.532,475,0,6455,0,1503,0
15.534,443,0,6456,0,1503,0
15.536,482,0,6457,0,1503,0
15.538,309,0,6458,0,1503,0
15.54,315,0,6459,0,1503,0
15.542,338,0,6460,0,1503,0
15.544,362,0,6461,0,1503,0
15.546,338,0,6461,0,1504,0
15.548,378,0,6462,0,1504,0
15.55,320,0,6462,0,1505,0
15.552,447,0,6462,0,1506,0
15.554,290,0,6463,0,1506,0
15.556,357,0,6463,0,1507,0
15.558,216,0,6463,0,1508,0
15.56,298,0,6463,0,1509,0
15.562,303,0,6464,0,1509,0
15.564,256,0,6464,0,1510,0
15.566,351,0,6464,0,1511,0
15.568,240,0,6464,0,1512,0
15.57,456,0,6464,0,1513,0
15.572,214,0,6464,0,1514,0
15.574,233,0,6464,0,1515,0
15.576,482,0,6464,0,1516,0
15.578,328,0,6465,0,1516,0
15.58,293,0,6465,0,1517,0
15.582,350,0,6465,0,1518,0
15.584,296,0,6465,0,1519,0
15.586,206,0,6465,0,1520,0
15.588,400,0,6465,0,1521,0
15.59,536,0,6465,0,1522,0
15.592,453,0,6465,0,1523,0
15.594,323,0,6465,0,1524,0
15.596,349,0,6465,0,1525,0
15.598,297,0,6465,0,1526,0
15.6,233,0,6465,0,1527,0
15.602,279,0,6465,0,1528,0
15.604,416,0,6466,0,1528,0
15.606,302,0,6466,0,1529,0
15.608,246,0,6466,0,1530,0
15.61,281,0,6466,0,1531,0
15.612,263,0,6466,0,1531,0
15.614,268,0,6466,0,1533,0
15.616,244,0,6466,0,1534,0
15.618,235,0,6466,0,1535,0
15.62,291,0,6466,0,1536,0
15.622,212,0,6466,0,1537,0
15.624,302,0,6466,0,1538,0
15.626,224,0,6466,0,1539,0
15.628,220,0,6466,0,1540,0
15.63,226,0,6466,0,1541,0
15.632,304,0,6466,0,1542,0
15.634,214,0,6466,0,1543,0
15.636,263,0,6466,0,1544,0
15.638,271,0,6466,0,1545,0
15.64,314,0,6466,0,1546,0
15.642,348,0,6466,0,1547,0
15.644,245,0,6466,0,1548,0
15.646,294,0,6466,0,1549,0
15.648,270,0,6466,0,1550,0
15.65,277,0,6466,0,1551,0
15.652,332,0,6466,0,1552,0
15.654,285,0,6466,0,1553,0
15.656,443,0,6466,0,1554,0
15.658,229,0,6466,0,1555,0
15.66,264,0,6466,0,1556,0
15.662,318,0,6466,0,1557,0
15.664,266,0,6466,0,1558,0
15.666,399,0,6466,0,1559,0
15.668,248,0,6466,0,1560,0
15.67,367,0,6466,0,1561,0
15.672,221,0,6466,0,1562,0
15.674,260,0,6466,0,1563,0
15.676,205,0,6466,0,1564,0
15.678,296,0,6466,0,1565,0
15.68,310,0,6466,0,1566,0
15.682,211,0,6466,0,1567,0
15.684,256,0,6466,0,1568,0
15.686,271,0,6466,0,1569,0
15.688,296,0,6466,0,1570,0
15.69,286,0,6466,0,1571,0
15.692,315,0,6466,0,1572,0
15.694,245,0,6466,0,1573,0
15.696,261,0,6466,0,1574,0
15.698,252,0,6466,0,1575,0
15.7,205,0,6466,0,1576,0
15.702,244,0,6466,0,1577,0
15.704,234,0,6466,0,1578,0
15.706,336,0,6466,0,1579,0
15.708,257,0,6466,0,1580,0
15.71,428,0,6467,0,1580,0
15.712,237,0,6467,0,1581,0
15.714,305,0,6468,0,1581,0
15.716,455,0,6469,0,1581,0
15.718,466,0,6470,0,1581,0
15.72,419,0,6471,0,1581,0
15.722,333,0,6472,0,1581,0
15.724,308,0,6473,0,1581,0
15.726,334,0,6474,0,1581,0
15.728,325,0,6475,0,1581,0
15.73,329,0,6476,0,1581,0
15.732,304,0,6477,0,1581,0
15.734,351,0,6478,0,1581,0
15.736,300,0,6479,0,1581,0
15.738,434,0,6480,0,1581,0
15.74,306,0,6481,0,1581,0
15.742,478,0,6482,0,1581,0
15.744,366,0,6483,0,1581,0
15.746,378,0,6484,0,1581,0
15.748,439,0,6485,0,1581,0
15.75,408,0,6486,0,1581,0
15.752,319,0,6487,0,1581,0
15.754,425,0,6488,0,1581,0
15.756,375,0,6489,0,1581,0
15.758,329,0,6490,0,1581,0
15.76,364,0,6491,0,1581,0
15.762,472,0,6492,0,1582,0
15.764,438,0,6493,0,1581,0
15.766,361,0,6494,0,1582,0
15.768,431,0,6495,0,1582,0
15.77,494,0,6496,0,1582,0
15.772,296,0,6497,0,1582,0
15.774,534,0,6498,0,1582,0
15.776,380,0,6499,0,1582,0
15.778,345,0,6500,0,1582,0
15.78,314,0,6501,0,1582,0
15.782,375,0,6502,0,1582,0
15.784,300,0,6503,0,1582,0
15.786,450,0,6504,0,1582,0
15.788,293,0,6505,0,1582,0
15.79,318,0,6506,0,1582,0
15.792,299,0,6507,0,1582,0
15.794,276,0,6508,0,1582,0
15.796,409,0,6509,0,1582,0
15.798,367,0,6510,0,1582,0
15.8,353,0,6511,0,1582,0
15.802,360,0,6512,0,1582,0
15.804,338,0,6513,0,1582,0
15.806,306,0,6514,0,1582,0
15.808,349,0,6515,0,1582,0
15.81,348,0,6516,0,1582,0
15.812,378,0,6517,0,1582,0
15.814,358,0,6518,0,1582,0
15.816,290,0,6519,0,1582,0
15.818,288,0,6520,0,1582,0
15.82,272,0,6521,0,1582,0
15.822,368,0,6522,0,1582,0
15.824,368,0,6523,0,1582,0
15.826,386,0,6524,0,1582,0
15.828,349,0,6525,0,1582,0
15.83,319,0,6526,0,1582,0
15.832,360,0,6527,0,1582,0
15.834,327,0,6528,0,1582,0
15.836,309,0,6529,0,1582,0
15.838,338,0,6530,0,1582,0
15.84,297,0,6531,0,1582,0
15.842,345,0,6532,0,1582,0
15.844,334,0,6533,0,1582,0
15.846,325,0,6534,0,1582,0
15.848,361,0,6535,0,1582,0
15.85,389,0,6536,0,1582,0
15.852,311,0,6537,0,1582,0
15.854,299,0,6537,0,1583,0
15.856,460,0,6538,0,1583,0
15.858,251,0,6538,0,1584,0
15.86,402,0,6539,0,1584,0
15.862,348,0,6539,0,1585,0
15.864,218,0,6539,0,1586,0
15.866,272,0,6540,0,1586,0
15.868,317,0,6540,0,1587,0
15.87,243,0,6540,0,1588,0
15.872,422,0,6541,0,1588,0
15.874,211,0,6541,0,1589,0
15.876,359,0,6541,0,1590,0
15.878,313,0,6542,0,1590,0
15.88,274,0,6542,0,1591,0
15.882,249,0,6542,0,1592,0
15.884,341,0,6543,0,1592,0
15.886,227,0,6543,0,1593,0
15.888,202,0,6543,0,1594,0
15.89,290,0,6544,0,1594,0
15.892,329,0,6544,0,1595,0
15.894,381,0,6544,0,1596,0
15.896,383,0,6545,0,1596,0
15.898,243,0,6545,0,1597,0
15.9,243,0,6545,0,1598,0
15.902,388,0,6546,0,1598,0
15.904,246,0,6546,0,1599,0
15.906,455,0,6547,0,1599,0
15.908,362,0,6548,0,1599,0
15.91,350,0,6549,0,1599,0
15.912,374,0,6550,0,1599,0
15.914,425,0,6551,0,1599,0
15.916,361,0,6552,0,1599,0
15.918,356,0,6553,0,1599,0
15.92,362,0,6554,0,1599,0
15.922,463,0,6555,0,1599,0
15.924,330,0,6556,0,1599,0
15.926,382,0,6557,0,1599,0
15.928,333,0,6558,0,1599,0
15.93,363,0,6559,0,1599,0
15.932,395,0,6560,0,1600,0
15.934,378,0,6561,0,1600,0
15.936,433,0,6562,0,1599,0
15.938,477,0,6563,0,1599,0
15.94,300,0,6564,0,1600,0
15.942,473,0,6565,0,1600,0
15.944,405,0,6566,0,1600,0
15.946,343,0,6567,0,1600,0
15.948,405,0,6568,0,1600,0
15.95,277,0,6569,0,1600,0
15.952,436,0,6570,0,1600,0
15.954,383,0,6571,0,1599,0
15.956,397,0,6572,0,1600,0
15.958,342,0,6573,0,1600,0
15.96,448,0,6574,0,1600,0
15.962,394,0,6575,0,1600,0
15.964,442,0,6576,0,1600,0
15.966,423,0,6577,0,1600,0
15.968,722,0,6578,0,1600,0
15.97,570,0,6579,0,1600,0
15.972,459,0,6580,0,1600,0
15.974,397,0,6581,0,1600,0
15.976,333,0,6582,0,1600,0
15.978,434,0,6583,0,1600,0
15.98,329,0,6584,0,1600,0
15.982,556,0,6585,0,1601,0
15.984,398,0,6586,0,1601,0
15.986,504,0,6587,0,1601,0
15.988,278,0,6588,0,1601,0
15.99,402,0,6589,0,1601,0
15.992,453,0,6590,0,1601,0
15.994,387,0,6591,0,1601,0
15.996,304,0,6592,0,1601,0
15.998,330,0,6593,0,1601,0
16,369,0,6594,0,1601,0
16.002,401,0,6595,0,1601,0
16.004,349,0,6596,0,1601,0
16.006,312,0,6597,0,1601,0
16.008,348,0,6598,0,1601,0
16.01,348,0,6599,0,1601,0
16.012,318,0,6600,0,1601,0
16.014,336,0,6601,0,1601,0
16.016,384,0,6602,0,1601,0
16.018,371,0,6603,0,1601,0
16.02,372,0,6604,0,1601,0
16.022,346,0,6605,0,1601,0
16.024,450,0,6606,0,1601,0
16.026,468,0,6607,0,1601,0
16.028,330,0,6608,0,1601,0
16.03,477,0,6609,0,1601,0
16.032,379,0,6610,0,1601,0
16.034,452,0,6611,0,1601,0
16.036,374,0,6612,0,1601,0
16.038,433,0,6613,0,1601,0
16.04,465,0,6614,0,1602,0
16.042,455,0,6615,0,1602,0
16.044,389,0,6616,0,1602,0
16.046,290,0,6617,0,1602,0
16.048,332,0,6618,0,1602,0
16.05,297,0,6619,0,1602,0
16.052,337,0,6620,0,1602,0
16.054,320,0,6621,0,1602,0
16.056,287,0,6622,0,1602,0
16.058,369,0,6623,0,1602,0
16.06,314,0,6624,0,1602,0
16.062,323,0,6625,0,1602,0
16.064,379,0,6626,0,1602,0
16.066,409,0,6627,0,1602,0
16.068,291,0,6628,0,1602,0
16.07,344,0,6629,0,1602,0
16.072,329,0,6630,0,1602,0
16.074,331,0,6631,0,1602,0
16.076,377,0,6632,0,1602,0
16.078,309,0,6633,0,1602,0
16.08,491,0,6634,0,1602,0
16.082,304,0,6635,0,1602,0
16.084,471,0,6636,0,1602,0
16.086,300,0,6637,0,1602,0
16.088,385,0,6638,0,1602,0
16.09,318,0,6639,0,1602,0
16.092,413,0,6640,0,1602,0
16.094,363,0,6641,0,1602,0
16.096,378,0,6642,0,1602,0
16.098,426,0,6643,0,1602,0
16.1,384,0,6644,0,1602,0
16.102,386,0,6645,0,1602,0
16.104,367,0,6646,0,1602,0
16.106,347,0,6647,0,1602,0
16.108,460,0,6648,0,1602,0
16.11,325,0,6649,0,1602,0
16.112,405,0,6650,0,1602,0
16.114,422,0,6651,0,1603,0
16.116,376,0,6652,0,1603,0
16.118,458,0,6653,0,1603,0
16.12,486,0,6654,0,1603,0
16.122,245,0,6654,0,1604,0
16.124,400,0,6655,0,1604,0
16.126,208,0,6655,0,1605,0
16.128,278,0,6655,0,1606,0
16.13,312,0,6656,0,1606,0
16.132,299,0,6656,0,1607,0
16.134,308,0,6656,0,1608,0
16.136,279,0,6656,0,1609,0
16.138,464,0,6657,0,1609,0
16.14,247,0,6657,0,1610,0
16.142,290,0,6657,0,1611,0
16.144,245,0,6657,0,1612,0
16.146,451,0,6657,0,1613,0
16.148,239,0,6657,0,1614,0
16.15,311,0,6657,0,1615,0
16.152,378,0,6657,0,1616,0
16.154,287,0,6657,0,1617,0
16.156,303,0,6657,0,1618,0
16.158,354,0,6657,0,1619,0
16.16,530,0,6657,0,1620,0
16.162,255,0,6657,0,1621,0
16.164,240,0,6657,0,1622,0
16.166,306,0,6657,0,1623,0
16.168,273,0,6657,0,1624,0
16.17,372,0,6657,0,1625,0
16.172,226,0,6657,0,1626,0
16.174,383,0,6657,0,1627,0
16.176,213,0,6657,0,1628,0
16.178,266,0,6657,0,1629,0
16.18,298,0,6657,0,1630,0
16.182,255,0,6657,0,1631,0
16.184,281,0,6657,0,1632,0
16.186,258,0,6657,0,1633,0
16.188,278,0,6657,0,1633,0
16.19,259,0,6657,0,1635,0
16.192,340,0,6657,0,1636,0
16.194,274,0,6657,0,1637,0
16.196,255,0,6657,0,1638,0
16.198,251,0,6657,0,1639,0
16.2,225,0,6657,0,1640,0
16.202,271,0,6657,0,1641,0
16.204,210,0,6657,0,1642,0
16.206,293,0,6657,0,1643,0
16.208,216,0,6657,0,1644,0
16.21,223,0,6657,0,1645,0
16.212,255,0,6657,0,1646,0
16.214,239,0,6657,0,1647,0
16.216,352,0,6657,0,1648,0
16.218,281,0,6657,0,1649,0
16.22,336,0,6657,0,1650,0
16.222,213,0,6657,0,1651,0
16.224,379,0,6657,0,1651,0
16.226,233,0,6657,0,1653,0
16.228,285,0,6657,0,1654,0
16.23,226,0,6657,0,1655,0
16.232,231,0,6657,0,1656,0
16.234,452,0,6658,0,1656,0
16.236,195,0,6658,0,1657,0
16.238,288,0,6658,0,1658,0
16.24,372,0,6659,0,1658,0
16.242,218,0,6659,0,1659,0
16.244,360,0,6660,0,1659,0
16.246,213,0,6660,0,1660,0
16.248,679,0,6661,0,1660,0
16.25,312,0,6661,0,1661,0
16.252,335,0,6662,0,1661,0
16.254,323,0,6663,0,1661,0
16.256,483,0,6664,0,1661,0
16.258,305,0,6665,0,1661,0
16.26,406,0,6666,0,1661,0
16.262,494,0,6667,0,1661,0
16.264,322,0,6668,0,1661,0
16.266,387,0,6669,0,1661,0
16.268,356,0,6670,0,1661,0
16.27,323,0,6671,0,1661,0
16.272,368,0,6672,0,1661,0
16.274,379,0,6673,0,1661,0
16.276,319,0,6674,0,1661,0
16.278,412,0,6675,0,1661,0
16.28,390,0,6676,0,1661,0
16.282,427,0,6677,0,1661,0
16.284,385,0,6678,0,1661,0
16.286,401,0,6679,0,1661,0
16.288,493,0,6680,0,1661,0
16.29,531,0,6681,0,1661,0
16.292,319,0,6682,0,1661,0
16.294,295,0,6683,0,1661,0
16.296,364,0,6684,0,1661,0
16.298,410,0,6685,0,1661,0
16.3,409,0,6686,0,1661,0
16.302,355,0,6687,0,1661,0
16.304,400,0,6688,0,1661,0
16.306,400,0,6689,0,1661,0
16.308,319,0,6690,0,1661,0
16.31,561,0,6691,0,1661,0
16.312,339,0,6692,0,1661,0
16.314,394,0,6693,0,1661,0
16.316,343,0,6694,0,1662,0
16.318,374,0,6695,0,1661,0
16.32,400,0,6696,0,1662,0
16.322,428,0,6697,0,1662,0
16.324,227,0,6697,0,1662,0
16.326,433,0,6698,0,1662,0
16.328,337,0,6698,0,1663,0
16.33,564,0,6699,0,1663,0
16.332,296,0,6700,0,1664,0
16.334,302,0,6701,0,1664,0
16.336,504,0,6702,0,1664,0
16.338,427,0,6703,0,1664,0
16.34,354,0,6704,0,1664,0
16.342,459,0,6705,0,1664,0
16.344,392,0,6706,0,1664,0
16.346,405,0,6707,0,1664,0
16.348,316,0,6708,0,1664,0
16.35,328,0,6709,0,1664,0
16.352,296,0,6710,0,1664,0
16.354,359,0,6711,0,1664,0
16.356,291,0,6712,0,1664,0
16.358,291,0,6713,0,1664,0
16.36,346,0,6714,0,1664,0
16.362,354,0,6715,0,1664,0
16.364,457,0,6716,0,1664,0
16.366,332,0,6717,0,1664,0
16.368,343,0,6718,0,1664,0
16.37,283,0,6719,0,1664,0
16.372,399,0,6720,0,1664,0
16.374,267,0,6721,0,1664,0
16.376,327,0,6722,0,1664,0
16.378,319,0,6723,0,1664,0
16.38,416,0,6724,0,1664,0
16.382,407,0,6725,0,1664,0
16.384,356,0,6726,0,1664,0
16.386,402,0,6727,0,1664,0
16.388,423,0,6728,0,1664,0
16.39,293,0,6729,0,1664,0
16.392,348,0,6730,0,1664,0
16.394,324,0,6731,0,1664,0
16.396,484,0,6732,0,1664,0
16.398,356,0,6733,0,1664,0
16.4,320,0,6734,0,1664,0
16.402,359,0,6735,0,1664,0
16.404,321,0,6736,0,1664,0
16.406,399,0,6737,0,1665,0
16.408,401,0,6738,0,1665,0
16.41,420,0,6739,0,1665,0
16.412,409,0,6740,0,1665,0
16.414,336,0,6741,0,1665,0
16.416,301,0,6742,0,1665,0
16.418,404,0,6743,0,1665,0
16.42,475,0,6744,0,1665,0
16.422,449,0,6745,0,1665,0
16.424,334,0,6746,0,1665,0
16.426,460,0,6747,0,1665,0
16.428,372,0,6748,0,1665,0
16.43,495,0,6749,0,1665,0
16.432,445,0,6750,0,1665,0
16.434,366,0,6751,0,1665,0
16.436,429,0,6752,0,1665,0
16.438,332,0,6753,0,1665,0
16.44,407,0,6754,0,1665,0
16.442,341,0,6755,0,1665,0
16.444,408,0,6756,0,1665,0
16.446,335,0,6757,0,1665,0
16.448,558,0,6758,0,1665,0
16.45,345,0,6759,0,1665,0
16.452,474,0,6760,0,1665,0
16.454,384,0,6761,0,1665,0
16.456,400,0,6762,0,1665,0
16.458,440,0,6763,0,1665,0
16.46,346,0,6764,0,1665,0
16.462,333,0,6765,0,1665,0
16.464,424,0,6766,0,1665,0
16.466,296,0,6767,0,1665,0
16.468,360,0,6768,0,1665,0
16.47,397,0,6769,0,1665,0
16.472,381,0,6770,0,1666,0
16.474,279,0,6771,0,1666,0
16.476,365,0,6772,0,1666,0
16.478,283,0,6773,0,1666,0
16.48,330,0,6774,0,1666,0
16.482,298,0,6775,0,1666,0
16.484,346,0,6776,0,1666,0
16.486,349,0,6777,0,1666,0
16.488,332,0,6778,0,1666,0
16.49,397,0,6779,0,1666,0
16.492,315,0,6780,0,1666,0
16.494,345,0,6781,0,1666,0
16.496,414,0,6782,0,1666,0
16.498,451,0,6783,0,1666,0
16.5,357,0,6784,0,1666,0
16.502,421,0,6785,0,1666,0
16.504,312,0,6786,0,1666,0
16.506,331,0,6787,0,1666,0
16.508,460,0,6788,0,1666,0
16.51,523,0,6789,0,1666,0
16.512,658,0,6790,0,1666,0
16.514,366,0,6791,0,1666,0
16.516,345,0,6792,0,1666,0
16.518,317,0,6793,0,1666,0
16.52,340,0,6794,0,1666,0
16.522,295,0,6795,0,1666,0
16.524,459,0,6796,0,1666,0
16.526,317,0,6797,0,1666,0
16.528,382,0,6798,0,1666,0
16.53,458,0,6799,0,1667,0
16.532,302,0,6800,0,1667,0
16.534,445,0,6801,0,1667,0
16.536,297,0,6802,0,1667,0
16.538,543,0,6803,0,1667,0
16.54,420,0,6804,0,1666,0
16.542,464,0,6805,0,1665,0
16.544,441,0,6806,0,1667,0
16.546,383,0,6807,0,1667,0
16.548,406,0,6808,0,1667,0
16.55,376,0,6809,0,1667,0
16.552,501,0,6810,0,1667,0
16.554,445,0,6811,0,1667,0
16.556,399,0,6812,0,1667,0
16.558,349,0,6813,0,1667,0
16.56,400,0,6814,0,1667,0
16.562,664,0,6815,0,1667,0
16.564,604,0,6816,0,1667,0
16.566,515,0,6817,0,1667,0
16.568,439,0,6818,0,1667,0
16.57,454,0,6819,0,1667,0
16.572,461,0,6820,0,1667,0
16.574,439,0,6821,0,1667,0
16.576,655,0,6822,0,1667,0
16.578,471,0,6823,0,1668,0
16.58,384,0,6824,0,1668,0
16.582,355,0,6825,0,1668,0
16.584,359,0,6826,0,1668,0
16.586,347,0,6827,0,1668,0
16.588,342,0,6828,0,1668,0
16.59,384,0,6829,0,1668,0
16.592,401,0,6830,0,1668,0
16.594,674,0,6831,0,1668,0
16.596,296,0,6832,0,1668,0
16.598,578,0,6833,0,1668,0
16.6,473,0,6834,0,1668,0
16.602,791,0,6835,0,1668,0
16.604,652,0,6836,0,1668,0
16.606,463,0,6837,0,1668,0
16.608,437,0,6838,0,1669,0
16.61,302,0,6839,0,1669,0
16.612,398,0,6840,0,1669,0
16.614,368,0,6841,0,1669,0
16.616,552,0,6842,0,1669,0
16.618,349,0,6843,0,1669,0
16.62,409,0,6844,0,1669,0
16.622,318,0,6845,0,1669,0
16.624,347,0,6846,0,1669,0
16.626,303,0,6847,0,1669,0
16.628,322,0,6848,0,1669,0
16.63,395,0,6849,0,1669,0
16.632,267,0,6849,0,1670,0
16.634,410,0,6850,0,1670,0
16.636,326,0,6850,0,1671,0
16.638,266,0,6850,0,1672,0
16.64,444,0,6851,0,1672,0
16.642,269,0,6851,0,1673,0
16.644,221,0,6851,0,1674,0
16.646,182,0,6851,0,1675,0
16.648,366,0,6852,0,1675,0
16.65,226,0,6852,0,1676,0
16.652,374,0,6852,0,1677,0
16.654,215,0,6852,0,1678,0
16.656,316,0,6852,0,1679,0
16.658,231,0,6852,0,1680,0
16.66,377,0,6852,0,1681,0
16.662,215,0,6852,0,1682,0
16.664,211,0,6852,0,1683,0
16.666,247,0,6852,0,1684,0
16.668,295,0,6852,0,1685,0
16.67,330,0,6852,0,1686,0
16.672,342,0,6852,0,1687,0
16.674,289,0,6852,0,1688,0
16.676,271,0,6852,0,1689,0
16.678,262,0,6852,0,1690,0
16.68,219,0,6852,0,1691,0
16.682,239,0,6852,0,1692,0
16.684,367,0,6852,0,1692,0
16.686,267,0,6852,0,1694,0
16.688,345,0,6852,0,1695,0
16.69,348,0,6853,0,1695,0
16.692,275,0,6853,0,1696,0
16.694,243,0,6853,0,1697,0
16.696,316,0,6854,0,1697,0
16.698,390,0,6855,0,1697,0
16.7,280,0,6855,0,1698,0
16.702,403,0,6856,0,1698,0
16.704,322,0,6857,0,1698,0
16.706,348,0,6858,0,1698,0
16.708,302,0,6859,0,1698,0
16.71,454,0,6860,0,1698,0
16.712,305,0,6861,0,1698,0
16.714,298,0,6862,0,1698,0
16.716,343,0,6863,0,1698,0
16.718,332,0,6864,0,1698,0
16.72,322,0,6865,0,1698,0
16.722,281,0,6866,0,1698,0
16.724,346,0,6867,0,1698,0
16.726,288,0,6868,0,1698,0
16.728,278,0,6869,0,1698,0
16.73,447,0,6870,0,1698,0
16.732,288,0,6871,0,1698,0
16.734,380,0,6872,0,1698,0
16.736,302,0,6873,0,1698,0
16.738,370,0,6874,0,1698,0
16.74,342,0,6875,0,1698,0
16.742,462,0,6876,0,1698,0
16.744,391,0,6877,0,1698,0
16.746,293,0,6878,0,1698,0
16.748,354,0,6879,0,1698,0
16.75,309,0,6880,0,1698,0
16.752,388,0,6881,0,1698,0
16.754,469,0,6882,0,1698,0
16.756,411,0,6883,0,1698,0
16.758,386,0,6884,0,1698,0
16.76,394,0,6885,0,1698,0
16.762,409,0,6886,0,1699,0
16.764,418,0,6887,0,1698,0
16.766,369,0,6888,0,1699,0
16.768,359,0,6889,0,1699,0
16.77,368,0,6890,0,1699,0
16.772,365,0,6891,0,1699,0
16.774,369,0,6892,0,1699,0
16.776,310,0,6893,0,1699,0
16.778,479,0,6894,0,1699,0
16.78,353,0,6895,0,1699,0
16.782,407,0,6896,0,1699,0
16.784,386,0,6897,0,1699,0
16.786,351,0,6898,0,1699,0
16.788,413,0,6899,0,1699,0
16.79,343,0,6900,0,1699,0
16.792,326,0,6901,0,1699,0
16.794,340,0,6902,0,1699,0
16.796,355,0,6903,0,1699,0
16.798,294,0,6904,0,1699,0
16.8,302,0,6905,0,1699,0
16.802,393,0,6906,0,1699,0
16.804,289,0,6907,0,1699,0
16.806,368,0,6908,0,1699,0
16.808,359,0,6909,0,1699,0
16.81,367,0,6910,0,1699,0
16.812,308,0,6911,0,1699,0
16.814,471,0,6912,0,1699,0
16.816,350,0,6913,0,1699,0
16.818,298,0,6914,0,1699,0
16.82,614,0,6915,0,1699,0
16.822,343,0,6916,0,1699,0
16.824,428,0,6917,0,1699,0
16.826,361,0,6918,0,1699,0
16.828,385,0,6919,0,1700,0
16.83,331,0,6920,0,1699,0
16.832,456,0,6921,0,1699,0
16.834,332,0,6922,0,1699,0
16.836,289,0,6923,0,1699,0
16.838,347,0,6924,0,1699,0
16.84,408,0,6925,0,1700,0
16.842,318,0,6926,0,1699,0
16.844,491,0,6927,0,1700,0
16.846,604,0,6928,0,1700,0
16.848,335,0,6929,0,1700,0
16.85,572,0,6930,0,1700,0
16.852,314,0,6931,0,1700,0
16.854,377,0,6932,0,1700,0
16.856,335,0,6933,0,1700,0
16.858,327,0,6934,0,1700,0
16.86,351,0,6935,0,1700,0
16.862,401,0,6936,0,1700,0
16.864,378,0,6937,0,1700,0
16.866,311,0,6938,0,1700,0
16.868,401,0,6939,0,1700,0
16.87,325,0,6940,0,1700,0
16.872,481,0,6941,0,1700,0
16.874,324,0,6942,0,1700,0
16.876,488,0,6943,0,1700,0
16.878,386,0,6944,0,1700,0
16.88,359,0,6945,0,1700,0
16.882,336,0,6946,0,1700,0
16.884,621,0,6947,0,1700,0
16.886,602,0,6948,0,1700,0
16.888,450,0,6949,0,1700,0
16.89,373,0,6950,0,1701,0
16.892,303,0,6951,0,1701,0
16.894,354,0,6952,0,1700,0
16.896,331,0,6953,0,1700,0
16.898,404,0,6954,0,1700,0
16.9,422,0,6955,0,1701,0
16.902,355,0,6956,0,1701,0
16.904,315,0,6957,0,1701,0
16.906,319,0,6958,0,1701,0
16.908,360,0,6959,0,1701,0
16.91,322,0,6960,0,1701,0
16.912,318,0,6961,0,1701,0
16.914,313,0,6962,0,1701,0
16.916,384,0,6963,0,1701,0
16.918,364,0,6964,0,1701,0
16.92,422,0,6965,0,1701,0
16.922,303,0,6966,0,1701,0
16.924,315,0,6967,0,1701,0
16.926,382,0,6968,0,1701,0
16.928,314,0,6969,0,1701,0
16.93,386,0,6970,0,1701,0
16.932,287,0,6971,0,1701,0
16.934,325,0,6972,0,1701,0
16.936,350,0,6973,0,1701,0
16.938,446,0,6974,0,1701,0
16.94,1130,0,6975,0,1701,0
16.942,420,0,6976,0,1701,0
16.944,303,0,6977,0,1701,0
16.946,360,0,6978,0,1701,0
16.948,362,0,6979,0,1701,0
16.95,290,0,6980,0,1701,0
16.952,390,0,6981,0,1701,0
16.954,393,0,6982,0,1701,0
16.956,383,0,6983,0,1701,0
16.958,369,0,6984,0,1701,0
16.96,346,0,6985,0,1701,0
16.962,432,0,6986,0,1702,0
16.964,629,0,6987,0,1701,0
16.966,546,0,6988,0,1702,0
16.968,556,0,6989,0,1702,0
16.97,329,0,6990,0,1702,0
16.972,347,0,6991,0,1702,0
16.974,336,0,6992,0,1702,0
16.976,342,0,6993,0,1702,0
16.978,364,0,6994,0,1702,0
16.98,288,0,6995,0,1702,0
16.982,284,0,6995,0,1703,0
16.984,335,0,6996,0,1703,0
16.986,291,0,6996,0,1704,0
16.988,318,0,6997,0,1704,0
16.99,327,0,6997,0,1705,0
16.992,317,0,6998,0,1705,0
16.994,283,0,6998,0,1706,0
16.996,436,0,6999,0,1705,0
16.998,299,0,6999,0,1705,0
17,418,0,7000,0,1707,0
17.002,303,0,7001,0,1707,0
17.004,384,0,7002,0,1707,0
17.006,236,0,7002,0,1708,0
17.008,444,0,7003,0,1708,0
17.01,421,0,7004,0,1708,0
17.012,218,0,7004,0,1709,0
17.014,411,0,7005,0,1709,0
17.016,305,0,7006,0,1709,0
17.018,278,0,7006,0,1710,0
17.02,306,0,7007,0,1710,0
17.022,284,0,7007,0,1711,0
17.024,299,0,7008,0,1711,0
17.026,426,0,7009,0,1711,0
17.028,234,0,7009,0,1712,0
17.03,413,0,7010,0,1712,0
17.032,356,0,7011,0,1712,0
17.034,237,0,7011,0,1713,0
17.036,435,0,7012,0,1713,0
17.038,301,0,7013,0,1713,0
17.04,290,0,7014,0,1713,0
17.042,204,0,7014,0,1714,0
17.044,379,0,7015,0,1714,0
17.046,370,0,7016,0,1714,0
17.048,246,0,7016,0,1715,0
17.05,506,0,7017,0,1715,0
17.052,208,0,7017,0,1716,0
17.054,494,0,7018,0,1716,0
17.056,341,0,7019,0,1716,0
17.058,289,0,7019,0,1717,0
17.06,343,0,7020,0,1717,0
17.062,388,0,7021,0,1717,0
17.064,314,0,7022,0,1717,0
17.066,471,0,7023,0,1717,0
17.068,329,0,7024,0,1717,0
17.07,255,0,7025,0,1717,0
17.072,434,0,7026,0,1717,0
17.074,346,0,7027,0,1717,0
17.076,354,0,7028,0,1717,0
17.078,423,0,7029,0,1717,0
17.08,344,0,7030,0,1717,0
17.082,425,0,7031,0,1717,0
17.084,522,0,7032,0,1718,0
17.086,409,0,7033,0,1717,0
17.088,416,0,7034,0,1718,0
17.09,315,0,7035,0,1718,0
17.092,254,0,7035,0,1719,0
17.094,520,0,7036,0,1718,0
17.096,218,0,7036,0,1720,0
17.098,497,0,7037,0,1720,0
17.1,236,0,7037,0,1721,0
17.102,364,0,7038,0,1721,0
17.104,342,0,7038,0,1722,0
17.106,346,0,7039,0,1722,0
17.108,356,0,7039,0,1723,0
17.11,312,0,7040,0,1723,0
17.112,213,0,7040,0,1724,0
17.114,335,0,7041,0,1724,0
17.116,215,0,7041,0,1725,0
17.118,355,0,7042,0,1725,0
17.12,506,0,7043,0,1725,0
17.122,419,0,7044,0,1725,0
17.124,259,0,7044,0,1726,0
17.126,422,0,7045,0,1726,0
17.128,355,0,7046,0,1726,0
17.13,485,0,7047,0,1726,0
17.132,303,0,7047,0,1727,0
17.134,529,0,7048,0,1727,0
17.136,343,0,7049,0,1727,0
17.138,452,0,7050,0,1727,0
17.14,365,0,7051,0,1727,0
17.142,391,0,7052,0,1727,0
17.144,412,0,7053,0,1727,0
17.146,463,0,7054,0,1727,0
17.148,518,0,7055,0,1727,0
17.15,409,0,7056,0,1727,0
17.152,310,0,7057,0,1727,0
17.154,306,0,7058,0,1727,0
17.156,357,0,7059,0,1727,0
17.158,332,0,7060,0,1727,0
17.16,407,0,7061,0,1727,0
17.162,404,0,7062,0,1727,0
17.164,385,0,7063,0,1727,0
17.166,567,0,7064,0,1728,0
17.168,350,0,7065,0,1728,0
17.17,291,0,7066,0,1728,0
17.172,400,0,7067,0,1728,0
17.174,402,0,7068,0,1728,0
17.176,313,0,7069,0,1728,0
17.178,336,0,7070,0,1728,0
17.18,295,0,7071,0,1728,0
17.182,388,0,7072,0,1728,0
17.184,354,0,7073,0,1728,0
17.186,391,0,7074,0,1728,0
17.188,309,0,7075,0,1728,0
17.19,342,0,7076,0,1728,0
17.192,383,0,7077,0,1728,0
17.194,299,0,7078,0,1728,0
17.196,293,0,7079,0,1728,0
17.198,462,0,7080,0,1728,0
17.2,303,0,7081,0,1728,0
17.202,389,0,7082,0,1728,0
17.204,375,0,7083,0,1728,0
17.206,443,0,7084,0,1728,0
17.208,426,0,7085,0,1728,0
17.21,382,0,7086,0,1728,0
17.212,420,0,7087,0,1728,0
17.214,332,0,7088,0,1728,0
17.216,440,0,7089,0,1728,0
17.218,337,0,7090,0,1728,0
17.22,415,0,7091,0,1728,0
17.222,324,0,7092,0,1728,0
17.224,349,0,7093,0,1728,0
17.226,410,0,7094,0,1728,0
17.228,566,0,7095,0,1728,0
17.23,360,0,7096,0,1728,0
17.232,423,0,7097,0,1729,0
17.234,552,0,7098,0,1728,0
17.236,372,0,7099,0,1729,0
17.238,558,0,7100,0,1729,0
17.24,392,0,7101,0,1729,0
17.242,376,0,7102,0,1729,0
17.244,304,0,7103,0,1729,0
17.246,396,0,7104,0,1729,0
17.248,405,0,7105,0,1729,0
17.25,328,0,7106,0,1729,0
17.252,358,0,7107,0,1729,0
17.254,277,0,7108,0,1729,0
17.256,279,0,7109,0,1729,0
17.258,306,0,7110,0,1729,0
17.26,382,0,7111,0,1729,0
17.262,341,0,7112,0,1729,0
17.264,302,0,7113,0,1729,0
17.266,560,0,7114,0,1729,0
17.268,319,0,7115,0,1729,0
17.27,384,0,7116,0,1729,0
17.272,306,0,7117,0,1729,0
17.274,371,0,7118,0,1729,0
17.276,381,0,7119,0,1729,0
17.278,306,0,7120,0,1729,0
17.28,434,0,7121,0,1729,0
17.282,373,0,7122,0,1729,0
17.284,377,0,7123,0,1729,0
17.286,401,0,7124,0,1729,0
17.288,339,0,7125,0,1729,0
17.29,313,0,7126,0,1729,0
17.292,374,0,7127,0,1729,0
17.294,380,0,7128,0,1729,0
17.296,390,0,7129,0,1729,0
17.298,362,0,7130,0,1730,0
17.3,298,0,7131,0,1730,0
17.302,388,0,7132,0,1729,0
17.304,514,0,7133,0,1729,0
17.306,461,0,7134,0,1730,0
17.308,301,0,7135,0,1730,0
17.31,310,0,7136,0,1730,0
17.312,430,0,7137,0,1730,0
17.314,297,0,7137,0,1731,0
17.316,429,0,7138,0,1731,0
17.318,278,0,7138,0,1732,0
17.32,350,0,7139,0,1732,0
17.322,352,0,7139,0,1733,0
17.324,250,0,7139,0,1734,0
17.326,326,0,7140,0,1734,0
17.328,335,0,7140,0,1735,0
17.33,235,0,7140,0,1736,0
17.332,299,0,7140,0,1737,0
17.334,317,0,7141,0,1737,0
17.336,206,0,7141,0,1738,0
17.338,287,0,7141,0,1739,0
17.34,209,0,7141,0,1740,0
17.342,269,0,7141,0,1741,0
17.344,290,0,7141,0,1742,0
17.346,277,0,7141,0,1743,0
17.348,215,0,7141,0,1744,0
17.35,278,0,7142,0,1744,0
17.352,242,0,7142,0,1745,0
17.354,326,0,7143,0,1745,0
17.356,322,0,7143,0,1745,0
17.358,313,0,7144,0,1746,0
17.36,392,0,7145,0,1746,0
17.362,522,0,7146,0,1746,0
17.364,422,0,7147,0,1745,0
17.366,366,0,7148,0,1744,0
17.368,333,0,7149,0,1746,0
17.37,722,0,7150,0,1746,0
17.372,589,0,7151,0,1746,0
17.374,550,0,7152,0,1746,0
17.376,324,0,7153,0,1746,0
17.378,276,0,7154,0,1746,0
17.38,304,0,7155,0,1746,0
17.382,462,0,7156,0,1746,0
17.384,464,0,7157,0,1746,0
17.386,340,0,7158,0,1746,0
17.388,405,0,7159,0,1747,0
17.39,337,0,7160,0,1747,0
17.392,342,0,7161,0,1747,0
17.394,359,0,7162,0,1747,0
17.396,438,0,7163,0,1747,0
17.398,295,0,7164,0,1747,0
17.4,315,0,7165,0,1747,0
17.402,316,0,7166,0,1747,0
17.404,368,0,7167,0,1747,0
17.406,300,0,7168,0,1747,0
17.408,365,0,7169,0,1747,0
17.41,351,0,7170,0,1747,0
17.412,335,0,7171,0,1747,0
17.414,401,0,7172,0,1747,0
17.416,332,0,7173,0,1747,0
17.418,352,0,7174,0,1747,0
17.42,305,0,7175,0,1747,0
17.422,316,0,7176,0,1747,0
17.424,323,0,7177,0,1747,0
17.426,371,0,7178,0,1747,0
17.428,343,0,7179,0,1747,0
17.43,294,0,7180,0,1747,0
17.432,437,0,7181,0,1747,0
17.434,285,0,7182,0,1747,0
17.436,455,0,7183,0,1747,0
17.438,352,0,7184,0,1747,0
17.44,401,0,7185,0,1747,0
17.442,317,0,7186,0,1747,0
17.444,279,0,7186,0,1748,0
17.446,292,0,7187,0,1748,0
17.448,288,0,7187,0,1749,0
17.45,335,0,7188,0,1749,0
17.452,203,0,7188,0,1750,0
17.454,312,0,7189,0,1750,0
17.456,222,0,7189,0,1751,0
17.458,313,0,7190,0,1751,0
17.46,250,0,7190,0,1752,0
17.462,391,0,7191,0,1752,0
17.464,363,0,7192,0,1752,0
17.466,290,0,7193,0,1752,0
17.468,355,0,7194,0,1752,0
17.47,410,0,7195,0,1752,0
17.472,540,0,7196,0,1753,0
17.474,369,0,7197,0,1753,0
17.476,401,0,7198,0,1752,0
17.478,361,0,7199,0,1753,0
17.48,326,0,7200,0,1753,0
17.482,373,0,7201,0,1753,0
17.484,218,0,7201,0,1754,0
17.486,357,0,7202,0,1754,0
17.488,377,0,7203,0,1754,0
17.49,322,0,7204,0,1754,0
17.492,289,0,7205,0,1754,0
17.494,319,0,7206,0,1754,0
17.496,315,0,7207,0,1754,0
17.498,400,0,7208,0,1754,0
17.5,307,0,7209,0,1754,0
17.502,302,0,7210,0,1754,0
17.504,363,0,7211,0,1754,0
17.506,305,0,7212,0,1754,0
17.508,455,0,7213,0,1754,0
17.51,342,0,7214,0,1754,0
17.512,454,0,7215,0,1754,0
17.514,426,0,7216,0,1754,0
17.516,476,0,7217,0,1754,0
17.518,403,0,7218,0,1754,0
17.52,495,0,7219,0,1754,0
17.522,368,0,7220,0,1755,0
17.524,460,0,7221,0,1755,0
17.526,360,0,7222,0,1755,0
17.528,375,0,7223,0,1755,0
17.53,394,0,7224,0,1755,0
17.532,279,0,7225,0,1755,0
17.534,409,0,7226,0,1755,0
17.536,295,0,7227,0,1755,0
17.538,396,0,7228,0,1755,0
17.54,262,0,7229,0,1755,0
17.542,435,0,7230,0,1755,0
17.544,360,0,7231,0,1755,0
17.546,383,0,7232,0,1755,0
17.548,431,0,7233,0,1755,0
17.55,341,0,7234,0,1755,0
17.552,432,0,7235,0,1755,0
17.554,232,0,7236,0,1755,0
17.556,415,0,7237,0,1755,0
17.558,327,0,7238,0,1755,0
17.56,371,0,7239,0,1755,0
17.562,409,0,7240,0,1755,0
17.564,335,0,7241,0,1755,0
17.566,365,0,7242,0,1755,0
17.568,382,0,7243,0,1755,0
17.57,387,0,7244,0,1755,0
17.572,498,0,7245,0,1756,0
17.574,380,0,7246,0,1756,0
17.576,377,0,7247,0,1756,0
17.578,372,0,7248,0,1756,0
17.58,362,0,7249,0,1756,0
17.582,298,0,7250,0,1756,0
17.584,296,0,7251,0,1756,0
17.586,445,0,7252,0,1756,0
17.588,292,0,7253,0,1756,0
17.59,412,0,7254,0,1756,0
17.592,425,0,7255,0,1756,0
17.594,321,0,7256,0,1756,0
17.596,418,0,7257,0,1756,0
17.598,315,0,7258,0,1756,0
17.6,318,0,7259,0,1756,0
17.602,284,0,7260,0,1756,0
17.604,369,0,7261,0,1756,0
17.606,331,0,7262,0,1756,0
17.608,396,0,7263,0,1756,0
17.61,395,0,7264,0,1756,0
17.612,361,0,7265,0,1756,0
17.614,440,0,7266,0,1756,0
17.616,381,0,7267,0,1756,0
17.618,431,0,7268,0,1756,0
17.62,376,0,7269,0,1756,0
17.622,414,0,7270,0,1756,0
17.624,492,0,7271,0,1756,0
17.626,619,0,7272,0,1756,0
17.628,391,0,7273,0,1757,0
17.63,347,0,7274,0,1757,0
17.632,362,0,7275,0,1757,0
17.634,358,0,7276,0,1757,0
17.636,378,0,7277,0,1757,0
17.638,322,0,7278,0,1757,0
17.64,290,0,7279,0,1757,0
17.642,278,0,7280,0,1757,0
17.644,407,0,7281,0,1757,0
17.646,329,0,7282,0,1757,0
17.648,329,0,7283,0,1757,0
17.65,298,0,7284,0,1757,0
17.652,341,0,7285,0,1757,0
17.654,338,0,7286,0,1757,0
17.656,619,0,7287,0,1757,0
17.658,314,0,7288,0,1757,0
17.66,351,0,7289,0,1757,0
17.662,369,0,7290,0,1757,0
17.664,376,0,7291,0,1757,0
17.666,446,0,7292,0,1757,0
17.668,472,0,7293,0,1757,0
17.67,435,0,7294,0,1757,0
17.672,298,0,7295,0,1757,0
17.674,307,0,7296,0,1757,0
17.676,339,0,7297,0,1757,0
17.678,478,0,7298,0,1757,0
17.68,363,0,7299,0,1757,0
17.682,344,0,7300,0,1757,0
17.684,473,0,7301,0,1757,0
17.686,264,0,7302,0,1758,0
17.688,316,0,7303,0,1757,0
17.69,365,0,7304,0,1757,0
17.692,451,0,7305,0,1757,0
17.694,519,0,7306,0,1758,0
17.696,319,0,7307,0,1758,0
17.698,298,0,7308,0,1758,0
17.7,289,0,7309,0,1758,0
17.702,291,0,7310,0,1757,0
17.704,409,0,7311,0,1758,0
17.706,370,0,7312,0,1758,0
17.708,291,0,7313,0,1758,0
17.71,394,0,7314,0,1758,0
17.712,343,0,7315,0,1758,0
17.714,384,0,7316,0,1758,0
17.716,382,0,7317,0,1757,0
17.718,374,0,7318,0,1758,0
17.72,314,0,7319,0,1758,0
17.722,307,0,7320,0,1758,0
17.724,336,0,7320,0,1759,0
17.726,366,0,7321,0,1759,0
17.728,397,0,7321,0,1760,0
17.73,332,0,7322,0,1760,0
17.732,303,0,7322,0,1761,0
17.734,236,0,7322,0,1762,0
17.736,270,0,7323,0,1762,0
17.738,335,0,7323,0,1763,0
17.74,284,0,7323,0,1764,0
17.742,269,0,7323,0,1765,0
17.744,311,0,7324,0,1765,0
17.746,280,0,7324,0,1766,0
17.748,260,0,7324,0,1767,0
17.75,257,0,7324,0,1768,0
17.752,251,0,7324,0,1769,0
17.754,293,0,7324,0,1770,0
17.756,258,0,7324,0,1771,0
17.758,263,0,7324,0,1772,0
17.76,462,0,7325,0,1772,0
17.762,288,0,7325,0,1773,0
17.764,237,0,7325,0,1774,0
17.766,433,0,7326,0,1774,0
17.768,246,0,7326,0,1775,0
17.77,489,0,7327,0,1775,0
17.772,344,0,7328,0,1775,0
17.774,345,0,7328,0,1776,0
17.776,499,0,7329,0,1776,0
17.778,514,0,7330,0,1776,0
17.78,382,0,7331,0,1776,0
17.782,292,0,7331,0,1777,0
17.784,432,0,7332,0,1778,0
17.786,486,0,7333,0,1777,0
17.788,426,0,7334,0,1778,0
17.79,290,0,7335,0,1778,0
17.792,323,0,7336,0,1778,0
17.794,333,0,7337,0,1778,0
17.796,424,0,7338,0,1778,0
17.798,426,0,7339,0,1778,0
17.8,342,0,7340,0,1778,0
17.802,290,0,7341,0,1778,0
17.804,421,0,7342,0,1778,0
17.806,408,0,7343,0,1778,0
17.808,294,0,7344,0,1778,0
17.81,352,0,7345,0,1778,0
17.812,318,0,7346,0,1778,0
17.814,410,0,7347,0,1778,0
17.816,372,0,7348,0,1778,0
17.818,454,0,7349,0,1778,0
17.82,332,0,7350,0,1778,0
17.822,403,0,7351,0,1778,0
17.824,295,0,7352,0,1778,0
17.826,511,0,7353,0,1778,0
17.828,378,0,7354,0,1778,0
17.83,465,0,7355,0,1778,0
17.832,353,0,7356,0,1778,0
17.834,415,0,7357,0,1779,0
17.836,392,0,7358,0,1779,0
17.838,366,0,7359,0,1779,0
17.84,449,0,7360,0,1779,0
17.842,326,0,7361,0,1779,0
17.844,319,0,7362,0,1779,0
17.846,292,0,7363,0,1779,0
17.848,329,0,7364,0,1779,0
17.85,340,0,7365,0,1779,0
17.852,403,0,7366,0,1779,0
17.854,513,0,7367,0,1779,0
17.856,318,0,7368,0,1779,0
17.858,374,0,7369,0,1779,0
17.86,339,0,7370,0,1779,0
17.862,377,0,7371,0,1779,0
17.864,332,0,7372,0,1779,0
17.866,400,0,7373,0,1779,0
17.868,313,0,7374,0,1779,0
17.87,383,0,7375,0,1779,0
17.872,426,0,7376,0,1779,0
17.874,446,0,7377,0,1779,0
17.876,378,0,7378,0,1779,0
17.878,370,0,7379,0,1779,0
17.88,349,0,7380,0,1779,0
17.882,285,0,7381,0,1779,0
17.884,333,0,7382,0,1779,0
17.886,325,0,7383,0,1779,0
17.888,338,0,7384,0,1779,0
17.89,333,0,7385,0,1779,0
17.892,336,0,7386,0,1779,0
17.894,340,0,7387,0,1780,0
17.896,342,0,7388,0,1780,0
17.898,498,0,7389,0,1780,0
17.9,356,0,7390,0,1780,0
17.902,391,0,7391,0,1780,0
17.904,300,0,7392,0,1780,0
17.906,400,0,7393,0,1780,0
17.908,332,0,7394,0,1780,0
17.91,408,0,7395,0,1780,0
17.912,481,0,7396,0,1780,0
17.914,304,0,7397,0,1780,0
17.916,346,0,7398,0,1780,0
17.918,334,0,7399,0,1780,0
17.92,394,0,7400,0,1780,0
17.922,319,0,7401,0,1780,0
17.924,408,0,7402,0,1780,0
17.926,273,0,7403,0,1780,0
17.928,443,0,7404,0,1780,0
17.93,355,0,7405,0,1780,0
17.932,522,0,7406,0,1780,0
17.934,465,0,7407,0,1780,0
17.936,478,0,7408,0,1780,0
17.938,463,0,7409,0,1780,0
17.94,483,0,7410,0,1780,0
17.942,426,0,7411,0,1780,0
17.944,387,0,7412,0,1780,0
17.946,502,0,7413,0,1780,0
17.948,436,0,7414,0,1781,0
17.95,412,0,7415,0,1781,0
17.952,326,0,7416,0,1781,0
17.954,433,0,7417,0,1781,0
17.956,355,0,7418,0,1781,0
17.958,362,0,7419,0,1781,0
17.96,398,0,7420,0,1781,0
17.962,333,0,7421,0,1781,0
17.964,310,0,7421,0,1782,0
17.966,321,0,7422,0,1782,0
17.968,264,0,7422,0,1783,0
17.97,210,0,7422,0,1784,0
17.972,558,0,7423,0,1784,0
17.974,331,0,7423,0,1785,0
17.976,378,0,7423,0,1786,0
17.978,256,0,7423,0,1787,0
17.98,324,0,7424,0,1787,0
17.982,263,0,7424,0,1788,0
17.984,253,0,7424,0,1789,0
17.986,243,0,7424,0,1790,0
17.988,392,0,7424,0,1791,0
17.99,273,0,7424,0,1792,0
17.992,289,0,7424,0,1793,0
17.994,327,0,7424,0,1794,0
17.996,257,0,7424,0,1795,0
17.998,250,0,7424,0,1796,0
18,343,0,7424,0,1797,0
18.002,428,0,7424,0,1798,0
18.004,305,0,7424,0,1799,0
18.006,272,0,7424,0,1800,0
18.008,336,0,7424,0,1801,0
18.01,260,0,7424,0,1802,0
18.012,313,0,7424,0,1803,0
18.014,303,0,7424,0,1804,0
18.016,275,0,7424,0,1805,0
18.018,242,0,7424,0,1806,0
18.02,325,0,7424,0,1807,0
18.022,317,0,7425,0,1807,0
18.024,462,0,7426,0,1807,0
18.026,238,0,7426,0,1808,0
18.028,438,0,7427,0,1808,0
18.03,359,0,7428,0,1808,0
18.032,489,0,7429,0,1808,0
18.034,339,0,7430,0,1808,0
18.036,418,0,7431,0,1808,0
18.038,403,0,7432,0,1808,0
18.04,344,0,7433,0,1808,0
18.042,291,0,7434,0,1808,0
18.044,348,0,7435,0,1808,0
18.046,462,0,7436,0,1808,0
18.048,320,0,7437,0,1808,0
18.05,354,0,7438,0,1808,0
18.052,318,0,7439,0,1808,0
18.054,343,0,7440,0,1808,0
18.056,388,0,7441,0,1808,0
18.058,349,0,7442,0,1808,0
18.06,392,0,7443,0,1808,0
18.062,318,0,7444,0,1808,0
18.064,297,0,7445,0,1809,0
18.066,408,0,7446,0,1809,0
18.068,414,0,7447,0,1809,0
18.07,353,0,7448,0,1809,0
18.072,482,0,7449,0,1809,0
18.074,307,0,7450,0,1809,0
18.076,250,0,7451,0,1809,0
18.078,322,0,7452,0,1809,0
18.08,456,0,7453,0,1809,0
18.082,353,0,7454,0,1809,0
18.084,397,0,7455,0,1809,0
18.086,299,0,7456,0,1809,0
18.088,445,0,7457,0,1809,0
18.09,310,0,7458,0,1809,0
18.092,424,0,7459,0,1808,0
18.094,545,0,7460,0,1807,0
18.096,449,0,7461,0,1809,0
18.098,364,0,7462,0,1809,0
18.1,347,0,7463,0,1809,0
18.102,350,0,7463,0,1810,0
18.104,293,0,7464,0,1810,0
18.106,294,0,7464,0,1811,0
18.108,309,0,7464,0,1812,0
18.11,388,0,7465,0,1812,0
18.112,228,0,7465,0,1813,0
18.114,278,0,7465,0,1814,0
18.116,224,0,7465,0,1815,0
18.118,305,0,7466,0,1815,0
18.12,265,0,7466,0,1816,0
18.122,226,0,7466,0,1817,0
18.124,293,0,7466,0,1818,0
18.126,266,0,7466,0,1819,0
18.128,253,0,7466,0,1820,0
18.13,243,0,7466,0,1821,0
18.132,211,0,7466,0,1822,0
18.134,303,0,7466,0,1823,0
18.136,226,0,7466,0,1824,0
18.138,272,0,7466,0,1825,0
18.14,262,0,7466,0,1826,0
18.142,303,0,7466,0,1827,0
18.144,309,0,7466,0,1828,0
18.146,220,0,7466,0,1829,0
18.148,327,0,7466,0,1830,0
18.15,198,0,7466,0,1831,0
18.152,279,0,7466,0,1832,0
18.154,283,0,7466,0,1833,0
18.156,246,0,7466,0,1834,0
18.158,207,0,7466,0,1835,0
18.16,364,0,7466,0,1836,0
18.162,456,0,7467,0,1836,0
18.164,315,0,7467,0,1837,0
18.166,280,0,7467,0,1838,0
18.168,364,0,7467,0,1839,0
18.17,382,0,7468,0,1839,0
18.172,325,0,7468,0,1840,0
18.174,208,0,7468,0,1841,0
18.176,307,0,7469,0,1841,0
18.178,389,0,7469,0,1842,0
18.18,249,0,7469,0,1843,0
18.182,478,0,7470,0,1843,0
18.184,247,0,7470,0,1844,0
18.186,311,0,7471,0,1844,0
18.188,228,0,7471,0,1845,0
18.19,458,0,7472,0,1845,0
18.192,299,0,7472,0,1846,0
18.194,358,0,7473,0,1846,0
18.196,366,0,7474,0,1846,0
18.198,509,0,7475,0,1846,0
18.2,301,0,7476,0,1846,0
18.202,294,0,7477,0,1846,0
18.204,377,0,7478,0,1846,0
18.206,331,0,7479,0,1846,0
18.208,310,0,7480,0,1846,0
18.21,375,0,7481,0,1846,0
18.212,376,0,7482,0,1846,0
18.214,378,0,7483,0,1846,0
18.216,323,0,7484,0,1847,0
18.218,303,0,7485,0,1846,0
18.22,484,0,7486,0,1846,0
18.222,345,0,7487,0,1847,0
18.224,491,0,7488,0,1847,0
18.226,349,0,7489,0,1847,0
18.228,397,0,7490,0,1847,0
18.23,300,0,7491,0,1847,0
18.232,366,0,7492,0,1847,0
18.234,370,0,7493,0,1847,0
18.236,356,0,7494,0,1847,0
18.238,327,0,7495,0,1847,0
18.24,336,0,7496,0,1847,0
18.242,327,0,7497,0,1847,0
18.244,339,0,7498,0,1847,0
18.246,574,0,7499,0,1847,0
18.248,425,0,7500,0,1847,0
18.25,352,0,7501,0,1847,0
18.252,382,0,7502,0,1847,0
18.254,345,0,7503,0,1847,0
18.256,348,0,7504,0,1847,0
18.258,402,0,7505,0,1847,0
18.26,359,0,7506,0,1847,0
18.262,337,0,7507,0,1847,0
18.264,367,0,7508,0,1847,0
18.266,384,0,7509,0,1847,0
18.268,392,0,7510,0,1847,0
18.27,291,0,7511,0,1847,0
18.272,392,0,7512,0,1847,0
18.274,287,0,7513,0,1847,0
18.276,388,0,7514,0,1847,0
18.278,338,0,7515,0,1847,0
18.28,348,0,7516,0,1847,0
18.282,280,0,7516,0,1848,0
18.284,350,0,7517,0,1848,0
18.286,281,0,7517,0,1849,0
18.288,246,0,7517,0,1850,0
18.29,363,0,7518,0,1850,0
18.292,297,0,7518,0,1851,0
18.294,255,0,7518,0,1852,0
18.296,223,0,7518,0,1853,0
18.298,478,0,7519,0,1854,0
18.3,347,0,7519,0,1855,0
18.302,310,0,7519,0,1856,0
18.304,306,0,7519,0,1856,0
18.306,237,0,7519,0,1857,0
18.308,306,0,7519,0,1859,0
18.31,268,0,7519,0,1859,0
18.312,283,0,7519,0,1860,0
18.314,263,0,7519,0,1861,0
18.316,251,0,7519,0,1862,0
18.318,265,0,7519,0,1863,0
18.32,385,0,7520,0,1863,0
18.322,252,0,7520,0,1864,0
18.324,257,0,7520,0,1865,0
18.326,464,0,7521,0,1865,0
18.328,304,0,7521,0,1866,0
18.33,231,0,7521,0,1868,0
18.332,621,0,7522,0,1867,0
18.334,291,0,7522,0,1869,0
18.336,350,0,7523,0,1869,0
18.338,282,0,7523,0,1870,0
18.34,331,0,7524,0,1870,0
18.342,359,0,7525,0,1870,0
18.344,416,0,7526,0,1870,0
18.346,377,0,7527,0,1870,0
18.348,308,0,7528,0,1870,0
18.35,548,0,7529,0,1870,0
18.352,330,0,7530,0,1870,0
18.354,415,0,7530,0,1871,0
18.356,329,0,7531,0,1871,0
18.358,473,0,7532,0,1871,0
18.36,269,0,7532,0,1872,0
18.362,399,0,7533,0,1872,0
18.364,276,0,7533,0,1873,0
18.366,390,0,7534,0,1873,0
18.368,383,0,7535,0,1873,0
18.37,404,0,7536,0,1873,0
18.372,326,0,7537,0,1873,0
18.374,435,0,7538,0,1873,0
18.376,303,0,7539,0,1873,0
18.378,306,0,7540,0,1873,0
18.38,388,0,7541,0,1873,0
18.382,438,0,7542,0,1873,0
18.384,373,0,7543,0,1873,0
18.386,422,0,7544,0,1873,0
18.388,336,0,7545,0,1874,0
18.39,294,0,7546,0,1873,0
18.392,373,0,7547,0,1874,0
18.394,453,0,7548,0,1873,0
18.396,528,0,7549,0,1874,0
18.398,359,0,7550,0,1874,0
18.4,335,0,7551,0,1874,0
18.402,360,0,7552,0,1874,0
18.404,358,0,7553,0,1874,0
18.406,642,0,7554,0,1874,0
18.408,323,0,7555,0,1874,0
18.41,259,0,7556,0,1874,0
18.412,341,0,7557,0,1874,0
18.414,365,0,7558,0,1874,0
18.416,337,0,7559,0,1874,0
18.418,349,0,7560,0,1874,0
18.42,468,0,7561,0,1874,0
18.422,311,0,7562,0,1874,0
18.424,351,0,7563,0,1874,0
18.426,393,0,7564,0,1874,0
18.428,362,0,7565,0,1874,0
18.43,374,0,7566,0,1874,0
18.432,342,0,7567,0,1874,0
18.434,338,0,7568,0,1874,0
18.436,358,0,7569,0,1874,0
18.438,379,0,7570,0,1874,0
18.44,367,0,7571,0,1874,0
18.442,383,0,7572,0,1874,0
18.444,346,0,7573,0,1875,0
18.446,379,0,7574,0,1874,0
18.448,359,0,7575,0,1875,0
18.45,333,0,7576,0,1875,0
18.452,499,0,7577,0,1875,0
18.454,345,0,7578,0,1875,0
18.456,309,0,7579,0,1875,0
18.458,311,0,7580,0,1875,0
18.46,296,0,7581,0,1875,0
18.462,308,0,7582,0,1875,0
18.464,322,0,7583,0,1875,0
18.466,323,0,7584,0,1875,0
18.468,355,0,7585,0,1875,0
18.47,333,0,7586,0,1875,0
18.472,352,0,7587,0,1875,0
18.474,351,0,7588,0,1875,0
18.476,534,0,7589,0,1875,0
18.478,373,0,7590,0,1875,0
18.48,282,0,7591,0,1875,0
18.482,291,0,7592,0,1875,0
18.484,307,0,7593,0,1875,0
18.486,293,0,7594,0,1875,0
18.488,398,0,7595,0,1875,0
18.49,409,0,7596,0,1875,0
18.492,454,0,7597,0,1875,0
18.494,367,0,7598,0,1875,0
18.496,351,0,7599,0,1875,0
18.498,357,0,7600,0,1875,0
18.5,355,0,7601,0,1875,0
18.502,427,0,7602,0,1875,0
18.504,431,0,7603,0,1875,0
18.506,377,0,7604,0,1875,0
18.508,422,0,7605,0,1875,0
18.51,344,0,7606,0,1875,0
18.512,290,0,7607,0,1875,0
18.514,545,0,7608,0,1875,0
18.516,556,0,7609,0,1875,0
18.518,310,0,7610,0,1876,0
18.52,408,0,7611,0,1876,0
18.522,455,0,7612,0,1876,0
18.524,317,0,7613,0,1876,0
18.526,350,0,7614,0,1876,0
18.528,255,0,7614,0,1877,0
18.53,320,0,7615,0,1877,0
18.532,412,0,7615,0,1878,0
18.534,254,0,7615,0,1879,0
18.536,315,0,7616,0,1878,0
18.538,230,0,7616,0,1880,0
18.54,295,0,7616,0,1881,0
18.542,332,0,7617,0,1881,0
18.544,209,0,7617,0,1882,0
18.546,381,0,7618,0,1882,0
18.548,261,0,7618,0,1883,0
18.55,370,0,7619,0,1883,0
18.552,405,0,7620,0,1883,0
18.554,329,0,7621,0,1883,0
18.556,332,0,7622,0,1883,0
18.558,370,0,7623,0,1883,0
18.56,385,0,7624,0,1883,0
18.562,346,0,7625,0,1883,0
18.564,305,0,7626,0,1883,0
18.566,302,0,7627,0,1883,0
18.568,469,0,7628,0,1883,0
18.57,367,0,7629,0,1883,0
18.572,414,0,7630,0,1883,0
18.574,326,0,7631,0,1883,0
18.576,435,0,7632,0,1883,0
18.578,298,0,7633,0,1883,0
18.58,404,0,7634,0,1883,0
18.582,431,0,7635,0,1883,0
18.584,369,0,7636,0,1883,0
18.586,431,0,7637,0,1884,0
18.588,419,0,7638,0,1883,0
18.59,435,0,7639,0,1883,0
18.592,450,0,7640,0,1883,0
18.594,452,0,7641,0,1884,0
18.596,346,0,7642,0,1884,0
18.598,387,0,7643,0,1884,0
18.6,331,0,7644,0,1884,0
18.602,363,0,7645,0,1884,0
18.604,290,0,7646,0,1884,0
18.606,318,0,7647,0,1884,0
18.608,425,0,7648,0,1884,0
18.61,485,0,7649,0,1884,0
18.612,342,0,7650,0,1884,0
18.614,343,0,7651,0,1884,0
18.616,334,0,7652,0,1884,0
18.618,336,0,7653,0,1884,0
18.62,373,0,7654,0,1884,0
18.622,373,0,7655,0,1884,0
18.624,485,0,7656,0,1884,0
18.626,320,0,7657,0,1884,0
18.628,318,0,7658,0,1884,0
18.63,442,0,7659,0,1884,0
18.632,348,0,7660,0,1884,0
18.634,298,0,7661,0,1884,0
18.636,450,0,7662,0,1884,0
18.638,300,0,7663,0,1884,0
18.64,399,0,7664,0,1884,0
18.642,425,0,7665,0,1884,0
18.644,392,0,7666,0,1884,0
18.646,343,0,7667,0,1884,0
18.648,372,0,7668,0,1884,0
18.65,418,0,7669,0,1884,0
18.652,368,0,7670,0,1884,0
18.654,451,0,7671,0,1884,0
18.656,386,0,7672,0,1884,0
18.658,353,0,7673,0,1884,0
18.66,370,0,7674,0,1884,0
18.662,355,0,7675,0,1884,0
18.664,353,0,7676,0,1884,0
18.666,301,0,7677,0,1884,0
18.668,405,0,7678,0,1884,0
18.67,398,0,7679,0,1885,0
18.672,404,0,7680,0,1885,0
18.674,356,0,7681,0,1884,0
18.676,342,0,7682,0,1885,0
18.678,329,0,7683,0,1885,0
18.68,431,0,7684,0,1885,0
18.682,464,0,7685,0,1885,0
18.684,311,0,7686,0,1885,0
18.686,386,0,7687,0,1885,0
18.688,337,0,7688,0,1885,0
18.69,279,0,7689,0,1885,0
18.692,282,0,7690,0,1885,0
18.694,334,0,7691,0,1885,0
18.696,282,0,7692,0,1885,0
18.698,326,0,7693,0,1885,0
18.7,438,0,7694,0,1885,0
18.702,308,0,7695,0,1885,0
18.704,328,0,7696,0,1885,0
18.706,331,0,7697,0,1885,0
18.708,345,0,7698,0,1885,0
18.71,332,0,7699,0,1885,0
18.712,274,0,7700,0,1885,0
18.714,294,0,7701,0,1885,0
18.716,315,0,7702,0,1885,0
18.718,380,0,7703,0,1885,0
18.72,378,0,7704,0,1885,0
18.722,379,0,7705,0,1885,0
18.724,368,0,7706,0,1885,0
18.726,347,0,7707,0,1885,0
18.728,341,0,7708,0,1885,0
18.73,456,0,7709,0,1885,0
18.732,581,0,7710,0,1885,0
18.734,453,0,7711,0,1885,0
18.736,396,0,7712,0,1885,0
18.738,422,0,7713,0,1885,0
18.74,439,0,7714,0,1885,0
18.742,486,0,7715,0,1885,0
18.744,431,0,7716,0,1885,0
18.746,460,0,7717,0,1885,0
18.748,493,0,7718,0,1885,0
18.75,407,0,7719,0,1885,0
18.752,491,0,7720,0,1885,0
18.754,547,0,7721,0,1886,0
18.756,460,0,7722,0,1886,0
18.758,335,0,7723,0,1886,0
18.76,344,0,7724,0,1886,0
18.762,336,0,7725,0,1886,0
18.764,367,0,7726,0,1886,0
18.766,367,0,7727,0,1886,0
18.768,375,0,7728,0,1886,0
18.77,447,0,7729,0,1886,0
18.772,375,0,7730,0,1886,0
18.774,438,0,7731,0,1886,0
18.776,439,0,7732,0,1886,0
18.778,283,0,7733,0,1886,0
18.78,318,0,7734,0,1886,0
18.782,382,0,7735,0,1886,0
18.784,396,0,7736,0,1886,0
18.786,365,0,7737,0,1886,0
18.788,500,0,7738,0,1886,0
18.79,419,0,7739,0,1885,0
18.792,547,0,7740,0,1884,0
18.794,380,0,7741,0,1886,0
18.796,380,0,7742,0,1886,0
18.798,347,0,7743,0,1886,0
18.8,503,0,7744,0,1886,0
18.802,307,0,7745,0,1886,0
18.804,459,0,7746,0,1886,0
18.806,441,0,7747,0,1886,0
18.808,469,0,7748,0,1887,0
18.81,454,0,7749,0,1886,0
18.812,354,0,7750,0,1887,0
18.814,423,0,7751,0,1887,0
18.816,385,0,7752,0,1887,0
18.818,326,0,7753,0,1887,0
18.82,312,0,7754,0,1887,0
18.822,417,0,7755,0,1887,0
18.824,445,0,7756,0,1887,0
18.826,460,0,7757,0,1887,0
18.828,557,0,7758,0,1887,0
18.83,358,0,7759,0,1887,0
18.832,316,0,7760,0,1887,0
18.834,330,0,7760,0,1888,0
18.836,584,0,7761,0,1888,0
18.838,228,0,7761,0,1889,0
18.84,314,0,7762,0,1889,0
18.842,393,0,7762,0,1890,0
18.844,365,0,7763,0,1890,0
18.846,313,0,7763,0,1891,0
18.848,392,0,7763,0,1892,0
18.85,464,0,7764,0,1892,0
18.852,241,0,7764,0,1893,0
18.854,486,0,7765,0,1893,0
18.856,207,0,7765,0,1894,0
18.858,323,0,7766,0,1894,0
18.86,390,0,7767,0,1894,0
18.862,523,0,7768,0,1894,0
18.864,373,0,7769,0,1894,0
18.866,420,0,7770,0,1894,0
18.868,331,0,7771,0,1894,0
18.87,349,0,7772,0,1894,0
18.872,300,0,7773,0,1894,0
18.874,431,0,7774,0,1894,0
18.876,459,0,7775,0,1894,0
18.878,394,0,7776,0,1894,0
18.88,381,0,7777,0,1894,0
18.882,507,0,7778,0,1895,0
18.884,291,0,7779,0,1895,0
18.886,388,0,7780,0,1895,0
18.888,394,0,7781,0,1895,0
18.89,403,0,7782,0,1895,0
18.892,404,0,7783,0,1895,0
18.894,306,0,7783,0,1896,0
18.896,405,0,7784,0,1896,0
18.898,314,0,7784,0,1897,0
18.9,315,0,7785,0,1897,0
18.902,214,0,7785,0,1898,0
18.904,301,0,7786,0,1898,0
18.906,301,0,7786,0,1899,0
18.908,372,0,7787,0,1899,0
18.91,381,0,7788,0,1899,0
18.912,313,0,7788,0,1900,0
18.914,458,0,7789,0,1900,0
18.916,273,0,7789,0,1901,0
18.918,378,0,7790,0,1901,0
18.92,451,0,7791,0,1901,0
18.922,355,0,7792,0,1901,0
18.924,367,0,7793,0,1901,0
18.926,372,0,7794,0,1901,0
18.928,342,0,7795,0,1901,0
18.93,571,0,7796,0,1901,0
18.932,423,0,7797,0,1901,0
18.934,376,0,7798,0,1901,0
18.936,314,0,7799,0,1901,0
18.938,388,0,7800,0,1901,0
18.94,281,0,7801,0,1901,0
18.942,453,0,7802,0,1901,0
18.944,370,0,7803,0,1901,0
18.946,417,0,7804,0,1901,0
18.948,381,0,7805,0,1901,0
18.95,411,0,7806,0,1902,0
18.952,437,0,7807,0,1902,0
18.954,490,0,7808,0,1902,0
18.956,469,0,7809,0,1901,0
18.958,381,0,7810,0,1902,0
18.96,297,0,7811,0,1902,0
18.962,624,0,7812,0,1902,0
18.964,316,0,7813,0,1902,0
18.966,331,0,7814,0,1902,0
18.968,305,0,7815,0,1902,0
18.97,351,0,7816,0,1902,0
18.972,421,0,7817,0,1902,0
18.974,457,0,7818,0,1902,0
18.976,345,0,7819,0,1902,0
18.978,425,0,7820,0,1902,0
18.98,374,0,7821,0,1902,0
18.982,380,0,7822,0,1902,0
18.984,291,0,7823,0,1902,0
18.986,402,0,7824,0,1902,0
18.988,408,0,7825,0,1902,0
18.99,475,0,7826,0,1902,0
18.992,381,0,7827,0,1902,0
18.994,358,0,7828,0,1902,0
18.996,313,0,7829,0,1902,0
18.998,422,0,7830,0,1902,0
19,445,0,7831,0,1902,0
19.002,385,0,7832,0,1902,0
19.004,287,0,7833,0,1902,0
19.006,430,0,7834,0,1902,0
19.008,494,0,7835,0,1902,0
19.01,430,0,7836,0,1902,0
19.012,347,0,7837,0,1902,0
19.014,441,0,7838,0,1902,0
19.016,288,0,7839,0,1902,0
19.018,438,0,7840,0,1902,0
19.02,320,0,7841,0,1902,0
19.022,510,0,7842,0,1902,0
19.024,368,0,7843,0,1902,0
19.026,440,0,7844,0,1902,0
19.028,345,0,7845,0,1902,0
19.03,381,0,7846,0,1902,0
19.032,521,0,7847,0,1903,0
19.034,490,0,7848,0,1903,0
19.036,509,0,7849,0,1903,0
19.038,296,0,7850,0,1903,0
19.04,358,0,7851,0,1903,0
19.042,210,0,7851,0,1904,0
19.044,503,0,7852,0,1904,0
19.046,299,0,7852,0,1905,0
19.048,382,0,7852,0,1906,0
19.05,354,0,7853,0,1906,0
19.052,321,0,7853,0,1907,0
19.054,303,0,7853,0,1908,0
19.056,277,0,7853,0,1909,0
19.058,494,0,7854,0,1909,0
19.06,189,0,7854,0,1910,0
19.062,293,0,7854,0,1911,0
19.064,365,0,7855,0,1911,0
19.066,288,0,7855,0,1912,0
19.068,294,0,7855,0,1913,0
19.07,279,0,7856,0,1913,0
19.072,285,0,7856,0,1914,0
19.074,412,0,7857,0,1914,0
19.076,245,0,7857,0,1915,0
19.078,277,0,7858,0,1915,0
19.08,322,0,7859,0,1915,0
19.082,371,0,7860,0,1915,0
19.084,295,0,7861,0,1915,0
19.086,351,0,7862,0,1915,0
19.088,334,0,7863,0,1915,0
19.09,548,0,7864,0,1915,0
19.092,369,0,7865,0,1915,0
19.094,412,0,7866,0,1915,0
19.096,414,0,7867,0,1915,0
19.098,508,0,7868,0,1915,0
19.1,402,0,7869,0,1915,0
19.102,471,0,7870,0,1915,0
19.104,379,0,7871,0,1915,0
19.106,333,0,7872,0,1915,0
19.108,495,0,7873,0,1916,0
19.11,344,0,7874,0,1916,0
19.112,294,0,7875,0,1916,0
19.114,366,0,7876,0,1916,0
19.116,563,0,7877,0,1916,0
19.118,424,0,7878,0,1916,0
19.12,503,0,7879,0,1916,0
19.122,352,0,7880,0,1916,0
19.124,329,0,7881,0,1916,0
19.126,379,0,7882,0,1916,0
19.128,490,0,7883,0,1916,0
19.13,431,0,7884,0,1916,0
19.132,440,0,7885,0,1916,0
19.134,360,0,7886,0,1916,0
19.136,312,0,7887,0,1916,0
19.138,416,0,7888,0,1916,0
19.14,356,0,7889,0,1916,0
19.142,397,0,7889,0,1917,0
19.144,314,0,7890,0,1917,0
19.146,357,0,7890,0,1918,0
19.148,204,0,7890,0,1919,0
19.15,376,0,7891,0,1919,0
19.152,296,0,7891,0,1920,0
19.154,412,0,7891,0,1921,0
19.156,564,0,7892,0,1921,0
19.158,452,0,7892,0,1922,0
19.16,283,0,7892,0,1923,0
19.162,298,0,7892,0,1925,0
19.164,301,0,7892,0,1926,0
19.166,230,0,7892,0,1927,0
19.168,324,0,7892,0,1928,0
19.17,294,0,7892,0,1928,0
19.172,265,0,7892,0,1928,0
19.174,328,0,7892,0,1930,0
19.176,340,0,7892,0,1932,0
19.178,346,0,7892,0,1933,0
19.18,325,0,7892,0,1934,0
19.182,460,0,7893,0,1934,0
19.184,269,0,7893,0,1935,0
19.186,246,0,7893,0,1936,0
19.188,328,0,7893,0,1937,0
19.19,239,0,7893,0,1938,0
19.192,220,0,7893,0,1939,0
19.194,222,0,7893,0,1940,0
19.196,354,0,7893,0,1940,0
19.198,249,0,7893,0,1942,0
19.2,205,0,7893,0,1943,0
19.202,327,0,7893,0,1944,0
19.204,266,0,7893,0,1945,0
19.206,277,0,7893,0,1946,0
19.208,323,0,7894,0,1946,0
19.21,220,0,7894,0,1947,0
19.212,219,0,7894,0,1948,0
19.214,307,0,7894,0,1949,0
19.216,293,0,7894,0,1950,0
19.218,377,0,7894,0,1951,0
19.22,283,0,7894,0,1952,0
19.222,255,0,7894,0,1953,0
19.224,266,0,7894,0,1954,0
19.226,226,0,7894,0,1955,0
19.228,207,0,7894,0,1956,0
19.23,252,0,7894,0,1957,0
19.232,272,0,7894,0,1958,0
19.234,313,0,7895,0,1958,0
19.236,258,0,7895,0,1959,0
19.238,324,0,7895,0,1960,0
19.24,238,0,7895,0,1961,0
19.242,222,0,7895,0,1962,0
19.244,344,0,7895,0,1963,0
19.246,343,0,7895,0,1964,0
19.248,249,0,7895,0,1965,0
19.25,304,0,7895,0,1966,0
19.252,230,0,7895,0,1967,0
19.254,240,0,7895,0,1968,0
19.256,268,0,7895,0,1969,0
19.258,232,0,7895,0,1970,0
19.26,336,0,7896,0,1970,0
19.262,246,0,7896,0,1971,0
19.264,205,0,7896,0,1972,0
19.266,250,0,7896,0,1973,0
19.268,409,0,7896,0,1974,0
19.27,238,0,7896,0,1975,0
19.272,245,0,7896,0,1976,0
19.274,304,0,7896,0,1977,0
19.276,208,0,7896,0,1978,0
19.278,283,0,7896,0,1979,0
19.28,246,0,7896,0,1980,0
19.282,227,0,7896,0,1981,0
19.284,339,0,7897,0,1981,0
19.286,260,0,7897,0,1982,0
19.288,303,0,7897,0,1983,0
19.29,339,0,7898,0,1983,0
19.292,233,0,7898,0,1984,0
19.294,337,0,7898,0,1985,0
19.296,356,0,7899,0,1985,0
19.298,242,0,7899,0,1986,0
19.3,338,0,7900,0,1986,0
19.302,219,0,7900,0,1987,0
19.304,326,0,7901,0,1987,0
19.306,325,0,7902,0,1987,0
19.308,394,0,7903,0,1987,0
19.31,427,0,7904,0,1987,0
19.312,444,0,7905,0,1987,0
19.314,404,0,7906,0,1987,0
19.316,311,0,7907,0,1987,0
19.318,488,0,7908,0,1987,0
19.32,327,0,7909,0,1987,0
19.322,292,0,7910,0,1987,0
19.324,328,0,7911,0,1987,0
19.326,284,0,7912,0,1987,0
19.328,451,0,7913,0,1987,0
19.33,300,0,7914,0,1987,0
19.332,383,0,7915,0,1987,0
19.334,327,0,7916,0,1987,0
19.336,286,0,7917,0,1987,0
19.338,336,0,7918,0,1987,0
19.34,310,0,7919,0,1987,0
19.342,489,0,7920,0,1987,0
19.344,328,0,7921,0,1987,0
19.346,305,0,7922,0,1987,0
19.348,314,0,7923,0,1987,0
19.35,396,0,7924,0,1987,0
19.352,310,0,7925,0,1987,0
19.354,440,0,7926,0,1987,0
19.356,401,0,7927,0,1987,0
19.358,282,0,7928,0,1987,0
19.36,430,0,7929,0,1986,0
19.362,398,0,7930,0,1987,0
19.364,339,0,7931,0,1987,0
19.366,406,0,7932,0,1987,0
19.368,330,0,7933,0,1987,0
19.37,395,0,7934,0,1987,0
19.372,360,0,7935,0,1987,0
19.374,375,0,7936,0,1988,0
19.376,421,0,7937,0,1988,0
19.378,491,0,7938,0,1988,0
19.38,342,0,7939,0,1988,0
19.382,483,0,7940,0,1988,0
19.384,423,0,7941,0,1988,0
19.386,356,0,7942,0,1988,0
19.388,354,0,7943,0,1988,0
19.39,427,0,7944,0,1988,0
19.392,352,0,7945,0,1988,0
19.394,342,0,7946,0,1988,0
19.396,502,0,7947,0,1988,0
19.398,380,0,7948,0,1988,0
19.4,469,0,7949,0,1988,0
19.402,397,0,7950,0,1988,0
19.404,449,0,7951,0,1988,0
19.406,329,0,7952,0,1988,0
19.408,452,0,7953,0,1988,0
19.41,320,0,7954,0,1988,0
19.412,329,0,7955,0,1988,0
19.414,331,0,7956,0,1988,0
19.416,414,0,7957,0,1988,0
19.418,429,0,7958,0,1988,0
19.42,476,0,7959,0,1989,0
19.422,346,0,7960,0,1989,0
19.424,286,0,7960,0,1990,0
19.426,353,0,7961,0,1990,0
19.428,309,0,7962,0,1990,0
19.43,448,0,7963,0,1990,0
19.432,292,0,7964,0,1990,0
19.434,388,0,7964,0,1991,0
19.436,314,0,7965,0,1991,0
19.438,460,0,7966,0,1991,0
19.44,427,0,7967,0,1991,0
19.442,336,0,7968,0,1991,0
19.444,304,0,7969,0,1991,0
19.446,323,0,7970,0,1991,0
19.448,352,0,7971,0,1991,0
19.45,327,0,7972,0,1991,0
19.452,279,0,7973,0,1991,0
19.454,314,0,7974,0,1991,0
19.456,372,0,7975,0,1991,0
19.458,549,0,7976,0,1991,0
19.46,421,0,7977,0,1991,0
19.462,316,0,7978,0,1991,0
19.464,284,0,7979,0,1991,0
19.466,317,0,7980,0,1991,0
19.468,399,0,7981,0,1991,0
19.47,534,0,7982,0,1991,0
19.472,350,0,7983,0,1991,0
19.474,342,0,7984,0,1991,0
19.476,325,0,7985,0,1991,0
19.478,445,0,7986,0,1991,0
19.48,366,0,7987,0,1991,0
19.482,309,0,7987,0,1992,0
19.484,376,0,7988,0,1992,0
19.486,362,0,7988,0,1993,0
19.488,412,0,7989,0,1993,0
19.49,428,0,7990,0,1993,0
19.492,336,0,7991,0,1993,0
19.494,485,0,7992,0,1993,0
19.496,332,0,7993,0,1993,0
19.498,366,0,7994,0,1993,0
19.5,400,0,7995,0,1993,0
19.502,389,0,7996,0,1993,0
19.504,319,0,7997,0,1993,0
19.506,508,0,7998,0,1993,0
19.508,437,0,7999,0,1993,0
19.51,491,0,8000,0,1993,0
19.512,319,0,8001,0,1993,0
19.514,474,0,8002,0,1993,0
19.516,399,0,8003,0,1994,0
19.518,320,0,8004,0,1994,0
19.52,340,0,8005,0,1994,0
19.522,386,0,8006,0,1994,0
19.524,287,0,8007,0,1994,0
19.526,372,0,8008,0,1994,0
19.528,379,0,8009,0,1994,0
19.53,300,0,8010,0,1994,0
19.532,430,0,8011,0,1994,0
19.534,286,0,8012,0,1994,0
19.536,430,0,8013,0,1994,0
19.538,294,0,8014,0,1994,0
19.54,472,0,8015,0,1994,0
19.542,337,0,8016,0,1994,0
19.544,414,0,8017,0,1994,0
19.546,383,0,8018,0,1994,0
19.548,376,0,8019,0,1994,0
19.55,412,0,8020,0,1994,0
19.552,391,0,8021,0,1994,0
19.554,450,0,8022,0,1994,0
19.556,346,0,8023,0,1994,0
19.558,599,0,8024,0,1994,0
19.56,393,0,8025,0,1994,0
19.562,492,0,8026,0,1994,0
19.564,293,0,8027,0,1994,0
19.566,297,0,8028,0,1994,0
19.568,538,0,8029,0,1994,0
19.57,487,0,8030,0,1994,0
19.572,434,0,8031,0,1994,0
19.574,354,0,8032,0,1994,0
19.576,387,0,8033,0,1995,0
19.578,372,0,8034,0,1994,0
19.58,424,0,8035,0,1995,0
19.582,267,0,8036,0,1995,0
19.584,328,0,8037,0,1995,0
19.586,343,0,8038,0,1995,0
19.588,548,0,8039,0,1995,0
19.59,402,0,8040,0,1995,0
19.592,359,0,8041,0,1995,0
19.594,442,0,8042,0,1995,0
19.596,273,0,8043,0,1995,0
19.598,342,0,8044,0,1995,0
19.6,435,0,8045,0,1995,0
19.602,346,0,8046,0,1995,0
19.604,365,0,8047,0,1995,0
19.606,283,0,8048,0,1995,0
19.608,394,0,8049,0,1995,0
19.61,468,0,8050,0,1995,0
19.612,408,0,8051,0,1995,0
19.614,354,0,8052,0,1995,0
19.616,659,0,8053,0,1995,0
19.618,475,0,8054,0,1995,0
19.62,453,0,8055,0,1995,0
19.622,351,0,8056,0,1995,0
19.624,489,0,8057,0,1996,0
19.626,327,0,8058,0,1996,0
19.628,400,0,8059,0,1996,0
19.63,335,0,8060,0,1996,0
19.632,418,0,8061,0,1996,0
19.634,439,0,8062,0,1996,0
19.636,303,0,8063,0,1996,0
19.638,540,0,8064,0,1996,0
19.64,348,0,8065,0,1996,0
19.642,432,0,8066,0,1996,0
19.644,380,0,8067,0,1996,0
19.646,576,0,8068,0,1996,0
19.648,383,0,8069,0,1996,0
19.65,381,0,8070,0,1996,0
19.652,336,0,8071,0,1996,0
19.654,431,0,8072,0,1996,0
19.656,503,0,8073,0,1996,0
19.658,459,0,8074,0,1996,0
19.66,320,0,8075,0,1996,0
19.662,307,0,8076,0,1996,0
19.664,407,0,8077,0,1996,0
19.666,293,0,8078,0,1996,0
19.668,362,0,8079,0,1996,0
19.67,334,0,8080,0,1996,0
19.672,431,0,8081,0,1996,0
19.674,588,0,8082,0,1996,0
19.676,410,0,8083,0,1997,0
19.678,362,0,8084,0,1997,0
19.68,487,0,8085,0,1997,0
19.682,462,0,8086,0,1997,0
19.684,287,0,8087,0,1997,0
19.686,366,0,8088,0,1997,0
19.688,291,0,8089,0,1996,0
19.69,297,0,8090,0,1995,0
19.692,348,0,8091,0,1997,0
19.694,536,0,8092,0,1997,0
19.696,317,0,8093,0,1997,0
19.698,347,0,8094,0,1997,0
19.7,322,0,8095,0,1997,0
19.702,327,0,8096,0,1997,0
19.704,299,0,8097,0,1997,0
19.706,331,0,8098,0,1997,0
19.708,416,0,8099,0,1997,0
19.71,336,0,8100,0,1997,0
19.712,328,0,8101,0,1997,0
19.714,395,0,8102,0,1997,0
19.716,426,0,8103,0,1997,0
19.718,370,0,8104,0,1997,0
19.72,396,0,8105,0,1997,0
19.722,358,0,8106,0,1997,0
19.724,248,0,8106,0,1998,0
19.726,446,0,8107,0,1998,0
19.728,323,0,8108,0,1999,0
19.73,348,0,8109,0,1999,0
19.732,314,0,8110,0,1999,0
19.734,395,0,8111,0,1998,0
19.736,293,0,8112,0,1999,0
19.738,390,0,8113,0,1999,0
19.74,370,0,8114,0,1999,0
19.742,363,0,8115,0,1999,0
19.744,342,0,8116,0,1999,0
19.746,383,0,8117,0,1999,0
19.748,325,0,8118,0,1999,0
19.75,277,0,8119,0,1999,0
19.752,308,0,8120,0,1999,0
19.754,283,0,8121,0,1999,0
19.756,286,0,8122,0,1999,0
19.758,344,0,8123,0,1999,0
19.76,279,0,8124,0,1999,0
19.762,270,0,8125,0,1999,0
19.764,413,0,8126,0,1999,0
19.766,379,0,8127,0,1999,0
19.768,324,0,8128,0,1999,0
19.77,395,0,8129,0,1999,0
19.772,306,0,8130,0,1999,0
19.774,373,0,8131,0,1999,0
19.776,461,0,8132,0,1999,0
19.778,389,0,8133,0,1999,0
19.78,405,0,8134,0,1999,0
19.782,483,0,8135,0,1999,0
19.784,298,0,8136,0,1999,0
19.786,341,0,8137,0,1999,0
19.788,506,0,8138,0,1999,0
19.79,632,0,8139,0,1999,0
19.792,311,0,8140,0,1999,0
19.794,341,0,8141,0,1999,0
19.796,489,0,8142,0,1999,0
19.798,488,0,8143,0,1999,0
19.8,458,0,8144,0,1999,0
19.802,442,0,8145,0,1999,0
19.804,373,0,8146,0,1999,0
19.806,359,0,8147,0,1999,0
19.808,302,0,8148,0,1999,0
19.81,319,0,8149,0,1999,0
19.812,350,0,8150,0,1999,0
19.814,602,0,8151,0,2000,0
19.816,334,0,8152,0,2000,0
19.818,338,0,8153,0,1999,0
19.82,355,0,8154,0,2000,0
19.822,285,0,8155,0,2000,0
19.824,355,0,8156,0,2000,0
19.826,446,0,8157,0,2000,0
19.828,453,0,8158,0,2000,0
19.83,482,0,8159,0,2000,0
19.832,395,0,8160,0,2000,0
19.834,260,0,8160,0,2001,0
19.836,598,0,8161,0,2001,0
19.838,386,0,8161,0,2002,0
19.84,338,0,8161,0,2003,0
19.842,443,0,8162,0,2003,0
19.844,243,0,8162,0,2004,0
19.846,221,0,8162,0,2005,0
19.848,285,0,8162,0,2006,0
19.85,364,0,8163,0,2006,0
19.852,251,0,8163,0,2007,0
19.854,271,0,8163,0,2008,0
19.856,260,0,8163,0,2009,0
19.858,245,0,8163,0,2010,0
19.86,248,0,8163,0,2011,0
19.862,419,0,8163,0,2012,0
19.864,233,0,8163,0,2013,0
19.866,229,0,8163,0,2014,0
19.868,314,0,8163,0,2015,0
19.87,213,0,8163,0,2016,0
19.872,245,0,8163,0,2017,0
19.874,329,0,8163,0,2018,0
19.876,328,0,8164,0,2018,0
19.878,276,0,8164,0,2019,0
19.88,286,0,8164,0,2020,0
19.882,217,0,8164,0,2021,0
19.884,350,0,8164,0,2022,0
19.886,347,0,8164,0,2023,0
19.888,317,0,8164,0,2024,0
19.89,224,0,8164,0,2025,0
19.892,266,0,8164,0,2026,0
19.894,339,0,8164,0,2027,0
19.896,265,0,8164,0,2028,0
19.898,271,0,8164,0,2029,0
19.9,238,0,8164,0,2030,0
19.902,230,0,8164,0,2031,0
19.904,395,0,8164,0,2032,0
19.906,230,0,8164,0,2033,0
19.908,227,0,8164,0,2034,0
19.91,258,0,8164,0,2035,0
19.912,279,0,8164,0,2036,0
19.914,307,0,8164,0,2037,0
19.916,302,0,8164,0,2038,0
19.918,261,0,8164,0,2039,0
19.92,321,0,8165,0,2039,0
19.922,238,0,8165,0,2040,0
19.924,312,0,8165,0,2041,0
19.926,335,0,8165,0,2042,0
19.928,284,0,8165,0,2043,0
19.93,264,0,8165,0,2044,0
19.932,298,0,8165,0,2045,0
19.934,271,0,8165,0,2046,0
19.936,227,0,8165,0,2047,0
19.938,252,0,8165,0,2048,0
19.94,3877,0,8165,0,2050,0
19.942,263,0,8165,0,2051,0
19.944,328,0,8166,0,2051,0
19.946,217,0,8166,0,2052,0
19.948,269,0,8166,0,2053,0
19.95,441,0,8167,0,2053,0
19.952,307,0,8167,0,2054,0
19.954,360,0,8168,0,2054,0
19.956,402,0,8169,0,2054,0
19.958,278,0,8170,0,2054,0
19.96,310,0,8171,0,2054,0
19.962,438,0,8172,0,2054,0
19.964,454,0,8173,0,2054,0
19.966,592,0,8174,0,2054,0
19.968,428,0,8175,0,2054,0
19.97,476,0,8176,0,2054,0
19.972,522,0,8177,0,2053,0
19.974,584,0,8178,0,2055,0
19.976,558,0,8179,0,2055,0
19.978,414,0,8180,0,2055,0
19.98,481,0,8181,0,2055,0
19.982,424,0,8182,0,2055,0
19.984,521,0,8183,0,2055,0
19.986,621,0,8184,0,2055,0
19.988,375,0,8185,0,2055,0
19.99,609,0,8186,0,2055,0
19.992,341,0,8187,0,2055,0
19.994,450,0,8188,0,2055,0
19.996,566,0,8189,0,2055,0
19.998,310,0,8190,0,2055,0
20,348,0,8191,0,2055,0
20.002,332,0,8192,0,2055,0


==> raw_data/rbmqv2/urdata/cton_f2_s2_z2_cut.csv <==
0.002,676,0,1,0,0,0
0.022,376,0,11,0,0,0
0.042,385,0,21,0,0,0
0.062,693,0,29,0,3,0
0.082,263,0,38,0,4,0
0.102,316,0,46,0,6,0
0.122,404,0,56,0,6,0
0.142,393,0,66,0,6,0
0.162,300,0,76,0,6,0
0.182,351,0,86,0,6,0
0.202,206,0,92,0,10,0
0.222,406,0,101,0,11,0
0.242,437,0,111,0,12,0
0.262,291,0,119,0,14,0
0.282,380,0,123,0,20,0
0.302,381,0,133,0,20,0
0.322,286,0,142,0,21,0
0.342,301,0,151,0,22,0
0.362,271,0,161,0,23,0
0.382,296,0,171,0,23,0
0.402,391,0,181,0,23,0
0.422,344,0,190,0,24,0
0.442,411,0,200,0,24,0
0.462,352,0,210,0,25,0
0.482,321,0,220,0,25,0
0.502,377,0,230,0,25,0
0.522,404,0,240,0,26,0
0.542,303,0,250,0,26,0
0.562,281,0,260,0,26,0
0.582,288,0,270,0,26,0
0.602,334,0,279,0,27,0
0.622,420,0,289,0,28,0
0.642,292,0,298,0,29,0
0.662,224,0,300,0,36,0
0.682,302,0,300,0,47,0
0.702,220,0,301,0,56,0
0.722,363,0,310,0,57,0
0.742,379,0,320,0,57,0
0.762,485,0,330,0,58,0
0.782,304,0,340,0,58,0
0.802,281,0,350,0,58,0
0.822,367,0,360,0,56,0
0.842,314,0,370,0,58,0
0.862,329,0,380,0,58,0
0.882,416,0,390,0,58,0
0.902,292,0,397,0,62,0
0.922,321,0,407,0,62,0
0.942,357,0,417,0,62,0
0.962,466,0,426,0,63,0
0.982,343,0,436,0,63,0
1.002,279,0,446,0,63,0
1.022,331,0,456,0,64,0
1.042,431,0,466,0,64,0
1.062,363,0,475,0,66,0
1.082,311,0,485,0,66,0
1.102,381,0,495,0,66,0
1.122,345,0,505,0,66,0
1.142,326,0,515,0,66,0
1.162,453,0,525,0,67,0
1.182,393,0,535,0,67,0
1.202,319,0,545,0,67,0
1.222,482,0,555,0,67,0
1.242,327,0,563,0,70,0
1.262,475,0,573,0,70,0
1.282,369,0,583,0,70,0
1.302,392,0,593,0,70,0
1.322,337,0,603,0,71,0
1.342,292,0,610,0,74,0
1.362,290,0,616,0,78,0
1.382,465,0,624,0,80,0
1.402,332,0,631,0,83,0
1.422,380,0,641,0,83,0
1.442,315,0,650,0,84,0
1.462,433,0,660,0,85,0
1.482,276,0,668,0,87,0
1.502,431,0,678,0,87,0
1.522,299,0,688,0,87,0
1.542,325,0,698,0,87,0
1.562,329,0,708,0,88,0
1.582,358,0,718,0,88,0
1.602,383,0,728,0,88,0
1.622,376,0,738,0,88,0
1.642,319,0,748,0,89,0
1.662,524,0,758,0,89,0
1.682,356,0,768,0,89,0
1.702,406,0,778,0,89,0
1.722,344,0,788,0,90,0
1.742,371,0,798,0,90,0
1.762,397,0,808,0,90,0
1.782,411,0,818,0,90,0
1.802,287,0,828,0,91,0
1.822,262,0,838,0,91,0
1.842,293,0,847,0,92,0
1.862,285,0,849,0,100,0
1.882,249,0,849,0,111,0
1.902,358,0,853,0,117,0
1.922,383,0,863,0,117,0
1.942,353,0,869,0,121,0
1.962,206,0,870,0,130,0
1.982,315,0,873,0,137,0
2.002,343,0,883,0,137,0
2.022,337,0,893,0,137,0
2.042,450,0,903,0,137,0
2.062,303,0,912,0,138,0
2.082,383,0,921,0,140,0
2.102,284,0,931,0,140,0
2.122,401,0,941,0,140,0
2.142,208,0,949,0,143,0
2.162,288,0,957,0,145,0
2.182,351,0,967,0,145,0
2.202,433,0,977,0,146,0
2.222,404,0,987,0,146,0
2.242,308,0,997,0,147,0
2.262,298,0,1007,0,147,0
2.282,381,0,1017,0,147,0
2.302,272,0,1025,0,149,0
2.322,428,0,1035,0,149,0
2.342,305,0,1045,0,150,0
2.362,331,0,1055,0,150,0
2.382,311,0,1065,0,151,0
2.402,382,0,1075,0,151,0
2.422,358,0,1085,0,152,0
2.442,287,0,1095,0,152,0
2.462,452,0,1105,0,152,0
2.482,306,0,1114,0,154,0
2.502,315,0,1122,0,156,0
2.522,400,0,1132,0,156,0
2.542,291,0,1142,0,156,0
2.562,393,0,1148,0,160,0
2.582,481,0,1156,0,162,0
2.602,280,0,1166,0,163,0
2.622,282,0,1176,0,163,0
2.642,341,0,1186,0,163,0
2.662,368,0,1196,0,163,0
2.682,287,0,1203,0,167,0
2.702,307,0,1213,0,167,0
2.722,322,0,1223,0,167,0
2.742,353,0,1233,0,167,0
2.762,247,0,1241,0,170,0
2.782,297,0,1249,0,172,0
2.802,477,0,1259,0,172,0
2.822,347,0,1269,0,172,0
2.842,393,0,1279,0,173,0
2.862,326,0,1288,0,174,0
2.882,331,0,1292,0,180,0
2.902,320,0,1300,0,182,0
2.922,269,0,1310,0,182,0
2.942,365,0,1320,0,182,0
2.962,307,0,1330,0,182,0
2.982,260,0,1339,0,183,0
3.002,293,0,1348,0,185,0
3.022,349,0,1358,0,185,0
3.042,381,0,1368,0,185,0
3.062,342,0,1376,0,187,0
3.082,398,0,1386,0,187,0
3.102,434,0,1396,0,187,0
3.122,339,0,1406,0,188,0
3.142,316,0,1416,0,188,0
3.162,350,0,1425,0,189,0
3.182,231,0,1428,0,197,0
3.202,261,0,1428,0,207,0
3.222,243,0,1428,0,217,0
3.242,272,0,1428,0,227,0
3.262,214,0,1428,0,237,0
3.282,236,0,1428,0,247,0
3.302,251,0,1428,0,257,0
3.322,240,0,1428,0,267,0
3.342,256,0,1429,0,276,0
3.362,398,0,1432,0,283,0
3.382,367,0,1440,0,285,0
3.402,416,0,1450,0,286,0
3.422,276,0,1459,0,287,0
3.442,460,0,1463,0,293,0
3.462,401,0,1472,0,294,0
3.482,372,0,1482,0,295,0
3.502,310,0,1492,0,295,0
3.522,470,0,1502,0,295,0
3.542,377,0,1512,0,295,0
3.562,304,0,1521,0,296,0
3.582,291,0,1524,0,303,0
3.602,239,0,1525,0,313,0
3.622,452,0,1525,0,323,0
3.642,266,0,1525,0,333,0
3.662,252,0,1525,0,343,0
3.682,303,0,1525,0,353,0
3.702,523,0,1526,0,362,0
3.722,415,0,1530,0,368,0
3.742,373,0,1534,0,374,0
3.762,256,0,1537,0,381,0
3.782,383,0,1546,0,382,0
3.802,323,0,1556,0,383,0
3.822,316,0,1566,0,383,0
3.842,354,0,1573,0,386,0
3.862,389,0,1580,0,390,0
3.882,426,0,1588,0,392,0
3.902,215,0,1593,0,397,0
3.922,289,0,1597,0,403,0
3.942,323,0,1600,0,410,0
3.962,263,0,1603,0,417,0
3.982,270,0,1610,0,421,0
4.002,506,0,1620,0,421,0
4.022,291,0,1630,0,422,0
4.042,397,0,1640,0,422,0
4.062,297,0,1650,0,422,0
4.082,406,0,1660,0,422,0
4.102,326,0,1670,0,423,0
4.122,321,0,1680,0,423,0
4.142,387,0,1690,0,424,0
4.162,289,0,1700,0,424,0
4.182,293,0,1710,0,424,0
4.202,302,0,1720,0,424,0
4.222,291,0,1729,0,426,0
4.242,320,0,1739,0,426,0
4.262,339,0,1749,0,426,0
4.282,301,0,1755,0,430,0
4.302,328,0,1764,0,431,0
4.322,341,0,1774,0,432,0
4.342,321,0,1784,0,432,0
4.362,360,0,1794,0,432,0
4.382,467,0,1804,0,433,0
4.402,290,0,1814,0,433,0
4.422,343,0,1821,0,436,0
4.442,618,0,1827,0,440,0
4.462,474,0,1837,0,441,0
4.482,311,0,1847,0,441,0
4.502,290,0,1857,0,442,0
4.522,464,0,1867,0,442,0
4.542,492,0,1877,0,442,0
4.562,329,0,1887,0,443,0
4.582,362,0,1897,0,443,0
4.602,336,0,1907,0,443,0
4.622,384,0,1916,0,445,0
4.642,289,0,1926,0,445,0
4.662,339,0,1936,0,445,0
4.682,341,0,1946,0,446,0
4.702,294,0,1956,0,446,0
4.722,356,0,1966,0,446,0
4.742,303,0,1976,0,447,0
4.762,441,0,1986,0,447,0
4.782,286,0,1996,0,447,0
4.802,335,0,2006,0,448,0
4.822,347,0,2016,0,447,0
4.842,309,0,2026,0,448,0
4.862,349,0,2036,0,448,0
4.882,331,0,2043,0,451,0
4.902,403,0,2049,0,455,0
4.922,306,0,2059,0,456,0
4.942,304,0,2069,0,456,0
4.962,595,0,2079,0,456,0
4.982,421,0,2089,0,457,0
5.002,294,0,2099,0,457,0
5.022,322,0,2109,0,457,0
5.042,410,0,2119,0,457,0
5.062,310,0,2128,0,458,0
5.082,369,0,2138,0,458,0
5.102,286,0,2148,0,459,0
5.122,401,0,2158,0,459,0
5.142,262,0,2167,0,460,0
5.162,339,0,2174,0,464,0
5.182,310,0,2184,0,464,0
5.202,286,0,2194,0,464,0
5.222,291,0,2204,0,464,0
5.242,315,0,2208,0,470,0
5.262,361,0,2217,0,472,0
5.282,282,0,2226,0,473,0
5.302,295,0,2236,0,473,0
5.322,343,0,2246,0,473,0
5.342,365,0,2255,0,474,0
5.362,335,0,2265,0,475,0
5.382,301,0,2274,0,476,0
5.402,316,0,2284,0,476,0
5.422,511,0,2293,0,477,0
5.442,307,0,2303,0,478,0
5.462,297,0,2313,0,478,0
5.482,319,0,2323,0,478,0
5.502,361,0,2333,0,479,0
5.522,351,0,2343,0,479,0
5.542,366,0,2353,0,480,0
5.562,325,0,2363,0,480,0
5.582,306,0,2373,0,480,0
5.602,364,0,2381,0,482,0
5.622,344,0,2383,0,490,0
5.642,289,0,2390,0,494,0
5.662,418,0,2399,0,495,0
5.682,376,0,2409,0,496,0
5.702,282,0,2419,0,496,0
5.722,286,0,2429,0,496,0
5.742,365,0,2437,0,499,0
5.762,404,0,2440,0,506,0
5.782,291,0,2440,0,516,0
5.802,290,0,2447,0,519,0
5.822,318,0,2457,0,520,0
5.842,224,0,2460,0,527,0
5.862,316,0,2463,0,534,0
5.882,331,0,2472,0,535,0
5.902,282,0,2482,0,535,0
5.922,293,0,2492,0,536,0
5.942,450,0,2502,0,536,0
5.962,361,0,2512,0,536,0
5.982,396,0,2522,0,537,0
6.002,305,0,2532,0,537,0
6.022,288,0,2542,0,537,0
6.042,300,0,2552,0,538,0
6.062,414,0,2561,0,539,0
6.082,430,0,2569,0,541,0
6.102,324,0,2578,0,542,0
6.122,331,0,2588,0,543,0
6.142,516,0,2598,0,543,0
6.162,376,0,2608,0,544,0
6.182,401,0,2618,0,544,0
6.202,415,0,2628,0,544,0
6.222,442,0,2638,0,545,0
6.242,314,0,2648,0,545,0
6.262,358,0,2658,0,545,0
6.282,288,0,2668,0,546,0
6.302,428,0,2678,0,546,0
6.322,429,0,2688,0,546,0
6.342,287,0,2698,0,547,0
6.362,326,0,2705,0,550,0
6.382,258,0,2706,0,559,0
6.402,409,0,2706,0,569,0
6.422,252,0,2706,0,579,0
6.442,263,0,2706,0,589,0
6.462,224,0,2706,0,599,0
6.482,238,0,2706,0,608,0
6.502,282,0,2706,0,619,0
6.522,217,0,2709,0,626,0
6.542,342,0,2715,0,630,0
6.562,455,0,2725,0,630,0
6.582,346,0,2735,0,630,0
6.602,467,0,2745,0,631,0
6.622,281,0,2755,0,631,0
6.642,485,0,2758,0,638,0
6.662,310,0,2764,0,642,0
6.682,489,0,2774,0,642,0
6.702,539,0,2784,0,643,0
6.722,292,0,2794,0,643,0
6.742,294,0,2804,0,643,0
6.762,339,0,2814,0,644,0
6.782,323,0,2824,0,644,0
6.802,364,0,2834,0,644,0
6.822,398,0,2844,0,645,0
6.842,320,0,2854,0,645,0
6.862,507,0,2864,0,645,0
6.882,269,0,2874,0,646,0
6.902,341,0,2884,0,646,0
6.922,320,0,2887,0,653,0
6.942,365,0,2893,0,657,0
6.962,340,0,2903,0,658,0
6.982,350,0,2913,0,658,0
7.002,321,0,2923,0,658,0
7.022,441,0,2933,0,659,0
7.042,363,0,2943,0,659,0
7.062,302,0,2951,0,661,0
7.082,366,0,2961,0,662,0
7.102,403,0,2971,0,662,0
7.122,357,0,2981,0,662,0
7.142,373,0,2991,0,661,0
7.162,300,0,3001,0,663,0
7.182,337,0,3011,0,664,0
7.202,326,0,3021,0,664,0
7.222,531,0,3029,0,667,0
7.242,257,0,3036,0,670,0
7.262,463,0,3046,0,670,0
7.282,314,0,3056,0,671,0
7.302,351,0,3066,0,671,0
7.322,308,0,3076,0,671,0
7.342,379,0,3086,0,672,0
7.362,341,0,3096,0,672,0
7.382,502,0,3106,0,671,0
7.402,439,0,3116,0,673,0
7.422,423,0,3126,0,673,0
7.442,425,0,3136,0,674,0
7.462,442,0,3142,0,678,0
7.482,291,0,3152,0,679,0
7.502,561,0,3162,0,679,0
7.522,446,0,3172,0,679,0
7.542,310,0,3182,0,680,0
7.562,315,0,3192,0,680,0
7.582,355,0,3202,0,680,0
7.602,326,0,3210,0,683,0
7.622,370,0,3220,0,683,0
7.642,335,0,3230,0,683,0
7.662,354,0,3240,0,684,0
7.682,383,0,3250,0,684,0
7.702,454,0,3260,0,684,0
7.722,270,0,3270,0,684,0
7.742,314,0,3280,0,685,0
7.762,375,0,3290,0,685,0
7.782,355,0,3300,0,685,0
7.802,246,0,3310,0,686,0
7.822,310,0,3320,0,686,0
7.842,470,0,3330,0,686,0
7.862,357,0,3340,0,686,0
7.882,352,0,3350,0,687,0
7.902,549,0,3360,0,687,0
7.922,334,0,3370,0,688,0
7.942,311,0,3380,0,688,0
7.962,302,0,3390,0,688,0
7.982,425,0,3400,0,689,0
8.002,292,0,3410,0,689,0
8.022,419,0,3419,0,690,0
8.042,396,0,3429,0,691,0
8.062,377,0,3437,0,693,0
8.082,380,0,3447,0,693,0
8.102,309,0,3457,0,694,0
8.122,374,0,3467,0,694,0
8.142,371,0,3477,0,694,0
8.162,323,0,3487,0,694,0
8.182,406,0,3497,0,695,0
8.202,495,0,3507,0,695,0
8.222,294,0,3516,0,697,0
8.242,287,0,3526,0,697,0
8.262,364,0,3536,0,697,0
8.282,395,0,3546,0,697,0
8.302,368,0,3554,0,700,0
8.322,295,0,3558,0,706,0
8.342,243,0,3562,0,712,0
8.362,292,0,3568,0,716,0
8.382,555,0,3578,0,716,0
8.402,302,0,3587,0,718,0
8.422,257,0,3591,0,724,0
8.442,226,0,3591,0,734,0
8.462,234,0,3594,0,741,0
8.482,385,0,3602,0,743,0
8.502,374,0,3612,0,743,0
8.522,377,0,3622,0,744,0
8.542,337,0,3632,0,744,0
8.562,449,0,3642,0,744,0
8.582,398,0,3651,0,746,0
8.602,295,0,3661,0,746,0
8.622,360,0,3671,0,746,0
8.642,307,0,3679,0,748,0
8.662,268,0,3681,0,756,0
8.682,313,0,3681,0,766,0
8.702,362,0,3682,0,774,0
8.722,352,0,3691,0,777,0
8.742,302,0,3699,0,779,0
8.762,358,0,3709,0,779,0
8.782,333,0,3719,0,779,0
8.802,420,0,3729,0,780,0
8.822,323,0,3735,0,784,0
8.842,382,0,3745,0,784,0
8.862,481,0,3755,0,784,0
8.882,472,0,3765,0,784,0
8.902,240,0,3769,0,791,0
8.922,277,0,3778,0,792,0
8.942,376,0,3788,0,792,0
8.962,393,0,3798,0,792,0
8.982,317,0,3807,0,794,0
9.002,398,0,3817,0,794,0
9.022,355,0,3827,0,794,0
9.042,278,0,3837,0,795,0
9.062,436,0,3846,0,796,0
9.082,326,0,3855,0,797,0
9.102,320,0,3865,0,797,0
9.122,241,0,3874,0,798,0
9.142,430,0,3884,0,799,0
9.162,415,0,3894,0,799,0
9.182,638,0,3904,0,800,0
9.202,270,0,3914,0,800,0
9.222,371,0,3924,0,800,0
9.242,359,0,3933,0,801,0
9.262,379,0,3943,0,802,0
9.282,311,0,3953,0,802,0
9.302,492,0,3962,0,803,0
9.322,332,0,3972,0,804,0
9.342,361,0,3982,0,804,0
9.362,418,0,3992,0,804,0
9.382,405,0,4002,0,805,0
9.402,363,0,4012,0,805,0
9.422,339,0,4022,0,805,0
9.442,293,0,4032,0,805,0
9.462,328,0,4042,0,805,0
9.482,295,0,4047,0,810,0
9.502,331,0,4049,0,819,0
9.522,389,0,4056,0,822,0
9.542,394,0,4066,0,822,0
9.562,311,0,4076,0,823,0
9.582,346,0,4086,0,823,0
9.602,533,0,4096,0,823,0
9.622,406,0,4106,0,823,0
9.642,290,0,4116,0,824,0
9.662,286,0,4126,0,824,0
9.682,463,0,4136,0,824,0
9.702,282,0,4146,0,824,0
9.722,425,0,4156,0,824,0
9.742,439,0,4166,0,825,0
9.762,490,0,4176,0,825,0
9.782,298,0,4185,0,826,0
9.802,354,0,4187,0,834,0
9.822,360,0,4187,0,844,0
9.842,254,0,4187,0,855,0
9.862,332,0,4187,0,865,0
9.882,243,0,4187,0,875,0
9.902,235,0,4187,0,885,0
9.922,222,0,4187,0,895,0
9.942,251,0,4187,0,905,0
9.962,247,0,4187,0,915,0
9.982,335,0,4189,0,923,0
10.002,250,0,4199,0,923,0
10.022,412,0,4209,0,923,0
10.042,414,0,4219,0,923,0
10.062,276,0,4227,0,925,0
10.082,285,0,4237,0,926,0
10.102,349,0,4247,0,926,0
10.122,300,0,4251,0,932,0
10.142,443,0,4254,0,939,0
10.162,273,0,4256,0,947,0
10.182,212,0,4258,0,955,0
10.202,319,0,4258,0,965,0
10.222,399,0,4261,0,972,0
10.242,328,0,4270,0,973,0
10.262,347,0,4280,0,974,0
10.282,441,0,4290,0,974,0
10.302,282,0,4300,0,974,0
10.322,471,0,4310,0,974,0
10.342,353,0,4320,0,975,0
10.362,415,0,4330,0,975,0
10.382,331,0,4340,0,976,0
10.402,483,0,4350,0,976,0
10.422,348,0,4360,0,976,0
10.442,348,0,4370,0,977,0
10.462,349,0,4380,0,977,0
10.482,417,0,4384,0,983,0
10.502,291,0,4392,0,985,0
10.522,390,0,4402,0,985,0
10.542,353,0,4412,0,986,0
10.562,363,0,4422,0,986,0
10.582,327,0,4430,0,988,0
10.602,352,0,4437,0,991,0
10.622,464,0,4447,0,991,0
10.642,307,0,4457,0,992,0
10.662,333,0,4467,0,992,0
10.682,289,0,4477,0,992,0
10.702,305,0,4487,0,993,0
10.722,369,0,4497,0,993,0
10.742,409,0,4507,0,993,0
10.762,341,0,4517,0,994,0
10.782,328,0,4525,0,996,0
10.802,288,0,4535,0,996,0
10.822,362,0,4545,0,996,0
10.842,302,0,4555,0,997,0
10.862,389,0,4565,0,997,0
10.882,353,0,4575,0,997,0
10.902,308,0,4585,0,997,0
10.922,418,0,4595,0,997,0
10.942,435,0,4605,0,998,0
10.962,405,0,4615,0,998,0
10.982,526,0,4625,0,998,0
11.002,348,0,4635,0,999,0
11.022,401,0,4644,0,1000,0
11.042,315,0,4654,0,1001,0
11.062,430,0,4664,0,1001,0
11.082,393,0,4673,0,1002,0
11.102,413,0,4683,0,1002,0
11.122,435,0,4693,0,1003,0
11.142,298,0,4703,0,1003,0
11.162,285,0,4713,0,1003,0
11.182,472,0,4723,0,1003,0
11.202,324,0,4733,0,1004,0
11.222,393,0,4743,0,1004,0
11.242,324,0,4752,0,1005,0
11.262,328,0,4756,0,1011,0
11.282,313,0,4759,0,1019,0
11.302,482,0,4760,0,1028,0
11.322,350,0,4765,0,1034,0
11.342,304,0,4775,0,1034,0
11.362,253,0,4783,0,1036,0
11.382,373,0,4789,0,1040,0
11.402,299,0,4798,0,1041,0
11.422,354,0,4808,0,1042,0
11.442,373,0,4815,0,1045,0
11.462,226,0,4820,0,1050,0
11.482,380,0,4824,0,1056,0
11.502,273,0,4828,0,1062,0
11.522,395,0,4838,0,1062,0
11.542,414,0,4848,0,1063,0
11.562,340,0,4858,0,1063,0
11.582,365,0,4867,0,1064,0
11.602,256,0,4875,0,1067,0
11.622,333,0,4877,0,1075,0
11.642,426,0,4879,0,1083,0
11.662,336,0,4888,0,1084,0
11.682,349,0,4898,0,1085,0
11.702,329,0,4908,0,1085,0
11.722,314,0,4918,0,1085,0
11.742,279,0,4928,0,1086,0
11.762,313,0,4933,0,1091,0
11.782,428,0,4935,0,1099,0
11.802,387,0,4936,0,1108,0
11.822,350,0,4939,0,1115,0
11.842,444,0,4949,0,1115,0
11.862,340,0,4954,0,1121,0
11.882,313,0,4963,0,1122,0
11.902,261,0,4969,0,1126,0
11.922,266,0,4973,0,1132,0
11.942,264,0,4976,0,1140,0
11.962,284,0,4984,0,1142,0
11.982,341,0,4994,0,1142,0
12.002,287,0,5004,0,1143,0
12.022,317,0,5014,0,1143,0
12.042,345,0,5024,0,1143,0
12.062,317,0,5034,0,1144,0
12.082,321,0,5044,0,1144,0
12.102,310,0,5054,0,1144,0
12.122,361,0,5064,0,1144,0
12.142,459,0,5074,0,1144,0
12.162,519,0,5084,0,1145,0
12.182,357,0,5094,0,1145,0
12.202,375,0,5104,0,1145,0
12.222,453,0,5114,0,1146,0
12.242,325,0,5124,0,1146,0
12.262,348,0,5134,0,1146,0
12.282,445,0,5144,0,1147,0
12.302,433,0,5154,0,1147,0
12.322,451,0,5164,0,1147,0
12.342,461,0,5174,0,1148,0
12.362,297,0,5184,0,1148,0
12.382,456,0,5194,0,1149,0
12.402,317,0,5204,0,1149,0
12.422,404,0,5214,0,1149,0
12.442,299,0,5224,0,1150,0
12.462,372,0,5234,0,1150,0
12.482,339,0,5244,0,1150,0
12.502,415,0,5254,0,1151,0
12.522,285,0,5264,0,1151,0
12.542,375,0,5267,0,1158,0
12.562,358,0,5268,0,1167,0
12.582,477,0,5276,0,1169,0
12.602,390,0,5286,0,1170,0
12.622,272,0,5296,0,1170,0
12.642,454,0,5306,0,1170,0
12.662,427,0,5316,0,1171,0
12.682,370,0,5326,0,1170,0
12.702,324,0,5336,0,1171,0
12.722,363,0,5346,0,1172,0
12.742,297,0,5356,0,1172,0
12.762,379,0,5366,0,1172,0
12.782,364,0,5376,0,1172,0
12.802,278,0,5386,0,1173,0
12.822,330,0,5392,0,1177,0
12.842,371,0,5399,0,1180,0
12.862,486,0,5409,0,1181,0
12.882,339,0,5414,0,1186,0
12.902,310,0,5421,0,1189,0
12.922,315,0,5431,0,1190,0
12.942,415,0,5441,0,1190,0
12.962,391,0,5451,0,1190,0
12.982,340,0,5461,0,1191,0
13.002,306,0,5471,0,1191,0
13.022,346,0,5481,0,1192,0
13.042,309,0,5491,0,1192,0
13.062,314,0,5499,0,1194,0
13.082,646,0,5509,0,1194,0
13.102,338,0,5519,0,1195,0
13.122,276,0,5528,0,1196,0
13.142,215,0,5531,0,1203,0
13.162,311,0,5532,0,1212,0
13.182,270,0,5533,0,1221,0
13.202,263,0,5535,0,1229,0
13.222,341,0,5540,0,1234,0
13.242,394,0,5550,0,1234,0
13.262,378,0,5560,0,1235,0
13.282,272,0,5570,0,1235,0
13.302,348,0,5580,0,1235,0
13.322,646,0,5590,0,1236,0
13.342,327,0,5600,0,1236,0
13.362,584,0,5610,0,1236,0
13.382,552,0,5620,0,1237,0
13.402,463,0,5629,0,1238,0
13.422,572,0,5637,0,1241,0
13.442,409,0,5647,0,1241,0
13.462,350,0,5657,0,1241,0
13.482,272,0,5665,0,1244,0
13.502,307,0,5667,0,1252,0
13.522,284,0,5667,0,1262,0
13.542,290,0,5667,0,1272,0
13.562,415,0,5667,0,1282,0
13.582,314,0,5667,0,1292,0
13.602,568,0,5667,0,1302,0
13.622,248,0,5667,0,1312,0
13.642,223,0,5667,0,1322,0
13.662,388,0,5670,0,1329,0
13.682,434,0,5678,0,1331,0
13.702,349,0,5688,0,1332,0
13.722,476,0,5698,0,1332,0
13.742,388,0,5708,0,1332,0
13.762,509,0,5717,0,1334,0
13.782,400,0,5720,0,1341,0
13.802,384,0,5725,0,1346,0
13.822,399,0,5735,0,1346,0
13.842,391,0,5745,0,1347,0
13.862,382,0,5755,0,1347,0
13.882,682,0,5765,0,1348,0
13.902,422,0,5775,0,1348,0
13.922,365,0,5784,0,1349,0
13.942,327,0,5790,0,1353,0
13.962,436,0,5791,0,1362,0
13.982,361,0,5795,0,1369,0
14.002,351,0,5805,0,1369,0
14.022,439,0,5815,0,1369,0
14.042,369,0,5825,0,1370,0
14.062,292,0,5835,0,1370,0
14.082,416,0,5845,0,1370,0
14.102,427,0,5855,0,1370,0
14.122,315,0,5860,0,1376,0
14.142,469,0,5868,0,1378,0
14.162,474,0,5878,0,1378,0
14.182,392,0,5888,0,1379,0
14.202,529,0,5898,0,1379,0
14.222,351,0,5908,0,1380,0
14.242,446,0,5918,0,1380,0
14.262,463,0,5928,0,1380,0
14.282,397,0,5938,0,1381,0
14.302,328,0,5948,0,1381,0
14.322,418,0,5958,0,1381,0
14.342,287,0,5967,0,1383,0
14.362,265,0,5971,0,1389,0
14.382,322,0,5980,0,1390,0
14.402,268,0,5989,0,1391,0
14.422,320,0,5998,0,1392,0
14.442,369,0,6008,0,1392,0
14.462,465,0,6018,0,1393,0
14.482,340,0,6028,0,1393,0
14.502,217,0,6037,0,1394,0
14.522,208,0,6040,0,1401,0
14.542,281,0,6040,0,1411,0
14.562,274,0,6041,0,1420,0
14.582,346,0,6046,0,1425,0
14.602,290,0,6055,0,1426,0
14.622,472,0,6061,0,1430,0
14.642,417,0,6070,0,1432,0
14.662,356,0,6080,0,1432,0
14.682,415,0,6090,0,1432,0
14.702,434,0,6100,0,1432,0
14.722,423,0,6109,0,1433,0
14.742,345,0,6119,0,1434,0
14.762,349,0,6129,0,1434,0
14.782,353,0,6139,0,1435,0
14.802,306,0,6149,0,1435,0
14.822,460,0,6159,0,1435,0
14.842,340,0,6169,0,1436,0
14.862,367,0,6179,0,1436,0
14.882,394,0,6189,0,1436,0
14.902,553,0,6199,0,1437,0
14.922,384,0,6209,0,1437,0
14.942,461,0,6219,0,1437,0
14.962,341,0,6226,0,1440,0
14.982,212,0,6230,0,1446,0
15.002,290,0,6238,0,1448,0
15.022,352,0,6248,0,1448,0
15.042,486,0,6258,0,1449,0
15.062,309,0,6267,0,1450,0
15.082,312,0,6277,0,1450,0
15.102,298,0,6287,0,1450,0
15.122,312,0,6297,0,1451,0
15.142,287,0,6303,0,1455,0
15.162,307,0,6304,0,1464,0
15.182,207,0,6304,0,1474,0
15.202,279,0,6306,0,1482,0
15.222,339,0,6309,0,1489,0
15.242,288,0,6316,0,1492,0
15.262,386,0,6326,0,1492,0
15.282,369,0,6336,0,1493,0
15.302,223,0,6344,0,1495,0
15.322,400,0,6354,0,1495,0
15.342,248,0,6362,0,1498,0
15.362,427,0,6370,0,1500,0
15.382,305,0,6380,0,1500,0
15.402,402,0,6390,0,1500,0
15.422,342,0,6400,0,1501,0
15.442,501,0,6410,0,1501,0
15.462,300,0,6420,0,1502,0
15.482,322,0,6430,0,1501,0
15.502,283,0,6440,0,1502,0
15.522,475,0,6450,0,1502,0
15.542,338,0,6460,0,1503,0
15.562,303,0,6464,0,1509,0
15.582,350,0,6465,0,1518,0
15.602,279,0,6465,0,1528,0
15.622,212,0,6466,0,1537,0
15.642,348,0,6466,0,1547,0
15.662,318,0,6466,0,1557,0
15.682,211,0,6466,0,1567,0
15.702,244,0,6466,0,1577,0
15.722,333,0,6472,0,1581,0
15.742,478,0,6482,0,1581,0
15.762,472,0,6492,0,1582,0
15.782,375,0,6502,0,1582,0
15.802,360,0,6512,0,1582,0
15.822,368,0,6522,0,1582,0
15.842,345,0,6532,0,1582,0
15.862,348,0,6539,0,1585,0
15.882,249,0,6542,0,1592,0
15.902,388,0,6546,0,1598,0
15.922,463,0,6555,0,1599,0
15.942,473,0,6565,0,1600,0
15.962,394,0,6575,0,1600,0
15.982,556,0,6585,0,1601,0
16.002,401,0,6595,0,1601,0
16.022,346,0,6605,0,1601,0
16.042,455,0,6615,0,1602,0
16.062,323,0,6625,0,1602,0
16.082,304,0,6635,0,1602,0
16.102,386,0,6645,0,1602,0
16.122,245,0,6654,0,1604,0
16.142,290,0,6657,0,1611,0
16.162,255,0,6657,0,1621,0
16.182,255,0,6657,0,1631,0
16.202,271,0,6657,0,1641,0
16.222,213,0,6657,0,1651,0
16.242,218,0,6659,0,1659,0
16.262,494,0,6667,0,1661,0
16.282,427,0,6677,0,1661,0
16.302,355,0,6687,0,1661,0
16.322,428,0,6697,0,1662,0
16.342,459,0,6705,0,1664,0
16.362,354,0,6715,0,1664,0
16.382,407,0,6725,0,1664,0
16.402,359,0,6735,0,1664,0
16.422,449,0,6745,0,1665,0
16.442,341,0,6755,0,1665,0
16.462,333,0,6765,0,1665,0
16.482,298,0,6775,0,1666,0
16.502,421,0,6785,0,1666,0
16.522,295,0,6795,0,1666,0
16.542,464,0,6805,0,1665,0
16.562,664,0,6815,0,1667,0
16.582,355,0,6825,0,1668,0
16.602,791,0,6835,0,1668,0
16.622,318,0,6845,0,1669,0
16.642,269,0,6851,0,1673,0
16.662,215,0,6852,0,1682,0
16.682,239,0,6852,0,1692,0
16.702,403,0,6856,0,1698,0
16.722,281,0,6866,0,1698,0
16.742,462,0,6876,0,1698,0
16.762,409,0,6886,0,1699,0
16.782,407,0,6896,0,1699,0
16.802,393,0,6906,0,1699,0
16.822,343,0,6916,0,1699,0
16.842,318,0,6926,0,1699,0
16.862,401,0,6936,0,1700,0
16.882,336,0,6946,0,1700,0
16.902,355,0,6956,0,1701,0
16.922,303,0,6966,0,1701,0
16.942,420,0,6976,0,1701,0
16.962,432,0,6986,0,1702,0
16.982,284,0,6995,0,1703,0
17.002,303,0,7001,0,1707,0
17.022,284,0,7007,0,1711,0
17.042,204,0,7014,0,1714,0
17.062,388,0,7021,0,1717,0
17.082,425,0,7031,0,1717,0
17.102,364,0,7038,0,1721,0
17.122,419,0,7044,0,1725,0
17.142,391,0,7052,0,1727,0
17.162,404,0,7062,0,1727,0
17.182,388,0,7072,0,1728,0
17.202,389,0,7082,0,1728,0
17.222,324,0,7092,0,1728,0
17.242,376,0,7102,0,1729,0
17.262,341,0,7112,0,1729,0
17.282,373,0,7122,0,1729,0
17.302,388,0,7132,0,1729,0
17.322,352,0,7139,0,1733,0
17.342,269,0,7141,0,1741,0
17.362,522,0,7146,0,1746,0
17.382,462,0,7156,0,1746,0
17.402,316,0,7166,0,1747,0
17.422,316,0,7176,0,1747,0
17.442,317,0,7186,0,1747,0
17.462,391,0,7191,0,1752,0
17.482,373,0,7201,0,1753,0
17.502,302,0,7210,0,1754,0
17.522,368,0,7220,0,1755,0
17.542,435,0,7230,0,1755,0
17.562,409,0,7240,0,1755,0
17.582,298,0,7250,0,1756,0
17.602,284,0,7260,0,1756,0
17.622,414,0,7270,0,1756,0
17.642,278,0,7280,0,1757,0
17.662,369,0,7290,0,1757,0
17.682,344,0,7300,0,1757,0
17.702,291,0,7310,0,1757,0
17.722,307,0,7320,0,1758,0
17.742,269,0,7323,0,1765,0
17.762,288,0,7325,0,1773,0
17.782,292,0,7331,0,1777,0
17.802,290,0,7341,0,1778,0
17.822,403,0,7351,0,1778,0
17.842,326,0,7361,0,1779,0
17.862,377,0,7371,0,1779,0
17.882,285,0,7381,0,1779,0
17.902,391,0,7391,0,1780,0
17.922,319,0,7401,0,1780,0
17.942,426,0,7411,0,1780,0
17.962,333,0,7421,0,1781,0
17.982,263,0,7424,0,1788,0
18.002,428,0,7424,0,1798,0
18.022,317,0,7425,0,1807,0
18.042,291,0,7434,0,1808,0
18.062,318,0,7444,0,1808,0
18.082,353,0,7454,0,1809,0
18.102,350,0,7463,0,1810,0
18.122,226,0,7466,0,1817,0
18.142,303,0,7466,0,1827,0
18.162,456,0,7467,0,1836,0
18.182,478,0,7470,0,1843,0
18.202,294,0,7477,0,1846,0
18.222,345,0,7487,0,1847,0
18.242,327,0,7497,0,1847,0
18.262,337,0,7507,0,1847,0
18.282,280,0,7516,0,1848,0
18.302,310,0,7519,0,1856,0
18.322,252,0,7520,0,1864,0
18.342,359,0,7525,0,1870,0
18.362,399,0,7533,0,1872,0
18.382,438,0,7542,0,1873,0
18.402,360,0,7552,0,1874,0
18.422,311,0,7562,0,1874,0
18.442,383,0,7572,0,1874,0
18.462,308,0,7582,0,1875,0
18.482,291,0,7592,0,1875,0
18.502,427,0,7602,0,1875,0
18.522,455,0,7612,0,1876,0
18.542,332,0,7617,0,1881,0
18.562,346,0,7625,0,1883,0
18.582,431,0,7635,0,1883,0
18.602,363,0,7645,0,1884,0
18.622,373,0,7655,0,1884,0
18.642,425,0,7665,0,1884,0
18.662,355,0,7675,0,1884,0
18.682,464,0,7685,0,1885,0
18.702,308,0,7695,0,1885,0
18.722,379,0,7705,0,1885,0
18.742,486,0,7715,0,1885,0
18.762,336,0,7725,0,1886,0
18.782,382,0,7735,0,1886,0
18.802,307,0,7745,0,1886,0
18.822,417,0,7755,0,1887,0
18.842,393,0,7762,0,1890,0
18.862,523,0,7768,0,1894,0
18.882,507,0,7778,0,1895,0
18.902,214,0,7785,0,1898,0
18.922,355,0,7792,0,1901,0
18.942,453,0,7802,0,1901,0
18.962,624,0,7812,0,1902,0
18.982,380,0,7822,0,1902,0
19.002,385,0,7832,0,1902,0
19.022,510,0,7842,0,1902,0
19.042,210,0,7851,0,1904,0
19.062,293,0,7854,0,1911,0
19.082,371,0,7860,0,1915,0
19.102,471,0,7870,0,1915,0
19.122,352,0,7880,0,1916,0
19.142,397,0,7889,0,1917,0
19.162,298,0,7892,0,1925,0
19.182,460,0,7893,0,1934,0
19.202,327,0,7893,0,1944,0
19.222,255,0,7894,0,1953,0
19.242,222,0,7895,0,1962,0
19.262,246,0,7896,0,1971,0
19.282,227,0,7896,0,1981,0
19.302,219,0,7900,0,1987,0
19.322,292,0,7910,0,1987,0
19.342,489,0,7920,0,1987,0
19.362,398,0,7930,0,1987,0
19.382,483,0,7940,0,1988,0
19.402,397,0,7950,0,1988,0
19.422,346,0,7960,0,1989,0
19.442,336,0,7968,0,1991,0
19.462,316,0,7978,0,1991,0
19.482,309,0,7987,0,1992,0
19.502,389,0,7996,0,1993,0
19.522,386,0,8006,0,1994,0
19.542,337,0,8016,0,1994,0
19.562,492,0,8026,0,1994,0
19.582,267,0,8036,0,1995,0
19.602,346,0,8046,0,1995,0
19.622,351,0,8056,0,1995,0
19.642,432,0,8066,0,1996,0
19.662,307,0,8076,0,1996,0
19.682,462,0,8086,0,1997,0
19.702,327,0,8096,0,1997,0
19.722,358,0,8106,0,1997,0
19.742,363,0,8115,0,1999,0
19.762,270,0,8125,0,1999,0
19.782,483,0,8135,0,1999,0
19.802,442,0,8145,0,1999,0
19.822,285,0,8155,0,2000,0
19.842,443,0,8162,0,2003,0
19.862,419,0,8163,0,2012,0
19.882,217,0,8164,0,2021,0
19.902,230,0,8164,0,2031,0
19.922,238,0,8165,0,2040,0
19.942,263,0,8165,0,2051,0
19.962,438,0,8172,0,2054,0
19.982,424,0,8182,0,2055,0
20.002,332,0,8192,0,2055,0


==> raw_data/ur_timegaps_short.csv <==
10569.392,0,0,0
10569.394,1,2.00000000040745,2.00000000040745
10569.396,2,2.00000000040745,4.00000000081491
10569.398,3,1.99999999858846,5.99999999940337
10569.4,4,2.00000000040745,7.99999999981083
10569.402,5,2.00000000040745,10.0000000002183
10569.404,6,2.00000000040745,12.0000000006257
10569.406,7,2.00000000040745,14.0000000010332
10569.408,8,1.99999999858846,15.9999999996217
10569.41,9,2.00000000040745,18.0000000000291
10569.412,10,2.00000000040745,20.0000000004366
10569.414,11,2.00000000040745,22.000000000844
10569.416,12,1.99999999858846,23.9999999994325
10569.418,13,2.00000000040745,25.9999999998399
10569.42,14,2.00000000040745,28.0000000002474
10569.422,15,2.00000000040745,30.0000000006548
10569.424,16,2.00000000040745,32.0000000010623
10569.426,17,1.99999999858846,33.9999999996508
10569.428,18,2.00000000040745,36.0000000000582
10569.43,19,2.00000000040745,38.0000000004657
10569.432,20,2.00000000040745,40.0000000008731
10569.434,21,1.99999999858846,41.9999999994616
10569.436,22,2.00000000040745,43.999999999869
10569.438,23,2.00000000040745,46.0000000002765
10569.44,24,2.00000000040745,48.0000000006839
10569.442,25,1.99999999858846,49.9999999992724
10569.446,26,4.00000000081491,54.0000000000873
10569.45,27,4.00000000081491,58.0000000009022
10569.452,28,1.99999999858846,59.9999999994907
10569.456,29,4.00000000081491,64.0000000003056
10569.458,30,2.00000000040745,66.000000000713
10569.46,31,1.99999999858846,67.9999999993015
10569.462,32,2.00000000040745,69.999999999709
10569.464,33,2.00000000040745,72.0000000001164
10569.466,34,2.00000000040745,74.0000000005239
10569.468,35,2.00000000040745,76.0000000009313
10569.47,36,1.99999999858846,77.9999999995198
10569.472,37,2.00000000040745,79.9999999999272
10569.474,38,2.00000000040745,82.0000000003347
10569.478,39,3.99999999899592,85.9999999993306
10569.482,40,4.00000000081491,90.0000000001455
10569.486,41,4.00000000081491,94.0000000009604
10569.488,42,1.99999999858846,95.9999999995489
10569.49,43,2.00000000040745,97.9999999999563
10569.492,44,2.00000000040745,100.000000000364
10569.494,45,2.00000000040745,102.000000000771
10569.496,46,1.99999999858846,103.99999999936
10569.498,47,2.00000000040745,105.999999999767
10569.5,48,2.00000000040745,108.000000000175
10569.502,49,2.00000000040745,110.000000000582
10569.504,50,2.00000000040745,112.00000000099
10569.506,51,1.99999999858846,113.999999999578
10569.508,52,2.00000000040745,115.999999999985
10569.51,53,2.00000000040745,118.000000000393
10569.512,54,2.00000000040745,120.0000000008
10569.514,55,1.99999999858846,121.999999999389
10569.516,56,2.00000000040745,123.999999999796
10569.518,57,2.00000000040745,126.000000000204
10569.52,58,2.00000000040745,128.000000000611
10569.522,59,2.00000000040745,130.000000001019
10569.524,60,1.99999999858846,131.999999999607
10569.526,61,2.00000000040745,134.000000000015
10569.528,62,2.00000000040745,136.000000000422
10569.53,63,2.00000000040745,138.000000000829
10569.532,64,1.99999999858846,139.999999999418
10569.534,65,2.00000000040745,141.999999999825
10569.536,66,2.00000000040745,144.000000000233
10569.538,67,2.00000000040745,146.00000000064
10569.54,68,2.00000000040745,148.000000001048
10569.542,69,1.99999999858846,149.999999999636
10569.544,70,2.00000000040745,152.000000000044
10569.546,71,2.00000000040745,154.000000000451
10569.548,72,2.00000000040745,156.000000000859
10569.55,73,1.99999999858846,157.999999999447
10569.552,74,2.00000000040745,159.999999999854
10569.554,75,2.00000000040745,162.000000000262
10569.556,76,2.00000000040745,164.000000000669
10569.558,77,2.00000000040745,166.000000001077
10569.56,78,1.99999999858846,167.999999999665
10569.562,79,2.00000000040745,170.000000000073
10569.564,80,2.00000000040745,172.00000000048
10569.566,81,2.00000000040745,174.000000000888
10569.568,82,1.99999999858846,175.999999999476
10569.57,83,2.00000000040745,177.999999999884
10569.572,84,2.00000000040745,180.000000000291
10569.574,85,2.00000000040745,182.000000000698
10569.576,86,1.99999999858846,183.999999999287
10569.578,87,2.00000000040745,185.999999999694
10569.58,88,2.00000000040745,188.000000000102
10569.582,89,2.00000000040745,190.000000000509
10569.586,90,3.99999999899592,193.999999999505
10569.59,91,4.00000000081491,198.00000000032
10569.594,92,3.99999999899592,201.999999999316
10569.598,93,4.00000000081491,206.000000000131
10569.602,94,4.00000000081491,210.000000000946
10569.604,95,1.99999999858846,211.999999999534
10569.606,96,2.00000000040745,213.999999999942
10569.608,97,2.00000000040745,216.000000000349
10569.61,98,2.00000000040745,218.000000000757
10569.612,99,1.99999999858846,219.999999999345
10569.614,100,2.00000000040745,221.999999999753
10569.616,101,2.00000000040745,224.00000000016
10569.618,102,2.00000000040745,226.000000000568
10569.62,103,2.00000000040745,228.000000000975
10569.622,104,1.99999999858846,229.999999999563
10569.624,105,2.00000000040745,231.999999999971
10569.626,106,2.00000000040745,234.000000000378
10569.628,107,2.00000000040745,236.000000000786
10569.63,108,1.99999999858846,237.999999999374
10569.632,109,2.00000000040745,239.999999999782
10569.634,110,2.00000000040745,242.000000000189
10569.636,111,2.00000000040745,244.000000000597
10569.638,112,2.00000000040745,246.000000001004
10569.64,113,1.99999999858846,247.999999999593
10569.642,114,2.00000000040745,250
10569.644,115,2.00000000040745,252.000000000407
10569.646,116,2.00000000040745,254.000000000815
10569.648,117,1.99999999858846,255.999999999403
10569.65,118,2.00000000040745,257.999999999811
10569.656,119,6.00000000122236,264.000000001033
10569.662,120,5.99999999940337,270.000000000437
10569.668,121,5.99999999940337,275.99999999984
10569.672,122,4.00000000081491,280.000000000655
10569.676,123,3.99999999899592,283.999999999651
10569.678,124,2.00000000040745,286.000000000058
10569.68,125,2.00000000040745,288.000000000466
10569.682,126,2.00000000040745,290.000000000873
10569.684,127,1.99999999858846,291.999999999462
10569.686,128,2.00000000040745,293.999999999869
10569.688,129,2.00000000040745,296.000000000276
10569.69,130,2.00000000040745,298.000000000684
10569.692,131,1.99999999858846,299.999999999272
10569.694,132,2.00000000040745,301.99999999968
10569.696,133,2.00000000040745,304.000000000087
10569.698,134,2.00000000040745,306.000000000495
10569.7,135,2.00000000040745,308.000000000902
10569.702,136,1.99999999858846,309.999999999491
10569.704,137,2.00000000040745,311.999999999898
10569.706,138,2.00000000040745,314.000000000306
10569.708,139,2.00000000040745,316.000000000713
10569.71,140,1.99999999858846,317.999999999302
10569.712,141,2.00000000040745,319.999999999709
10569.714,142,2.00000000040745,322.000000000116
10569.718,143,4.00000000081491,326.000000000931
10569.722,144,3.99999999899592,329.999999999927
10569.724,145,2.00000000040745,332.000000000335
10569.726,146,2.00000000040745,334.000000000742
10569.728,147,1.99999999858846,335.999999999331
10569.73,148,2.00000000040745,337.999999999738
10569.732,149,2.00000000040745,340.000000000146
10569.734,150,2.00000000040745,342.000000000553
10569.736,151,2.00000000040745,344.00000000096
10569.738,152,1.99999999858846,345.999999999549
10569.74,153,2.00000000040745,347.999999999956
10569.742,154,2.00000000040745,350.000000000364
10569.744,155,2.00000000040745,352.000000000771
10569.746,156,1.99999999858846,353.99999999936
10569.748,157,2.00000000040745,355.999999999767
10569.75,158,2.00000000040745,358.000000000175
10569.752,159,2.00000000040745,360.000000000582
10569.754,160,2.00000000040745,362.00000000099
10569.756,161,1.99999999858846,363.999999999578
10569.758,162,2.00000000040745,365.999999999985
10569.76,163,2.00000000040745,368.000000000393
10569.762,164,2.00000000040745,370.0000000008
10569.764,165,1.99999999858846,371.999999999389
10569.766,166,2.00000000040745,373.999999999796
10569.768,167,2.00000000040745,376.000000000204
10569.77,168,2.00000000040745,378.000000000611
10569.772,169,2.00000000040745,380.000000001019
10569.774,170,1.99999999858846,381.999999999607
10569.776,171,2.00000000040745,384.000000000015
10569.778,172,2.00000000040745,386.000000000422
10569.78,173,2.00000000040745,388.000000000829
10569.782,174,1.99999999858846,389.999999999418
10569.784,175,2.00000000040745,391.999999999825
10569.786,176,2.00000000040745,394.000000000233
10569.788,177,2.00000000040745,396.00000000064
10569.79,178,2.00000000040745,398.000000001048
10569.792,179,1.99999999858846,399.999999999636
10569.794,180,2.00000000040745,402.000000000044
10569.796,181,2.00000000040745,404.000000000451
10569.798,182,2.00000000040745,406.000000000859
10569.8,183,1.99999999858846,407.999999999447
10569.802,184,2.00000000040745,409.999999999854
10569.804,185,2.00000000040745,412.000000000262
10569.806,186,2.00000000040745,414.000000000669
10569.808,187,2.00000000040745,416.000000001077
10569.812,188,3.99999999899592,420.000000000073
10569.814,189,2.00000000040745,422.00000000048
10569.816,190,2.00000000040745,424.000000000888
10569.818,191,1.99999999858846,425.999999999476
10569.82,192,2.00000000040745,427.999999999884
10569.822,193,2.00000000040745,430.000000000291
10569.824,194,2.00000000040745,432.000000000698
10569.826,195,1.99999999858846,433.999999999287
10569.828,196,2.00000000040745,435.999999999694
10569.83,197,2.00000000040745,438.000000000102
10569.832,198,2.00000000040745,440.000000000509
10569.834,199,2.00000000040745,442.000000000917
10569.836,200,1.99999999858846,443.999999999505
10569.838,201,2.00000000040745,445.999999999913
10569.84,202,2.00000000040745,448.00000000032
10569.842,203,2.00000000040745,450.000000000728
10569.844,204,1.99999999858846,451.999999999316
10569.846,205,2.00000000040745,453.999999999724
10569.848,206,2.00000000040745,456.000000000131
10569.85,207,2.00000000040745,458.000000000538
10569.852,208,2.00000000040745,460.000000000946
10569.854,209,1.99999999858846,461.999999999534
10569.856,210,2.00000000040745,463.999999999942
10569.858,211,2.00000000040745,466.000000000349
10569.86,212,2.00000000040745,468.000000000757
10569.862,213,1.99999999858846,469.999999999345
10569.864,214,2.00000000040745,471.999999999753
10569.866,215,2.00000000040745,474.00000000016
10569.868,216,2.00000000040745,476.000000000568
10569.87,217,2.00000000040745,478.000000000975
10569.872,218,1.99999999858846,479.999999999563
10569.874,219,2.00000000040745,481.999999999971
10569.876,220,2.00000000040745,484.000000000378
10569.878,221,2.00000000040745,486.000000000786
10569.88,222,1.99999999858846,487.999999999374
10569.882,223,2.00000000040745,489.999999999782
10569.884,224,2.00000000040745,492.000000000189
10569.886,225,2.00000000040745,494.000000000597
10569.888,226,2.00000000040745,496.000000001004
10569.89,227,1.99999999858846,497.999999999593
10569.892,228,2.00000000040745,500
10569.894,229,2.00000000040745,502.000000000407
10569.896,230,2.00000000040745,504.000000000815
10569.898,231,1.99999999858846,505.999999999403
10569.9,232,2.00000000040745,507.999999999811
10569.902,233,2.00000000040745,510.000000000218
10569.904,234,2.00000000040745,512.000000000626
10569.906,235,2.00000000040745,514.000000001033
10569.908,236,1.99999999858846,515.999999999622
10569.91,237,2.00000000040745,518.000000000029
10569.912,238,2.00000000040745,520.000000000437
10569.914,239,2.00000000040745,522.000000000844
10569.916,240,1.99999999858846,523.999999999432
10569.918,241,2.00000000040745,525.99999999984
10569.92,242,2.00000000040745,528.000000000247
10569.922,243,2.00000000040745,530.000000000655
10569.924,244,2.00000000040745,532.000000001062
10569.926,245,1.99999999858846,533.999999999651
10569.928,246,2.00000000040745,536.000000000058
10569.93,247,2.00000000040745,538.000000000466
10569.932,248,2.00000000040745,540.000000000873
10569.934,249,1.99999999858846,541.999999999462
10569.936,250,2.00000000040745,543.999999999869
10569.938,251,2.00000000040745,546.000000000276
10569.94,252,2.00000000040745,548.000000000684
10569.942,253,1.99999999858846,549.999999999272
10569.944,254,2.00000000040745,551.99999999968
10569.946,255,2.00000000040745,554.000000000087
10569.948,256,2.00000000040745,556.000000000495
10569.95,257,2.00000000040745,558.000000000902
10569.952,258,1.99999999858846,559.999999999491
10569.954,259,2.00000000040745,561.999999999898
10569.956,260,2.00000000040745,564.000000000306
10569.958,261,2.00000000040745,566.000000000713
10569.96,262,1.99999999858846,567.999999999302
10569.962,263,2.00000000040745,569.999999999709
10569.964,264,2.00000000040745,572.000000000116
10569.966,265,2.00000000040745,574.000000000524
10569.968,266,2.00000000040745,576.000000000931
10569.97,267,1.99999999858846,577.99999999952
10569.972,268,2.00000000040745,579.999999999927
10569.974,269,2.00000000040745,582.000000000335
10569.976,270,2.00000000040745,584.000000000742
10569.978,271,1.99999999858846,585.999999999331
10569.98,272,2.00000000040745,587.999999999738
10569.982,273,2.00000000040745,590.000000000146
10569.984,274,2.00000000040745,592.000000000553
10569.988,275,3.99999999899592,595.999999999549
10569.99,276,2.00000000040745,597.999999999956
10569.992,277,2.00000000040745,600.000000000364
10569.994,278,2.00000000040745,602.000000000771
10569.996,279,1.99999999858846,603.99999999936
10569.998,280,2.00000000040745,605.999999999767
10570,281,2.00000000040745,608.000000000175
10570.002,282,2.00000000040745,610.000000000582
10570.004,283,2.00000000040745,612.00000000099
10570.006,284,1.99999999858846,613.999999999578
10570.008,285,2.00000000040745,615.999999999985
10570.01,286,2.00000000040745,618.000000000393
10570.012,287,2.00000000040745,620.0000000008
10570.014,288,1.99999999858846,621.999999999389
10570.016,289,2.00000000040745,623.999999999796
10570.018,290,2.00000000040745,626.000000000204
10570.02,291,2.00000000040745,628.000000000611
10570.022,292,2.00000000040745,630.000000001019
10570.024,293,1.99999999858846,631.999999999607
10570.026,294,2.00000000040745,634.000000000015
10570.028,295,2.00000000040745,636.000000000422
10570.03,296,2.00000000040745,638.000000000829
10570.032,297,1.99999999858846,639.999999999418
10570.036,298,4.00000000081491,644.000000000233
10570.042,299,5.99999999940337,649.999999999636
10570.05,300,7.99999999981083,657.999999999447
10570.092,301,42.0000000012806,700.000000000728
10570.098,302,5.99999999940337,706.000000000131
10570.102,303,4.00000000081491,710.000000000946
10570.104,304,1.99999999858846,711.999999999534
10570.106,305,2.00000000040745,713.999999999942
10570.108,306,2.00000000040745,716.000000000349
10570.11,307,2.00000000040745,718.000000000757
10570.112,308,1.99999999858846,719.999999999345
10570.114,309,2.00000000040745,721.999999999753
10570.116,310,2.00000000040745,724.00000000016
10570.118,311,2.00000000040745,726.000000000568
10570.12,312,2.00000000040745,728.000000000975
10570.122,313,1.99999999858846,729.999999999563
10570.124,314,2.00000000040745,731.999999999971
10570.126,315,2.00000000040745,734.000000000378
10570.128,316,2.00000000040745,736.000000000786
10570.13,317,1.99999999858846,737.999999999374
10570.132,318,2.00000000040745,739.999999999782
10570.134,319,2.00000000040745,742.000000000189
10570.136,320,2.00000000040745,744.000000000597
10570.138,321,2.00000000040745,746.000000001004
10570.14,322,1.99999999858846,747.999999999593
10570.142,323,2.00000000040745,750
10570.144,324,2.00000000040745,752.000000000407
10570.146,325,2.00000000040745,754.000000000815
10570.148,326,1.99999999858846,755.999999999403
10570.15,327,2.00000000040745,757.999999999811
10570.152,328,2.00000000040745,760.000000000218
10570.154,329,2.00000000040745,762.000000000626
10570.156,330,2.00000000040745,764.000000001033
10570.158,331,1.99999999858846,765.999999999622
10570.16,332,2.00000000040745,768.000000000029
10570.162,333,2.00000000040745,770.000000000437
10570.164,334,2.00000000040745,772.000000000844
10570.166,335,1.99999999858846,773.999999999432
10570.168,336,2.00000000040745,775.99999999984
10570.17,337,2.00000000040745,778.000000000247
10570.172,338,2.00000000040745,780.000000000655
10570.174,339,2.00000000040745,782.000000001062
10570.176,340,1.99999999858846,783.999999999651
10570.178,341,2.00000000040745,786.000000000058
10570.18,342,2.00000000040745,788.000000000466
10570.182,343,2.00000000040745,790.000000000873
10570.184,344,1.99999999858846,791.999999999462
10570.186,345,2.00000000040745,793.999999999869
10570.188,346,2.00000000040745,796.000000000276
10570.19,347,2.00000000040745,798.000000000684
10570.192,348,1.99999999858846,799.999999999272
10570.194,349,2.00000000040745,801.99999999968
10570.196,350,2.00000000040745,804.000000000087
10570.198,351,2.00000000040745,806.000000000495
10570.2,352,2.00000000040745,808.000000000902
10570.202,353,1.99999999858846,809.999999999491
10570.204,354,2.00000000040745,811.999999999898
10570.206,355,2.00000000040745,814.000000000306
10570.208,356,2.00000000040745,816.000000000713
10570.21,357,1.99999999858846,817.999999999302
10570.212,358,2.00000000040745,819.999999999709
10570.214,359,2.00000000040745,822.000000000116
10570.216,360,2.00000000040745,824.000000000524
10570.218,361,2.00000000040745,826.000000000931
10570.22,362,1.99999999858846,827.99999999952
10570.222,363,2.00000000040745,829.999999999927
10570.224,364,2.00000000040745,832.000000000335
10570.226,365,2.00000000040745,834.000000000742
10570.228,366,1.99999999858846,835.999999999331
10570.23,367,2.00000000040745,837.999999999738
10570.232,368,2.00000000040745,840.000000000146
10570.234,369,2.00000000040745,842.000000000553
10570.236,370,2.00000000040745,844.00000000096
10570.238,371,1.99999999858846,845.999999999549
10570.24,372,2.00000000040745,847.999999999956
10570.242,373,2.00000000040745,850.000000000364
10570.244,374,2.00000000040745,852.000000000771
10570.246,375,1.99999999858846,853.99999999936
10570.248,376,2.00000000040745,855.999999999767
10570.25,377,2.00000000040745,858.000000000175
10570.252,378,2.00000000040745,860.000000000582
10570.254,379,2.00000000040745,862.00000000099
10570.256,380,1.99999999858846,863.999999999578
10570.258,381,2.00000000040745,865.999999999985
10570.26,382,2.00000000040745,868.000000000393
10570.262,383,2.00000000040745,870.0000000008
10570.264,384,1.99999999858846,871.999999999389
10570.266,385,2.00000000040745,873.999999999796
10570.268,386,2.00000000040745,876.000000000204
10570.27,387,2.00000000040745,878.000000000611
10570.272,388,2.00000000040745,880.000000001019
10570.274,389,1.99999999858846,881.999999999607
10570.276,390,2.00000000040745,884.000000000015
10570.278,391,2.00000000040745,886.000000000422
10570.28,392,2.00000000040745,888.000000000829
10570.284,393,3.99999999899592,891.999999999825
10570.288,394,4.00000000081491,896.00000000064
10570.292,395,3.99999999899592,899.999999999636
10570.294,396,2.00000000040745,902.000000000044
10570.296,397,2.00000000040745,904.000000000451
10570.298,398,2.00000000040745,906.000000000859
10570.3,399,1.99999999858846,907.999999999447
10570.302,400,2.00000000040745,909.999999999854
10570.304,401,2.00000000040745,912.000000000262
10570.306,402,2.00000000040745,914.000000000669
10570.308,403,2.00000000040745,916.000000001077
10570.31,404,1.99999999858846,917.999999999665
10570.312,405,2.00000000040745,920.000000000073
10570.314,406,2.00000000040745,922.00000000048
10570.316,407,2.00000000040745,924.000000000888
10570.318,408,1.99999999858846,925.999999999476
10570.32,409,2.00000000040745,927.999999999884
10570.322,410,2.00000000040745,930.000000000291
10570.324,411,2.00000000040745,932.000000000698
10570.326,412,1.99999999858846,933.999999999287
10570.328,413,2.00000000040745,935.999999999694
10570.33,414,2.00000000040745,938.000000000102
10570.332,415,2.00000000040745,940.000000000509
10570.334,416,2.00000000040745,942.000000000917
10570.336,417,1.99999999858846,943.999999999505
10570.338,418,2.00000000040745,945.999999999913
10570.34,419,2.00000000040745,948.00000000032
10570.342,420,2.00000000040745,950.000000000728
10570.344,421,1.99999999858846,951.999999999316
10570.346,422,2.00000000040745,953.999999999724
10570.348,423,2.00000000040745,956.000000000131
10570.35,424,2.00000000040745,958.000000000538
10570.354,425,3.99999999899592,961.999999999534
10570.356,426,2.00000000040745,963.999999999942
10570.358,427,2.00000000040745,966.000000000349
10570.36,428,2.00000000040745,968.000000000757
10570.362,429,1.99999999858846,969.999999999345
10570.364,430,2.00000000040745,971.999999999753
10570.366,431,2.00000000040745,974.00000000016
10570.368,432,2.00000000040745,976.000000000568
10570.37,433,2.00000000040745,978.000000000975
10570.372,434,1.99999999858846,979.999999999563
10570.374,435,2.00000000040745,981.999999999971
10570.376,436,2.00000000040745,984.000000000378
10570.378,437,2.00000000040745,986.000000000786
10570.38,438,1.99999999858846,987.999999999374
10570.382,439,2.00000000040745,989.999999999782
10570.384,440,2.00000000040745,992.000000000189
10570.386,441,2.00000000040745,994.000000000597
10570.388,442,2.00000000040745,996.000000001004
10570.39,443,1.99999999858846,997.999999999593
10570.392,444,2.00000000040745,1000
10570.394,445,2.00000000040745,1002.00000000041
10570.396,446,2.00000000040745,1004.00000000081
10570.398,447,1.99999999858846,1005.9999999994
10570.4,448,2.00000000040745,1007.99999999981
10570.402,449,2.00000000040745,1010.00000000022
10570.404,450,2.00000000040745,1012.00000000063
10570.406,451,2.00000000040745,1014.00000000103
10570.408,452,1.99999999858846,1015.99999999962
10570.41,453,2.00000000040745,1018.00000000003
10570.412,454,2.00000000040745,1020.00000000044
10570.414,455,2.00000000040745,1022.00000000084
10570.416,456,1.99999999858846,1023.99999999943
10570.418,457,2.00000000040745,1025.99999999984
10570.42,458,2.00000000040745,1028.00000000025
10570.422,459,2.00000000040745,1030.00000000065
10570.424,460,2.00000000040745,1032.00000000106
10570.426,461,1.99999999858846,1033.99999999965
10570.428,462,2.00000000040745,1036.00000000006
10570.43,463,2.00000000040745,1038.00000000047
10570.432,464,2.00000000040745,1040.00000000087
10570.434,465,1.99999999858846,1041.99999999946
10570.436,466,2.00000000040745,1043.99999999987
10570.438,467,2.00000000040745,1046.00000000028
10570.442,468,3.99999999899592,1049.99999999927
10570.444,469,2.00000000040745,1051.99999999968
10570.446,470,2.00000000040745,1054.00000000009
10570.448,471,2.00000000040745,1056.00000000049
10570.45,472,2.00000000040745,1058.0000000009
10570.452,473,1.99999999858846,1059.99999999949
10570.454,474,2.00000000040745,1061.9999999999
10570.456,475,2.00000000040745,1064.00000000031
10570.458,476,2.00000000040745,1066.00000000071
10570.46,477,1.99999999858846,1067.9999999993
10570.462,478,2.00000000040745,1069.99999999971
10570.464,479,2.00000000040745,1072.00000000012
10570.466,480,2.00000000040745,1074.00000000052
10570.468,481,2.00000000040745,1076.00000000093
10570.47,482,1.99999999858846,1077.99999999952
10570.472,483,2.00000000040745,1079.99999999993
10570.474,484,2.00000000040745,1082.00000000033
10570.476,485,2.00000000040745,1084.00000000074
10570.478,486,1.99999999858846,1085.99999999933
10570.48,487,2.00000000040745,1087.99999999974
10570.482,488,2.00000000040745,1090.00000000015
10570.484,489,2.00000000040745,1092.00000000055
10570.486,490,2.00000000040745,1094.00000000096
10570.488,491,1.99999999858846,1095.99999999955
10570.49,492,2.00000000040745,1097.99999999996
10570.492,493,2.00000000040745,1100.00000000036
10570.494,494,2.00000000040745,1102.00000000077
10570.496,495,1.99999999858846,1103.99999999936
10570.498,496,2.00000000040745,1105.99999999977
10570.5,497,2.00000000040745,1108.00000000017
10570.502,498,2.00000000040745,1110.00000000058
10570.504,499,2.00000000040745,1112.00000000099
10570.506,500,1.99999999858846,1113.99999999958
10570.508,501,2.00000000040745,1115.99999999999
10570.51,502,2.00000000040745,1118.00000000039
10570.512,503,2.00000000040745,1120.0000000008
10570.514,504,1.99999999858846,1121.99999999939
10570.516,505,2.00000000040745,1123.9999999998
10570.518,506,2.00000000040745,1126.0000000002
10570.52,507,2.00000000040745,1128.00000000061
10570.522,508,2.00000000040745,1130.00000000102
10570.524,509,1.99999999858846,1131.99999999961
10570.526,510,2.00000000040745,1134.00000000001
10570.528,511,2.00000000040745,1136.00000000042
10570.53,512,2.00000000040745,1138.00000000083
10570.532,513,1.99999999858846,1139.99999999942
10570.534,514,2.00000000040745,1141.99999999983
10570.536,515,2.00000000040745,1144.00000000023
10570.538,516,2.00000000040745,1146.00000000064
10570.54,517,2.00000000040745,1148.00000000105
10570.542,518,1.99999999858846,1149.99999999964
10570.544,519,2.00000000040745,1152.00000000004
10570.546,520,2.00000000040745,1154.00000000045
10570.548,521,2.00000000040745,1156.00000000086
10570.55,522,1.99999999858846,1157.99999999945
10570.552,523,2.00000000040745,1159.99999999985
10570.554,524,2.00000000040745,1162.00000000026
10570.556,525,2.00000000040745,1164.00000000067
10570.558,526,2.00000000040745,1166.00000000108
10570.56,527,1.99999999858846,1167.99999999967
10570.562,528,2.00000000040745,1170.00000000007
10570.564,529,2.00000000040745,1172.00000000048
10570.566,530,2.00000000040745,1174.00000000089
10570.568,531,1.99999999858846,1175.99999999948
10570.57,532,2.00000000040745,1177.99999999988
10570.572,533,2.00000000040745,1180.00000000029
10570.574,534,2.00000000040745,1182.0000000007
10570.576,535,1.99999999858846,1183.99999999929
10570.578,536,2.00000000040745,1185.99999999969
10570.58,537,2.00000000040745,1188.0000000001
10570.582,538,2.00000000040745,1190.00000000051
10570.584,539,2.00000000040745,1192.00000000092
10570.586,540,1.99999999858846,1193.99999999951
10570.588,541,2.00000000040745,1195.99999999991
10570.59,542,2.00000000040745,1198.00000000032
10570.592,543,2.00000000040745,1200.00000000073
10570.594,544,1.99999999858846,1201.99999999932
10570.596,545,2.00000000040745,1203.99999999972
10570.598,546,2.00000000040745,1206.00000000013
10570.6,547,2.00000000040745,1208.00000000054
10570.602,548,2.00000000040745,1210.00000000095
10570.604,549,1.99999999858846,1211.99999999953
10570.606,550,2.00000000040745,1213.99999999994
10570.608,551,2.00000000040745,1216.00000000035
10570.61,552,2.00000000040745,1218.00000000076
10570.612,553,1.99999999858846,1219.99999999935
10570.614,554,2.00000000040745,1221.99999999975
10570.616,555,2.00000000040745,1224.00000000016
10570.618,556,2.00000000040745,1226.00000000057
10570.62,557,2.00000000040745,1228.00000000097
10570.622,558,1.99999999858846,1229.99999999956
10570.624,559,2.00000000040745,1231.99999999997
10570.628,560,4.00000000081491,1236.00000000079
10570.632,561,3.99999999899592,1239.99999999978
10570.634,562,2.00000000040745,1242.00000000019
10570.636,563,2.00000000040745,1244.0000000006
10570.638,564,2.00000000040745,1246.000000001
10570.64,565,1.99999999858846,1247.99999999959
10570.642,566,2.00000000040745,1250
10570.644,567,2.00000000040745,1252.00000000041
10570.646,568,2.00000000040745,1254.00000000081
10570.648,569,1.99999999858846,1255.9999999994
10570.65,570,2.00000000040745,1257.99999999981
10570.652,571,2.00000000040745,1260.00000000022
10570.654,572,2.00000000040745,1262.00000000063
10570.656,573,2.00000000040745,1264.00000000103
10570.658,574,1.99999999858846,1265.99999999962
10570.66,575,2.00000000040745,1268.00000000003
10570.662,576,2.00000000040745,1270.00000000044
10570.664,577,2.00000000040745,1272.00000000084
10570.666,578,1.99999999858846,1273.99999999943
10570.668,579,2.00000000040745,1275.99999999984
10570.67,580,2.00000000040745,1278.00000000025
10570.672,581,2.00000000040745,1280.00000000065
10570.674,582,2.00000000040745,1282.00000000106
10570.676,583,1.99999999858846,1283.99999999965
10570.678,584,2.00000000040745,1286.00000000006
10570.68,585,2.00000000040745,1288.00000000047
10570.682,586,2.00000000040745,1290.00000000087
10570.684,587,1.99999999858846,1291.99999999946
10570.686,588,2.00000000040745,1293.99999999987
10570.688,589,2.00000000040745,1296.00000000028
10570.69,590,2.00000000040745,1298.00000000068
10570.692,591,1.99999999858846,1299.99999999927
10570.694,592,2.00000000040745,1301.99999999968
10570.696,593,2.00000000040745,1304.00000000009
10570.698,594,2.00000000040745,1306.00000000049
10570.7,595,2.00000000040745,1308.0000000009
10570.702,596,1.99999999858846,1309.99999999949
10570.704,597,2.00000000040745,1311.9999999999
10570.706,598,2.00000000040745,1314.00000000031
10570.708,599,2.00000000040745,1316.00000000071
10570.71,600,1.99999999858846,1317.9999999993
10570.712,601,2.00000000040745,1319.99999999971
10570.714,602,2.00000000040745,1322.00000000012
10570.716,603,2.00000000040745,1324.00000000052
10570.718,604,2.00000000040745,1326.00000000093
10570.72,605,1.99999999858846,1327.99999999952
10570.722,606,2.00000000040745,1329.99999999993
10570.724,607,2.00000000040745,1332.00000000033
10570.726,608,2.00000000040745,1334.00000000074
10570.728,609,1.99999999858846,1335.99999999933
10570.732,610,4.00000000081491,1340.00000000015
10570.738,611,5.99999999940337,1345.99999999955
10570.742,612,4.00000000081491,1350.00000000036
10570.748,613,5.99999999940337,1355.99999999977
10570.752,614,4.00000000081491,1360.00000000058
10570.754,615,2.00000000040745,1362.00000000099
10570.756,616,1.99999999858846,1363.99999999958
10570.758,617,2.00000000040745,1365.99999999999
10570.762,618,4.00000000081491,1370.0000000008
10570.764,619,1.99999999858846,1371.99999999939
10570.768,620,4.00000000081491,1376.0000000002
10570.77,621,2.00000000040745,1378.00000000061
10570.772,622,2.00000000040745,1380.00000000102
10570.774,623,1.99999999858846,1381.99999999961
10570.776,624,2.00000000040745,1384.00000000001
10570.778,625,2.00000000040745,1386.00000000042
10570.78,626,2.00000000040745,1388.00000000083
10570.782,627,1.99999999858846,1389.99999999942
10570.786,628,4.00000000081491,1394.00000000023
10570.79,629,4.00000000081491,1398.00000000105
10570.794,630,3.99999999899592,1402.00000000004
10570.796,631,2.00000000040745,1404.00000000045
10570.798,632,2.00000000040745,1406.00000000086
10570.8,633,1.99999999858846,1407.99999999945
10570.802,634,2.00000000040745,1409.99999999985
10570.804,635,2.00000000040745,1412.00000000026
10570.806,636,2.00000000040745,1414.00000000067
10570.808,637,2.00000000040745,1416.00000000108
10570.81,638,1.99999999858846,1417.99999999967
10570.812,639,2.00000000040745,1420.00000000007
10570.814,640,2.00000000040745,1422.00000000048
10570.816,641,2.00000000040745,1424.00000000089
10570.818,642,1.99999999858846,1425.99999999948
10570.82,643,2.00000000040745,1427.99999999988
10570.822,644,2.00000000040745,1430.00000000029
10570.824,645,2.00000000040745,1432.0000000007
10570.826,646,1.99999999858846,1433.99999999929
10570.828,647,2.00000000040745,1435.99999999969
10570.83,648,2.00000000040745,1438.0000000001
10570.832,649,2.00000000040745,1440.00000000051
10570.836,650,3.99999999899592,1443.99999999951
10570.838,651,2.00000000040745,1445.99999999991
10570.84,652,2.00000000040745,1448.00000000032
10570.842,653,2.00000000040745,1450.00000000073
10570.844,654,1.99999999858846,1451.99999999932
10570.846,655,2.00000000040745,1453.99999999972
10570.848,656,2.00000000040745,1456.00000000013
10570.85,657,2.00000000040745,1458.00000000054
10570.852,658,2.00000000040745,1460.00000000095
10570.854,659,1.99999999858846,1461.99999999953
10570.856,660,2.00000000040745,1463.99999999994
10570.858,661,2.00000000040745,1466.00000000035
10570.86,662,2.00000000040745,1468.00000000076
10570.862,663,1.99999999858846,1469.99999999935
10570.864,664,2.00000000040745,1471.99999999975
10570.866,665,2.00000000040745,1474.00000000016
10570.868,666,2.00000000040745,1476.00000000057
10570.87,667,2.00000000040745,1478.00000000097
10570.874,668,3.99999999899592,1481.99999999997
10570.878,669,4.00000000081491,1486.00000000079
10570.88,670,1.99999999858846,1487.99999999937
10570.882,671,2.00000000040745,1489.99999999978
10570.884,672,2.00000000040745,1492.00000000019
10570.886,673,2.00000000040745,1494.0000000006
10570.888,674,2.00000000040745,1496.000000001
10570.89,675,1.99999999858846,1497.99999999959
10570.892,676,2.00000000040745,1500
10570.894,677,2.00000000040745,1502.00000000041
10570.896,678,2.00000000040745,1504.00000000081
10570.898,679,1.99999999858846,1505.9999999994
10570.9,680,2.00000000040745,1507.99999999981
10570.902,681,2.00000000040745,1510.00000000022
10570.904,682,2.00000000040745,1512.00000000063
10570.906,683,2.00000000040745,1514.00000000103
10570.908,684,1.99999999858846,1515.99999999962
10570.91,685,2.00000000040745,1518.00000000003
10570.912,686,2.00000000040745,1520.00000000044
10570.914,687,2.00000000040745,1522.00000000084
10570.916,688,1.99999999858846,1523.99999999943
10570.918,689,2.00000000040745,1525.99999999984
10570.92,690,2.00000000040745,1528.00000000025
10570.922,691,2.00000000040745,1530.00000000065
10570.924,692,2.00000000040745,1532.00000000106
10570.926,693,1.99999999858846,1533.99999999965
10570.928,694,2.00000000040745,1536.00000000006
10570.93,695,2.00000000040745,1538.00000000047
10570.932,696,2.00000000040745,1540.00000000087
10570.934,697,1.99999999858846,1541.99999999946
10570.936,698,2.00000000040745,1543.99999999987
10570.938,699,2.00000000040745,1546.00000000028
10570.94,700,2.00000000040745,1548.00000000068
10570.942,701,1.99999999858846,1549.99999999927
10570.944,702,2.00000000040745,1551.99999999968
10570.946,703,2.00000000040745,1554.00000000009
10570.948,704,2.00000000040745,1556.00000000049
10570.95,705,2.00000000040745,1558.0000000009
10570.952,706,1.99999999858846,1559.99999999949
10570.954,707,2.00000000040745,1561.9999999999
10570.956,708,2.00000000040745,1564.00000000031
10570.958,709,2.00000000040745,1566.00000000071
10570.96,710,1.99999999858846,1567.9999999993
10570.962,711,2.00000000040745,1569.99999999971
10570.964,712,2.00000000040745,1572.00000000012
10570.966,713,2.00000000040745,1574.00000000052
10570.968,714,2.00000000040745,1576.00000000093
10570.97,715,1.99999999858846,1577.99999999952
10570.972,716,2.00000000040745,1579.99999999993
10570.974,717,2.00000000040745,1582.00000000033
10570.976,718,2.00000000040745,1584.00000000074
10570.978,719,1.99999999858846,1585.99999999933
10570.98,720,2.00000000040745,1587.99999999974
10570.982,721,2.00000000040745,1590.00000000015
10570.984,722,2.00000000040745,1592.00000000055
10570.986,723,2.00000000040745,1594.00000000096
10570.988,724,1.99999999858846,1595.99999999955
10570.99,725,2.00000000040745,1597.99999999996
10570.992,726,2.00000000040745,1600.00000000036
10570.994,727,2.00000000040745,1602.00000000077
10570.996,728,1.99999999858846,1603.99999999936
10570.998,729,2.00000000040745,1605.99999999977
10571,730,2.00000000040745,1608.00000000017
10571.002,731,2.00000000040745,1610.00000000058
10571.004,732,2.00000000040745,1612.00000000099
10571.006,733,1.99999999858846,1613.99999999958
10571.008,734,2.00000000040745,1615.99999999999
10571.01,735,2.00000000040745,1618.00000000039
10571.012,736,2.00000000040745,1620.0000000008
10571.014,737,1.99999999858846,1621.99999999939
10571.016,738,2.00000000040745,1623.9999999998
10571.018,739,2.00000000040745,1626.0000000002
10571.02,740,2.00000000040745,1628.00000000061
10571.022,741,2.00000000040745,1630.00000000102
10571.024,742,1.99999999858846,1631.99999999961
10571.026,743,2.00000000040745,1634.00000000001
10571.028,744,2.00000000040745,1636.00000000042
10571.03,745,2.00000000040745,1638.00000000083
10571.032,746,1.99999999858846,1639.99999999942
10571.034,747,2.00000000040745,1641.99999999983
10571.036,748,2.00000000040745,1644.00000000023
10571.038,749,2.00000000040745,1646.00000000064
10571.04,750,2.00000000040745,1648.00000000105
10571.042,751,1.99999999858846,1649.99999999964
10571.044,752,2.00000000040745,1652.00000000004
10571.046,753,2.00000000040745,1654.00000000045
10571.048,754,2.00000000040745,1656.00000000086
10571.05,755,1.99999999858846,1657.99999999945
10571.052,756,2.00000000040745,1659.99999999985
10571.054,757,2.00000000040745,1662.00000000026
10571.056,758,2.00000000040745,1664.00000000067
10571.058,759,2.00000000040745,1666.00000000108
10571.06,760,1.99999999858846,1667.99999999967
10571.062,761,2.00000000040745,1670.00000000007
10571.064,762,2.00000000040745,1672.00000000048
10571.066,763,2.00000000040745,1674.00000000089
10571.068,764,1.99999999858846,1675.99999999948
10571.07,765,2.00000000040745,1677.99999999988
10571.072,766,2.00000000040745,1680.00000000029
10571.074,767,2.00000000040745,1682.0000000007
10571.076,768,1.99999999858846,1683.99999999929
10571.078,769,2.00000000040745,1685.99999999969
10571.08,770,2.00000000040745,1688.0000000001
10571.082,771,2.00000000040745,1690.00000000051
10571.084,772,2.00000000040745,1692.00000000092
10571.086,773,1.99999999858846,1693.99999999951
10571.088,774,2.00000000040745,1695.99999999991
10571.09,775,2.00000000040745,1698.00000000032
10571.092,776,2.00000000040745,1700.00000000073
10571.094,777,1.99999999858846,1701.99999999932
10571.096,778,2.00000000040745,1703.99999999972
10571.098,779,2.00000000040745,1706.00000000013
10571.1,780,2.00000000040745,1708.00000000054
10571.102,781,2.00000000040745,1710.00000000095
10571.104,782,1.99999999858846,1711.99999999953
10571.106,783,2.00000000040745,1713.99999999994
10571.108,784,2.00000000040745,1716.00000000035
10571.11,785,2.00000000040745,1718.00000000076
10571.112,786,1.99999999858846,1719.99999999935
10571.114,787,2.00000000040745,1721.99999999975
10571.116,788,2.00000000040745,1724.00000000016
10571.118,789,2.00000000040745,1726.00000000057
10571.12,790,2.00000000040745,1728.00000000097
10571.122,791,1.99999999858846,1729.99999999956
10571.124,792,2.00000000040745,1731.99999999997
10571.126,793,2.00000000040745,1734.00000000038
10571.128,794,2.00000000040745,1736.00000000079
10571.13,795,1.99999999858846,1737.99999999937
10571.132,796,2.00000000040745,1739.99999999978
10571.134,797,2.00000000040745,1742.00000000019
10571.136,798,2.00000000040745,1744.0000000006
10571.138,799,2.00000000040745,1746.000000001
10571.14,800,1.99999999858846,1747.99999999959
10571.142,801,2.00000000040745,1750
10571.144,802,2.00000000040745,1752.00000000041
10571.146,803,2.00000000040745,1754.00000000081
10571.148,804,1.99999999858846,1755.9999999994
10571.15,805,2.00000000040745,1757.99999999981
10571.152,806,2.00000000040745,1760.00000000022
10571.154,807,2.00000000040745,1762.00000000063
10571.156,808,2.00000000040745,1764.00000000103
10571.158,809,1.99999999858846,1765.99999999962
10571.16,810,2.00000000040745,1768.00000000003
10571.162,811,2.00000000040745,1770.00000000044
10571.164,812,2.00000000040745,1772.00000000084
10571.166,813,1.99999999858846,1773.99999999943
10571.168,814,2.00000000040745,1775.99999999984
10571.17,815,2.00000000040745,1778.00000000025
10571.172,816,2.00000000040745,1780.00000000065
10571.174,817,2.00000000040745,1782.00000000106
10571.176,818,1.99999999858846,1783.99999999965
10571.178,819,2.00000000040745,1786.00000000006
10571.18,820,2.00000000040745,1788.00000000047
10571.182,821,2.00000000040745,1790.00000000087
10571.184,822,1.99999999858846,1791.99999999946
10571.186,823,2.00000000040745,1793.99999999987
10571.188,824,2.00000000040745,1796.00000000028
10571.19,825,2.00000000040745,1798.00000000068
10571.192,826,1.99999999858846,1799.99999999927
10571.194,827,2.00000000040745,1801.99999999968
10571.196,828,2.00000000040745,1804.00000000009
10571.198,829,2.00000000040745,1806.00000000049
10571.2,830,2.00000000040745,1808.0000000009
10571.202,831,1.99999999858846,1809.99999999949
10571.204,832,2.00000000040745,1811.9999999999
10571.206,833,2.00000000040745,1814.00000000031
10571.208,834,2.00000000040745,1816.00000000071
10571.21,835,1.99999999858846,1817.9999999993
10571.212,836,2.00000000040745,1819.99999999971
10571.214,837,2.00000000040745,1822.00000000012
10571.216,838,2.00000000040745,1824.00000000052
10571.218,839,2.00000000040745,1826.00000000093
10571.22,840,1.99999999858846,1827.99999999952
10571.222,841,2.00000000040745,1829.99999999993
10571.224,842,2.00000000040745,1832.00000000033
10571.226,843,2.00000000040745,1834.00000000074
10571.228,844,1.99999999858846,1835.99999999933
10571.23,845,2.00000000040745,1837.99999999974
10571.232,846,2.00000000040745,1840.00000000015
10571.236,847,4.00000000081491,1844.00000000096
10571.242,848,5.99999999940337,1850.00000000036
10571.25,849,7.99999999981083,1858.00000000017
10571.29,850,40.0000000008731,1898.00000000105
10571.292,851,1.99999999858846,1899.99999999964
10571.294,852,2.00000000040745,1902.00000000004
10571.296,853,2.00000000040745,1904.00000000045
10571.298,854,2.00000000040745,1906.00000000086
10571.3,855,1.99999999858846,1907.99999999945
10571.302,856,2.00000000040745,1909.99999999985
10571.304,857,2.00000000040745,1912.00000000026
10571.306,858,2.00000000040745,1914.00000000067
10571.308,859,2.00000000040745,1916.00000000108
10571.31,860,1.99999999858846,1917.99999999967
10571.312,861,2.00000000040745,1920.00000000007
10571.314,862,2.00000000040745,1922.00000000048
10571.316,863,2.00000000040745,1924.00000000089
10571.318,864,1.99999999858846,1925.99999999948
10571.32,865,2.00000000040745,1927.99999999988
10571.322,866,2.00000000040745,1930.00000000029
10571.326,867,3.99999999899592,1933.99999999929
10571.33,868,4.00000000081491,1938.0000000001
10571.336,869,5.99999999940337,1943.99999999951
10571.344,870,7.99999999981083,1951.99999999932
10571.36,871,16.0000000014406,1968.00000000076
10571.368,872,7.99999999981083,1976.00000000057
10571.374,873,5.99999999940337,1981.99999999997
10571.378,874,4.00000000081491,1986.00000000079
10571.38,875,1.99999999858846,1987.99999999937
10571.382,876,2.00000000040745,1989.99999999978
10571.384,877,2.00000000040745,1992.00000000019
10571.386,878,2.00000000040745,1994.0000000006
10571.388,879,2.00000000040745,1996.000000001
10571.39,880,1.99999999858846,1997.99999999959
10571.392,881,2.00000000040745,2000
10571.394,882,2.00000000040745,2002.00000000041
10571.396,883,2.00000000040745,2004.00000000081
10571.398,884,1.99999999858846,2005.9999999994
10571.4,885,2.00000000040745,2007.99999999981
10571.402,886,2.00000000040745,2010.00000000022
10571.404,887,2.00000000040745,2012.00000000063
10571.406,888,2.00000000040745,2014.00000000103
10571.408,889,1.99999999858846,2015.99999999962
10571.41,890,2.00000000040745,2018.00000000003
10571.412,891,2.00000000040745,2020.00000000044
10571.414,892,2.00000000040745,2022.00000000084
10571.416,893,1.99999999858846,2023.99999999943
10571.418,894,2.00000000040745,2025.99999999984
10571.42,895,2.00000000040745,2028.00000000025
10571.422,896,2.00000000040745,2030.00000000065
10571.424,897,2.00000000040745,2032.00000000106
10571.426,898,1.99999999858846,2033.99999999965
10571.428,899,2.00000000040745,2036.00000000006
10571.43,900,2.00000000040745,2038.00000000047
10571.432,901,2.00000000040745,2040.00000000087
10571.434,902,1.99999999858846,2041.99999999946
10571.436,903,2.00000000040745,2043.99999999987
10571.438,904,2.00000000040745,2046.00000000028
10571.44,905,2.00000000040745,2048.00000000068
10571.442,906,1.99999999858846,2049.99999999927
10571.444,907,2.00000000040745,2051.99999999968
10571.446,908,2.00000000040745,2054.00000000009
10571.448,909,2.00000000040745,2056.00000000049
10571.45,910,2.00000000040745,2058.0000000009
10571.454,911,3.99999999899592,2061.9999999999
10571.456,912,2.00000000040745,2064.00000000031
10571.46,913,3.99999999899592,2067.9999999993
10571.462,914,2.00000000040745,2069.99999999971
10571.464,915,2.00000000040745,2072.00000000012
10571.466,916,2.00000000040745,2074.00000000052
10571.468,917,2.00000000040745,2076.00000000093
10571.47,918,1.99999999858846,2077.99999999952
10571.472,919,2.00000000040745,2079.99999999993
10571.474,920,2.00000000040745,2082.00000000033
10571.476,921,2.00000000040745,2084.00000000074
10571.478,922,1.99999999858846,2085.99999999933
10571.48,923,2.00000000040745,2087.99999999974
10571.482,924,2.00000000040745,2090.00000000015
10571.484,925,2.00000000040745,2092.00000000055
10571.486,926,2.00000000040745,2094.00000000096
10571.488,927,1.99999999858846,2095.99999999955
10571.49,928,2.00000000040745,2097.99999999996
10571.492,929,2.00000000040745,2100.00000000036
10571.494,930,2.00000000040745,2102.00000000077
10571.496,931,1.99999999858846,2103.99999999936
10571.498,932,2.00000000040745,2105.99999999977
10571.5,933,2.00000000040745,2108.00000000017
10571.502,934,2.00000000040745,2110.00000000058
10571.504,935,2.00000000040745,2112.00000000099
10571.506,936,1.99999999858846,2113.99999999958
10571.508,937,2.00000000040745,2115.99999999999
10571.51,938,2.00000000040745,2118.00000000039
10571.512,939,2.00000000040745,2120.0000000008
10571.514,940,1.99999999858846,2121.99999999939
10571.516,941,2.00000000040745,2123.9999999998
10571.518,942,2.00000000040745,2126.0000000002
10571.52,943,2.00000000040745,2128.00000000061
10571.522,944,2.00000000040745,2130.00000000102
10571.524,945,1.99999999858846,2131.99999999961
10571.526,946,2.00000000040745,2134.00000000001
10571.528,947,2.00000000040745,2136.00000000042
10571.53,948,2.00000000040745,2138.00000000083
10571.534,949,3.99999999899592,2141.99999999983
10571.538,950,4.00000000081491,2146.00000000064
10571.542,951,3.99999999899592,2149.99999999964
10571.546,952,4.00000000081491,2154.00000000045
10571.548,953,2.00000000040745,2156.00000000086
10571.55,954,1.99999999858846,2157.99999999945
10571.552,955,2.00000000040745,2159.99999999985
10571.554,956,2.00000000040745,2162.00000000026
10571.556,957,2.00000000040745,2164.00000000067
10571.558,958,2.00000000040745,2166.00000000108
10571.56,959,1.99999999858846,2167.99999999967
10571.562,960,2.00000000040745,2170.00000000007
10571.564,961,2.00000000040745,2172.00000000048
10571.566,962,2.00000000040745,2174.00000000089
10571.568,963,1.99999999858846,2175.99999999948
10571.57,964,2.00000000040745,2177.99999999988
10571.572,965,2.00000000040745,2180.00000000029
10571.574,966,2.00000000040745,2182.0000000007
10571.576,967,1.99999999858846,2183.99999999929
10571.578,968,2.00000000040745,2185.99999999969
10571.58,969,2.00000000040745,2188.0000000001
10571.582,970,2.00000000040745,2190.00000000051
10571.584,971,2.00000000040745,2192.00000000092
10571.586,972,1.99999999858846,2193.99999999951
10571.588,973,2.00000000040745,2195.99999999991
10571.59,974,2.00000000040745,2198.00000000032
10571.592,975,2.00000000040745,2200.00000000073
10571.594,976,1.99999999858846,2201.99999999932
10571.596,977,2.00000000040745,2203.99999999972
10571.598,978,2.00000000040745,2206.00000000013
10571.6,979,2.00000000040745,2208.00000000054
10571.602,980,2.00000000040745,2210.00000000095
10571.604,981,1.99999999858846,2211.99999999953
10571.606,982,2.00000000040745,2213.99999999994
10571.608,983,2.00000000040745,2216.00000000035
10571.61,984,2.00000000040745,2218.00000000076
10571.612,985,1.99999999858846,2219.99999999935
10571.614,986,2.00000000040745,2221.99999999975
10571.616,987,2.00000000040745,2224.00000000016
10571.618,988,2.00000000040745,2226.00000000057
10571.62,989,2.00000000040745,2228.00000000097
10571.622,990,1.99999999858846,2229.99999999956
10571.624,991,2.00000000040745,2231.99999999997
10571.626,992,2.00000000040745,2234.00000000038
10571.628,993,2.00000000040745,2236.00000000079
10571.63,994,1.99999999858846,2237.99999999937
10571.632,995,2.00000000040745,2239.99999999978
10571.634,996,2.00000000040745,2242.00000000019
10571.636,997,2.00000000040745,2244.0000000006
10571.638,998,2.00000000040745,2246.000000001
10571.64,999,1.99999999858846,2247.99999999959
10571.642,1000,2.00000000040745,2250
10571.644,1001,2.00000000040745,2252.00000000041
10571.646,1002,2.00000000040745,2254.00000000081
10571.648,1003,1.99999999858846,2255.9999999994
10571.65,1004,2.00000000040745,2257.99999999981
10571.652,1005,2.00000000040745,2260.00000000022
10571.654,1006,2.00000000040745,2262.00000000063
10571.656,1007,2.00000000040745,2264.00000000103
10571.658,1008,1.99999999858846,2265.99999999962
10571.66,1009,2.00000000040745,2268.00000000003
10571.662,1010,2.00000000040745,2270.00000000044
10571.664,1011,2.00000000040745,2272.00000000084
10571.666,1012,1.99999999858846,2273.99999999943
10571.668,1013,2.00000000040745,2275.99999999984
10571.67,1014,2.00000000040745,2278.00000000025
10571.672,1015,2.00000000040745,2280.00000000065
10571.674,1016,2.00000000040745,2282.00000000106
10571.676,1017,1.99999999858846,2283.99999999965
10571.678,1018,2.00000000040745,2286.00000000006
10571.682,1019,4.00000000081491,2290.00000000087
10571.684,1020,1.99999999858846,2291.99999999946
10571.688,1021,4.00000000081491,2296.00000000028
10571.69,1022,2.00000000040745,2298.00000000068
10571.692,1023,1.99999999858846,2299.99999999927
10571.694,1024,2.00000000040745,2301.99999999968
10571.696,1025,2.00000000040745,2304.00000000009
10571.698,1026,2.00000000040745,2306.00000000049
10571.7,1027,2.00000000040745,2308.0000000009
10571.702,1028,1.99999999858846,2309.99999999949
10571.704,1029,2.00000000040745,2311.9999999999
10571.706,1030,2.00000000040745,2314.00000000031
10571.708,1031,2.00000000040745,2316.00000000071
10571.71,1032,1.99999999858846,2317.9999999993
10571.712,1033,2.00000000040745,2319.99999999971
10571.714,1034,2.00000000040745,2322.00000000012
10571.716,1035,2.00000000040745,2324.00000000052
10571.718,1036,2.00000000040745,2326.00000000093
10571.72,1037,1.99999999858846,2327.99999999952
10571.722,1038,2.00000000040745,2329.99999999993
10571.724,1039,2.00000000040745,2332.00000000033
10571.726,1040,2.00000000040745,2334.00000000074
10571.728,1041,1.99999999858846,2335.99999999933
10571.73,1042,2.00000000040745,2337.99999999974
10571.732,1043,2.00000000040745,2340.00000000015
10571.734,1044,2.00000000040745,2342.00000000055
10571.736,1045,2.00000000040745,2344.00000000096
10571.738,1046,1.99999999858846,2345.99999999955
10571.74,1047,2.00000000040745,2347.99999999996
10571.742,1048,2.00000000040745,2350.00000000036
10571.744,1049,2.00000000040745,2352.00000000077
10571.746,1050,1.99999999858846,2353.99999999936
10571.748,1051,2.00000000040745,2355.99999999977
10571.75,1052,2.00000000040745,2358.00000000017
10571.752,1053,2.00000000040745,2360.00000000058
10571.754,1054,2.00000000040745,2362.00000000099
10571.756,1055,1.99999999858846,2363.99999999958
10571.758,1056,2.00000000040745,2365.99999999999
10571.76,1057,2.00000000040745,2368.00000000039
10571.762,1058,2.00000000040745,2370.0000000008
10571.764,1059,1.99999999858846,2371.99999999939
10571.766,1060,2.00000000040745,2373.9999999998
10571.768,1061,2.00000000040745,2376.0000000002
10571.77,1062,2.00000000040745,2378.00000000061
10571.772,1063,2.00000000040745,2380.00000000102
10571.774,1064,1.99999999858846,2381.99999999961
10571.776,1065,2.00000000040745,2384.00000000001
10571.778,1066,2.00000000040745,2386.00000000042
10571.78,1067,2.00000000040745,2388.00000000083
10571.782,1068,1.99999999858846,2389.99999999942
10571.784,1069,2.00000000040745,2391.99999999983
10571.786,1070,2.00000000040745,2394.00000000023
10571.788,1071,2.00000000040745,2396.00000000064
10571.79,1072,2.00000000040745,2398.00000000105
10571.792,1073,1.99999999858846,2399.99999999964
10571.794,1074,2.00000000040745,2402.00000000004
10571.796,1075,2.00000000040745,2404.00000000045
10571.798,1076,2.00000000040745,2406.00000000086
10571.8,1077,1.99999999858846,2407.99999999945
10571.802,1078,2.00000000040745,2409.99999999985
10571.804,1079,2.00000000040745,2412.00000000026
10571.806,1080,2.00000000040745,2414.00000000067
10571.808,1081,2.00000000040745,2416.00000000108
10571.81,1082,1.99999999858846,2417.99999999967
10571.812,1083,2.00000000040745,2420.00000000007
10571.814,1084,2.00000000040745,2422.00000000048
10571.816,1085,2.00000000040745,2424.00000000089
10571.818,1086,1.99999999858846,2425.99999999948
10571.82,1087,2.00000000040745,2427.99999999988
10571.822,1088,2.00000000040745,2430.00000000029
10571.824,1089,2.00000000040745,2432.0000000007
10571.826,1090,1.99999999858846,2433.99999999929
10571.828,1091,2.00000000040745,2435.99999999969
10571.83,1092,2.00000000040745,2438.0000000001
10571.832,1093,2.00000000040745,2440.00000000051
10571.834,1094,2.00000000040745,2442.00000000092
10571.836,1095,1.99999999858846,2443.99999999951
10571.838,1096,2.00000000040745,2445.99999999991
10571.84,1097,2.00000000040745,2448.00000000032
10571.842,1098,2.00000000040745,2450.00000000073
10571.844,1099,1.99999999858846,2451.99999999932
10571.846,1100,2.00000000040745,2453.99999999972
10571.848,1101,2.00000000040745,2456.00000000013
10571.85,1102,2.00000000040745,2458.00000000054
10571.852,1103,2.00000000040745,2460.00000000095
10571.854,1104,1.99999999858846,2461.99999999953
10571.856,1105,2.00000000040745,2463.99999999994
10571.858,1106,2.00000000040745,2466.00000000035
10571.86,1107,2.00000000040745,2468.00000000076
10571.862,1108,1.99999999858846,2469.99999999935
10571.864,1109,2.00000000040745,2471.99999999975
10571.866,1110,2.00000000040745,2474.00000000016
10571.868,1111,2.00000000040745,2476.00000000057
10571.87,1112,2.00000000040745,2478.00000000097
10571.872,1113,1.99999999858846,2479.99999999956
10571.874,1114,2.00000000040745,2481.99999999997
10571.876,1115,2.00000000040745,2484.00000000038
10571.878,1116,2.00000000040745,2486.00000000079
10571.88,1117,1.99999999858846,2487.99999999937
10571.884,1118,4.00000000081491,2492.00000000019
10571.888,1119,4.00000000081491,2496.000000001
10571.89,1120,1.99999999858846,2497.99999999959
10571.892,1121,2.00000000040745,2500
10571.894,1122,2.00000000040745,2502.00000000041
10571.896,1123,2.00000000040745,2504.00000000081
10571.898,1124,1.99999999858846,2505.9999999994
10571.9,1125,2.00000000040745,2507.99999999981
10571.902,1126,2.00000000040745,2510.00000000022
10571.904,1127,2.00000000040745,2512.00000000063
10571.906,1128,2.00000000040745,2514.00000000103
10571.908,1129,1.99999999858846,2515.99999999962
10571.91,1130,2.00000000040745,2518.00000000003
10571.912,1131,2.00000000040745,2520.00000000044
10571.914,1132,2.00000000040745,2522.00000000084
10571.916,1133,1.99999999858846,2523.99999999943
10571.918,1134,2.00000000040745,2525.99999999984
10571.92,1135,2.00000000040745,2528.00000000025
10571.922,1136,2.00000000040745,2530.00000000065
10571.924,1137,2.00000000040745,2532.00000000106
10571.926,1138,1.99999999858846,2533.99999999965
10571.928,1139,2.00000000040745,2536.00000000006
10571.93,1140,2.00000000040745,2538.00000000047
10571.932,1141,2.00000000040745,2540.00000000087
10571.934,1142,1.99999999858846,2541.99999999946
10571.938,1143,4.00000000081491,2546.00000000028
10571.94,1144,2.00000000040745,2548.00000000068
10571.944,1145,3.99999999899592,2551.99999999968
10571.946,1146,2.00000000040745,2554.00000000009
10571.95,1147,4.00000000081491,2558.0000000009
10571.954,1148,3.99999999899592,2561.9999999999
10571.956,1149,2.00000000040745,2564.00000000031
10571.958,1150,2.00000000040745,2566.00000000071
10571.962,1151,3.99999999899592,2569.99999999971
10571.964,1152,2.00000000040745,2572.00000000012
10571.966,1153,2.00000000040745,2574.00000000052
10571.97,1154,3.99999999899592,2577.99999999952
10571.972,1155,2.00000000040745,2579.99999999993
10571.974,1156,2.00000000040745,2582.00000000033
10571.976,1157,2.00000000040745,2584.00000000074
10571.978,1158,1.99999999858846,2585.99999999933
10571.98,1159,2.00000000040745,2587.99999999974
10571.982,1160,2.00000000040745,2590.00000000015
10571.984,1161,2.00000000040745,2592.00000000055
10571.986,1162,2.00000000040745,2594.00000000096
10571.988,1163,1.99999999858846,2595.99999999955
10571.99,1164,2.00000000040745,2597.99999999996
10571.992,1165,2.00000000040745,2600.00000000036
10571.994,1166,2.00000000040745,2602.00000000077
10571.996,1167,1.99999999858846,2603.99999999936
10571.998,1168,2.00000000040745,2605.99999999977
10572,1169,2.00000000040745,2608.00000000017
10572.002,1170,2.00000000040745,2610.00000000058
10572.004,1171,2.00000000040745,2612.00000000099
10572.006,1172,1.99999999858846,2613.99999999958
10572.008,1173,2.00000000040745,2615.99999999999
10572.01,1174,2.00000000040745,2618.00000000039
10572.012,1175,2.00000000040745,2620.0000000008
10572.014,1176,1.99999999858846,2621.99999999939
10572.016,1177,2.00000000040745,2623.9999999998
10572.018,1178,2.00000000040745,2626.0000000002
10572.02,1179,2.00000000040745,2628.00000000061
10572.022,1180,2.00000000040745,2630.00000000102
10572.024,1181,1.99999999858846,2631.99999999961
10572.026,1182,2.00000000040745,2634.00000000001
10572.028,1183,2.00000000040745,2636.00000000042
10572.03,1184,2.00000000040745,2638.00000000083
10572.032,1185,1.99999999858846,2639.99999999942
10572.034,1186,2.00000000040745,2641.99999999983
10572.036,1187,2.00000000040745,2644.00000000023
10572.038,1188,2.00000000040745,2646.00000000064
10572.04,1189,2.00000000040745,2648.00000000105
10572.042,1190,1.99999999858846,2649.99999999964
10572.044,1191,2.00000000040745,2652.00000000004
10572.046,1192,2.00000000040745,2654.00000000045
10572.048,1193,2.00000000040745,2656.00000000086
10572.05,1194,1.99999999858846,2657.99999999945
10572.052,1195,2.00000000040745,2659.99999999985
10572.054,1196,2.00000000040745,2662.00000000026
10572.056,1197,2.00000000040745,2664.00000000067
10572.058,1198,2.00000000040745,2666.00000000108
10572.06,1199,1.99999999858846,2667.99999999967
10572.064,1200,4.00000000081491,2672.00000000048
10572.068,1201,3.99999999899592,2675.99999999948
10572.07,1202,2.00000000040745,2677.99999999988
10572.074,1203,4.00000000081491,2682.0000000007
10572.076,1204,1.99999999858846,2683.99999999929
10572.078,1205,2.00000000040745,2685.99999999969
10572.08,1206,2.00000000040745,2688.0000000001
10572.082,1207,2.00000000040745,2690.00000000051
10572.084,1208,2.00000000040745,2692.00000000092
10572.086,1209,1.99999999858846,2693.99999999951
10572.088,1210,2.00000000040745,2695.99999999991
10572.09,1211,2.00000000040745,2698.00000000032
10572.092,1212,2.00000000040745,2700.00000000073
10572.094,1213,1.99999999858846,2701.99999999932
10572.096,1214,2.00000000040745,2703.99999999972
10572.098,1215,2.00000000040745,2706.00000000013
10572.1,1216,2.00000000040745,2708.00000000054
10572.102,1217,2.00000000040745,2710.00000000095
10572.104,1218,1.99999999858846,2711.99999999953
10572.106,1219,2.00000000040745,2713.99999999994
10572.108,1220,2.00000000040745,2716.00000000035
10572.11,1221,2.00000000040745,2718.00000000076
10572.112,1222,1.99999999858846,2719.99999999935
10572.114,1223,2.00000000040745,2721.99999999975
10572.116,1224,2.00000000040745,2724.00000000016
10572.118,1225,2.00000000040745,2726.00000000057
10572.12,1226,2.00000000040745,2728.00000000097
10572.122,1227,1.99999999858846,2729.99999999956
10572.124,1228,2.00000000040745,2731.99999999997
10572.126,1229,2.00000000040745,2734.00000000038
10572.128,1230,2.00000000040745,2736.00000000079
10572.13,1231,1.99999999858846,2737.99999999937
10572.132,1232,2.00000000040745,2739.99999999978
10572.134,1233,2.00000000040745,2742.00000000019
10572.136,1234,2.00000000040745,2744.0000000006
10572.138,1235,2.00000000040745,2746.000000001
10572.14,1236,1.99999999858846,2747.99999999959
10572.142,1237,2.00000000040745,2750
10572.144,1238,2.00000000040745,2752.00000000041
10572.146,1239,2.00000000040745,2754.00000000081
10572.148,1240,1.99999999858846,2755.9999999994
10572.152,1241,4.00000000081491,2760.00000000022
10572.156,1242,4.00000000081491,2764.00000000103
10572.16,1243,3.99999999899592,2768.00000000003
10572.164,1244,4.00000000081491,2772.00000000084
10572.166,1245,1.99999999858846,2773.99999999943
10572.168,1246,2.00000000040745,2775.99999999984
10572.17,1247,2.00000000040745,2778.00000000025
10572.172,1248,2.00000000040745,2780.00000000065
10572.174,1249,2.00000000040745,2782.00000000106
10572.176,1250,1.99999999858846,2783.99999999965
10572.178,1251,2.00000000040745,2786.00000000006
10572.18,1252,2.00000000040745,2788.00000000047
10572.182,1253,2.00000000040745,2790.00000000087
10572.184,1254,1.99999999858846,2791.99999999946
10572.186,1255,2.00000000040745,2793.99999999987
10572.188,1256,2.00000000040745,2796.00000000028
10572.19,1257,2.00000000040745,2798.00000000068
10572.192,1258,1.99999999858846,2799.99999999927
10572.194,1259,2.00000000040745,2801.99999999968
10572.196,1260,2.00000000040745,2804.00000000009
10572.198,1261,2.00000000040745,2806.00000000049
10572.2,1262,2.00000000040745,2808.0000000009
10572.202,1263,1.99999999858846,2809.99999999949
10572.204,1264,2.00000000040745,2811.9999999999
10572.206,1265,2.00000000040745,2814.00000000031
10572.208,1266,2.00000000040745,2816.00000000071
10572.21,1267,1.99999999858846,2817.9999999993
10572.212,1268,2.00000000040745,2819.99999999971
10572.214,1269,2.00000000040745,2822.00000000012
10572.216,1270,2.00000000040745,2824.00000000052
10572.218,1271,2.00000000040745,2826.00000000093
10572.22,1272,1.99999999858846,2827.99999999952
10572.222,1273,2.00000000040745,2829.99999999993
10572.224,1274,2.00000000040745,2832.00000000033
10572.226,1275,2.00000000040745,2834.00000000074
10572.228,1276,1.99999999858846,2835.99999999933
10572.23,1277,2.00000000040745,2837.99999999974
10572.232,1278,2.00000000040745,2840.00000000015
10572.234,1279,2.00000000040745,2842.00000000055
10572.236,1280,2.00000000040745,2844.00000000096
10572.238,1281,1.99999999858846,2845.99999999955
10572.24,1282,2.00000000040745,2847.99999999996
10572.242,1283,2.00000000040745,2850.00000000036
10572.244,1284,2.00000000040745,2852.00000000077
10572.246,1285,1.99999999858846,2853.99999999936
10572.248,1286,2.00000000040745,2855.99999999977
10572.25,1287,2.00000000040745,2858.00000000017
10572.254,1288,4.00000000081491,2862.00000000099
10572.258,1289,3.99999999899592,2865.99999999999
10572.262,1290,4.00000000081491,2870.0000000008
10572.268,1291,5.99999999940337,2876.0000000002
10572.274,1292,5.99999999940337,2881.99999999961
10572.278,1293,4.00000000081491,2886.00000000042
10572.282,1294,3.99999999899592,2889.99999999942
10572.284,1295,2.00000000040745,2891.99999999983
10572.286,1296,2.00000000040745,2894.00000000023
10572.288,1297,2.00000000040745,2896.00000000064
10572.29,1298,2.00000000040745,2898.00000000105
10572.292,1299,1.99999999858846,2899.99999999964
10572.294,1300,2.00000000040745,2902.00000000004
10572.296,1301,2.00000000040745,2904.00000000045
10572.298,1302,2.00000000040745,2906.00000000086
10572.3,1303,1.99999999858846,2907.99999999945
10572.302,1304,2.00000000040745,2909.99999999985
10572.304,1305,2.00000000040745,2912.00000000026
10572.306,1306,2.00000000040745,2914.00000000067
10572.308,1307,2.00000000040745,2916.00000000108
10572.31,1308,1.99999999858846,2917.99999999967
10572.312,1309,2.00000000040745,2920.00000000007
10572.314,1310,2.00000000040745,2922.00000000048
10572.316,1311,2.00000000040745,2924.00000000089
10572.318,1312,1.99999999858846,2925.99999999948
10572.32,1313,2.00000000040745,2927.99999999988
10572.322,1314,2.00000000040745,2930.00000000029
10572.324,1315,2.00000000040745,2932.0000000007
10572.326,1316,1.99999999858846,2933.99999999929
10572.328,1317,2.00000000040745,2935.99999999969
10572.33,1318,2.00000000040745,2938.0000000001
10572.332,1319,2.00000000040745,2940.00000000051
10572.334,1320,2.00000000040745,2942.00000000092
10572.336,1321,1.99999999858846,2943.99999999951
10572.338,1322,2.00000000040745,2945.99999999991
10572.34,1323,2.00000000040745,2948.00000000032
10572.342,1324,2.00000000040745,2950.00000000073
10572.344,1325,1.99999999858846,2951.99999999932
10572.346,1326,2.00000000040745,2953.99999999972
10572.348,1327,2.00000000040745,2956.00000000013
10572.35,1328,2.00000000040745,2958.00000000054
10572.352,1329,2.00000000040745,2960.00000000095
10572.354,1330,1.99999999858846,2961.99999999953
10572.356,1331,2.00000000040745,2963.99999999994
10572.358,1332,2.00000000040745,2966.00000000035
10572.36,1333,2.00000000040745,2968.00000000076
10572.362,1334,1.99999999858846,2969.99999999935
10572.364,1335,2.00000000040745,2971.99999999975
10572.366,1336,2.00000000040745,2974.00000000016
10572.368,1337,2.00000000040745,2976.00000000057
10572.37,1338,2.00000000040745,2978.00000000097
10572.372,1339,1.99999999858846,2979.99999999956
10572.376,1340,4.00000000081491,2984.00000000038
10572.378,1341,2.00000000040745,2986.00000000079
10572.38,1342,1.99999999858846,2987.99999999937
10572.382,1343,2.00000000040745,2989.99999999978
10572.384,1344,2.00000000040745,2992.00000000019
10572.386,1345,2.00000000040745,2994.0000000006
10572.388,1346,2.00000000040745,2996.000000001
10572.39,1347,1.99999999858846,2997.99999999959
10572.394,1348,4.00000000081491,3002.00000000041
10572.396,1349,2.00000000040745,3004.00000000081
10572.398,1350,1.99999999858846,3005.9999999994
10572.4,1351,2.00000000040745,3007.99999999981
10572.402,1352,2.00000000040745,3010.00000000022
10572.404,1353,2.00000000040745,3012.00000000063
10572.406,1354,2.00000000040745,3014.00000000103
10572.408,1355,1.99999999858846,3015.99999999962
10572.41,1356,2.00000000040745,3018.00000000003
10572.412,1357,2.00000000040745,3020.00000000044
10572.414,1358,2.00000000040745,3022.00000000084
10572.416,1359,1.99999999858846,3023.99999999943
10572.418,1360,2.00000000040745,3025.99999999984
10572.42,1361,2.00000000040745,3028.00000000025
10572.422,1362,2.00000000040745,3030.00000000065
10572.424,1363,2.00000000040745,3032.00000000106
10572.426,1364,1.99999999858846,3033.99999999965
10572.428,1365,2.00000000040745,3036.00000000006
10572.43,1366,2.00000000040745,3038.00000000047
10572.432,1367,2.00000000040745,3040.00000000087
10572.434,1368,1.99999999858846,3041.99999999946
10572.436,1369,2.00000000040745,3043.99999999987
10572.438,1370,2.00000000040745,3046.00000000028
10572.442,1371,3.99999999899592,3049.99999999927
10572.444,1372,2.00000000040745,3051.99999999968
10572.446,1373,2.00000000040745,3054.00000000009
10572.448,1374,2.00000000040745,3056.00000000049
10572.452,1375,3.99999999899592,3059.99999999949
10572.454,1376,2.00000000040745,3061.9999999999
10572.456,1377,2.00000000040745,3064.00000000031
10572.458,1378,2.00000000040745,3066.00000000071
10572.46,1379,1.99999999858846,3067.9999999993
10572.462,1380,2.00000000040745,3069.99999999971
10572.464,1381,2.00000000040745,3072.00000000012
10572.466,1382,2.00000000040745,3074.00000000052
10572.468,1383,2.00000000040745,3076.00000000093
10572.47,1384,1.99999999858846,3077.99999999952
10572.472,1385,2.00000000040745,3079.99999999993
10572.474,1386,2.00000000040745,3082.00000000033
10572.476,1387,2.00000000040745,3084.00000000074
10572.478,1388,1.99999999858846,3085.99999999933
10572.48,1389,2.00000000040745,3087.99999999974
10572.482,1390,2.00000000040745,3090.00000000015
10572.484,1391,2.00000000040745,3092.00000000055
10572.486,1392,2.00000000040745,3094.00000000096
10572.488,1393,1.99999999858846,3095.99999999955
10572.49,1394,2.00000000040745,3097.99999999996
10572.492,1395,2.00000000040745,3100.00000000036
10572.494,1396,2.00000000040745,3102.00000000077
10572.496,1397,1.99999999858846,3103.99999999936
10572.498,1398,2.00000000040745,3105.99999999977
10572.5,1399,2.00000000040745,3108.00000000017
10572.502,1400,2.00000000040745,3110.00000000058
10572.504,1401,2.00000000040745,3112.00000000099
10572.506,1402,1.99999999858846,3113.99999999958
10572.508,1403,2.00000000040745,3115.99999999999
10572.51,1404,2.00000000040745,3118.00000000039
10572.512,1405,2.00000000040745,3120.0000000008
10572.514,1406,1.99999999858846,3121.99999999939
10572.516,1407,2.00000000040745,3123.9999999998
10572.518,1408,2.00000000040745,3126.0000000002
10572.52,1409,2.00000000040745,3128.00000000061
10572.522,1410,2.00000000040745,3130.00000000102
10572.524,1411,1.99999999858846,3131.99999999961
10572.526,1412,2.00000000040745,3134.00000000001
10572.528,1413,2.00000000040745,3136.00000000042
10572.53,1414,2.00000000040745,3138.00000000083
10572.532,1415,1.99999999858846,3139.99999999942
10572.534,1416,2.00000000040745,3141.99999999983
10572.536,1417,2.00000000040745,3144.00000000023
10572.538,1418,2.00000000040745,3146.00000000064
10572.54,1419,2.00000000040745,3148.00000000105
10572.542,1420,1.99999999858846,3149.99999999964
10572.544,1421,2.00000000040745,3152.00000000004
10572.546,1422,2.00000000040745,3154.00000000045
10572.548,1423,2.00000000040745,3156.00000000086
10572.55,1424,1.99999999858846,3157.99999999945
10572.552,1425,2.00000000040745,3159.99999999985
10572.556,1426,4.00000000081491,3164.00000000067
10572.562,1427,5.99999999940337,3170.00000000007
10572.57,1428,7.99999999981083,3177.99999999988
10572.722,1429,152.000000000044,3329.99999999993
10572.738,1430,15.9999999996217,3345.99999999955
10572.746,1431,7.99999999981083,3353.99999999936
10572.752,1432,6.00000000122236,3360.00000000058
10572.758,1433,5.99999999940337,3365.99999999999
10572.762,1434,4.00000000081491,3370.0000000008
10572.764,1435,1.99999999858846,3371.99999999939
10572.766,1436,2.00000000040745,3373.9999999998
10572.768,1437,2.00000000040745,3376.0000000002
10572.77,1438,2.00000000040745,3378.00000000061
10572.772,1439,2.00000000040745,3380.00000000102
10572.774,1440,1.99999999858846,3381.99999999961
10572.776,1441,2.00000000040745,3384.00000000001
10572.778,1442,2.00000000040745,3386.00000000042
10572.78,1443,2.00000000040745,3388.00000000083
10572.782,1444,1.99999999858846,3389.99999999942
10572.784,1445,2.00000000040745,3391.99999999983
10572.786,1446,2.00000000040745,3394.00000000023
10572.788,1447,2.00000000040745,3396.00000000064
10572.79,1448,2.00000000040745,3398.00000000105
10572.792,1449,1.99999999858846,3399.99999999964
10572.794,1450,2.00000000040745,3402.00000000004
10572.796,1451,2.00000000040745,3404.00000000045
10572.798,1452,2.00000000040745,3406.00000000086
10572.8,1453,1.99999999858846,3407.99999999945
10572.802,1454,2.00000000040745,3409.99999999985
10572.804,1455,2.00000000040745,3412.00000000026
10572.806,1456,2.00000000040745,3414.00000000067
10572.808,1457,2.00000000040745,3416.00000000108
10572.81,1458,1.99999999858846,3417.99999999967
10572.812,1459,2.00000000040745,3420.00000000007
10572.816,1460,4.00000000081491,3424.00000000089
10572.822,1461,5.99999999940337,3430.00000000029
10572.828,1462,5.99999999940337,3435.99999999969
10572.834,1463,6.00000000122236,3442.00000000092
10572.838,1464,3.99999999899592,3445.99999999991
10572.84,1465,2.00000000040745,3448.00000000032
10572.842,1466,2.00000000040745,3450.00000000073
10572.844,1467,1.99999999858846,3451.99999999932
10572.846,1468,2.00000000040745,3453.99999999972
10572.848,1469,2.00000000040745,3456.00000000013
10572.85,1470,2.00000000040745,3458.00000000054
10572.852,1471,2.00000000040745,3460.00000000095
10572.854,1472,1.99999999858846,3461.99999999953
10572.856,1473,2.00000000040745,3463.99999999994
10572.858,1474,2.00000000040745,3466.00000000035
10572.86,1475,2.00000000040745,3468.00000000076
10572.862,1476,1.99999999858846,3469.99999999935
10572.864,1477,2.00000000040745,3471.99999999975
10572.866,1478,2.00000000040745,3474.00000000016
10572.868,1479,2.00000000040745,3476.00000000057
10572.87,1480,2.00000000040745,3478.00000000097
10572.872,1481,1.99999999858846,3479.99999999956
10572.874,1482,2.00000000040745,3481.99999999997
10572.876,1483,2.00000000040745,3484.00000000038
10572.878,1484,2.00000000040745,3486.00000000079
10572.88,1485,1.99999999858846,3487.99999999937
10572.882,1486,2.00000000040745,3489.99999999978
10572.884,1487,2.00000000040745,3492.00000000019
10572.886,1488,2.00000000040745,3494.0000000006
10572.888,1489,2.00000000040745,3496.000000001
10572.89,1490,1.99999999858846,3497.99999999959
10572.892,1491,2.00000000040745,3500
10572.894,1492,2.00000000040745,3502.00000000041
10572.896,1493,2.00000000040745,3504.00000000081
10572.898,1494,1.99999999858846,3505.9999999994
10572.9,1495,2.00000000040745,3507.99999999981
10572.902,1496,2.00000000040745,3510.00000000022
10572.904,1497,2.00000000040745,3512.00000000063
10572.906,1498,2.00000000040745,3514.00000000103
10572.908,1499,1.99999999858846,3515.99999999962
10572.91,1500,2.00000000040745,3518.00000000003
10572.912,1501,2.00000000040745,3520.00000000044
10572.914,1502,2.00000000040745,3522.00000000084
10572.916,1503,1.99999999858846,3523.99999999943
10572.918,1504,2.00000000040745,3525.99999999984
10572.92,1505,2.00000000040745,3528.00000000025
10572.922,1506,2.00000000040745,3530.00000000065
10572.924,1507,2.00000000040745,3532.00000000106
10572.926,1508,1.99999999858846,3533.99999999965
10572.928,1509,2.00000000040745,3536.00000000006
10572.93,1510,2.00000000040745,3538.00000000047
10572.932,1511,2.00000000040745,3540.00000000087
10572.934,1512,1.99999999858846,3541.99999999946
10572.936,1513,2.00000000040745,3543.99999999987
10572.938,1514,2.00000000040745,3546.00000000028
10572.94,1515,2.00000000040745,3548.00000000068
10572.942,1516,1.99999999858846,3549.99999999927
10572.944,1517,2.00000000040745,3551.99999999968
10572.946,1518,2.00000000040745,3554.00000000009
10572.948,1519,2.00000000040745,3556.00000000049
10572.95,1520,2.00000000040745,3558.0000000009
10572.954,1521,3.99999999899592,3561.9999999999
10572.958,1522,4.00000000081491,3566.00000000071
10572.964,1523,5.99999999940337,3572.00000000012
10572.97,1524,5.99999999940337,3577.99999999952
10572.978,1525,7.99999999981083,3585.99999999933
10573.094,1526,115.999999999985,3701.99999999932
10573.1,1527,6.00000000122236,3708.00000000054
10573.106,1528,5.99999999940337,3713.99999999994
10573.11,1529,4.00000000081491,3718.00000000076
10573.114,1530,3.99999999899592,3721.99999999975
10573.118,1531,4.00000000081491,3726.00000000057
10573.122,1532,3.99999999899592,3729.99999999956
10573.128,1533,6.00000000122236,3736.00000000079
10573.134,1534,5.99999999940337,3742.00000000019
10573.14,1535,5.99999999940337,3747.99999999959
10573.146,1536,6.00000000122236,3754.00000000081
10573.152,1537,5.99999999940337,3760.00000000022
10573.156,1538,4.00000000081491,3764.00000000103
10573.16,1539,3.99999999899592,3768.00000000003
10573.162,1540,2.00000000040745,3770.00000000044
10573.164,1541,2.00000000040745,3772.00000000084
10573.166,1542,1.99999999858846,3773.99999999943
10573.168,1543,2.00000000040745,3775.99999999984
10573.17,1544,2.00000000040745,3778.00000000025
10573.172,1545,2.00000000040745,3780.00000000065
10573.174,1546,2.00000000040745,3782.00000000106
10573.176,1547,1.99999999858846,3783.99999999965
10573.178,1548,2.00000000040745,3786.00000000006
10573.18,1549,2.00000000040745,3788.00000000047
10573.182,1550,2.00000000040745,3790.00000000087
10573.184,1551,1.99999999858846,3791.99999999946
10573.186,1552,2.00000000040745,3793.99999999987
10573.188,1553,2.00000000040745,3796.00000000028
10573.19,1554,2.00000000040745,3798.00000000068
10573.192,1555,1.99999999858846,3799.99999999927
10573.194,1556,2.00000000040745,3801.99999999968
10573.196,1557,2.00000000040745,3804.00000000009
10573.198,1558,2.00000000040745,3806.00000000049
10573.2,1559,2.00000000040745,3808.0000000009
10573.202,1560,1.99999999858846,3809.99999999949
10573.204,1561,2.00000000040745,3811.9999999999
10573.206,1562,2.00000000040745,3814.00000000031
10573.208,1563,2.00000000040745,3816.00000000071
10573.21,1564,1.99999999858846,3817.9999999993
10573.212,1565,2.00000000040745,3819.99999999971
10573.214,1566,2.00000000040745,3822.00000000012
10573.216,1567,2.00000000040745,3824.00000000052
10573.218,1568,2.00000000040745,3826.00000000093
10573.22,1569,1.99999999858846,3827.99999999952
10573.222,1570,2.00000000040745,3829.99999999993
10573.226,1571,4.00000000081491,3834.00000000074
10573.23,1572,3.99999999899592,3837.99999999974
10573.234,1573,4.00000000081491,3842.00000000055
10573.236,1574,2.00000000040745,3844.00000000096
10573.238,1575,1.99999999858846,3845.99999999955
10573.24,1576,2.00000000040745,3847.99999999996
10573.244,1577,4.00000000081491,3852.00000000077
10573.248,1578,3.99999999899592,3855.99999999977
10573.25,1579,2.00000000040745,3858.00000000017
10573.254,1580,4.00000000081491,3862.00000000099
10573.256,1581,1.99999999858846,3863.99999999958
10573.258,1582,2.00000000040745,3865.99999999999
10573.26,1583,2.00000000040745,3868.00000000039
10573.264,1584,3.99999999899592,3871.99999999939
10573.266,1585,2.00000000040745,3873.9999999998
10573.268,1586,2.00000000040745,3876.0000000002
10573.272,1587,4.00000000081491,3880.00000000102
10573.274,1588,1.99999999858846,3881.99999999961
10573.278,1589,4.00000000081491,3886.00000000042
10573.28,1590,2.00000000040745,3888.00000000083
10573.284,1591,3.99999999899592,3891.99999999983
10573.288,1592,4.00000000081491,3896.00000000064
10573.292,1593,3.99999999899592,3899.99999999964
10573.296,1594,4.00000000081491,3904.00000000045
10573.3,1595,3.99999999899592,3907.99999999945
10573.306,1596,6.00000000122236,3914.00000000067
10573.31,1597,3.99999999899592,3917.99999999967
10573.316,1598,6.00000000122236,3924.00000000089
10573.322,1599,5.99999999940337,3930.00000000029
10573.328,1600,5.99999999940337,3935.99999999969
10573.336,1601,7.99999999981083,3943.99999999951
10573.344,1602,7.99999999981083,3951.99999999932
10573.352,1603,8.00000000162981,3960.00000000095
10573.358,1604,5.99999999940337,3966.00000000035
10573.362,1605,3.99999999899592,3969.99999999935
10573.366,1606,4.00000000081491,3974.00000000016
10573.368,1607,2.00000000040745,3976.00000000057
10573.37,1608,2.00000000040745,3978.00000000097
10573.372,1609,1.99999999858846,3979.99999999956
10573.374,1610,2.00000000040745,3981.99999999997
10573.376,1611,2.00000000040745,3984.00000000038
10573.378,1612,2.00000000040745,3986.00000000079
10573.38,1613,1.99999999858846,3987.99999999937
10573.382,1614,2.00000000040745,3989.99999999978
10573.384,1615,2.00000000040745,3992.00000000019
10573.386,1616,2.00000000040745,3994.0000000006
10573.388,1617,2.00000000040745,3996.000000001
10573.39,1618,1.99999999858846,3997.99999999959
10573.392,1619,2.00000000040745,4000
10573.394,1620,2.00000000040745,4002.00000000041
10573.396,1621,2.00000000040745,4004.00000000081
10573.398,1622,1.99999999858846,4005.9999999994
10573.4,1623,2.00000000040745,4007.99999999981
10573.402,1624,2.00000000040745,4010.00000000022
10573.404,1625,2.00000000040745,4012.00000000063
10573.406,1626,2.00000000040745,4014.00000000103
10573.408,1627,1.99999999858846,4015.99999999962
10573.41,1628,2.00000000040745,4018.00000000003
10573.412,1629,2.00000000040745,4020.00000000044
10573.414,1630,2.00000000040745,4022.00000000084
10573.416,1631,1.99999999858846,4023.99999999943
10573.418,1632,2.00000000040745,4025.99999999984
10573.42,1633,2.00000000040745,4028.00000000025
10573.422,1634,2.00000000040745,4030.00000000065
10573.424,1635,2.00000000040745,4032.00000000106
10573.426,1636,1.99999999858846,4033.99999999965
10573.428,1637,2.00000000040745,4036.00000000006
10573.43,1638,2.00000000040745,4038.00000000047
10573.432,1639,2.00000000040745,4040.00000000087
10573.434,1640,1.99999999858846,4041.99999999946
10573.436,1641,2.00000000040745,4043.99999999987
10573.438,1642,2.00000000040745,4046.00000000028
10573.44,1643,2.00000000040745,4048.00000000068
10573.442,1644,1.99999999858846,4049.99999999927
10573.444,1645,2.00000000040745,4051.99999999968
10573.446,1646,2.00000000040745,4054.00000000009
10573.448,1647,2.00000000040745,4056.00000000049
10573.45,1648,2.00000000040745,4058.0000000009
10573.452,1649,1.99999999858846,4059.99999999949
10573.454,1650,2.00000000040745,4061.9999999999
10573.456,1651,2.00000000040745,4064.00000000031
10573.458,1652,2.00000000040745,4066.00000000071
10573.46,1653,1.99999999858846,4067.9999999993
10573.462,1654,2.00000000040745,4069.99999999971
10573.464,1655,2.00000000040745,4072.00000000012
10573.466,1656,2.00000000040745,4074.00000000052
10573.468,1657,2.00000000040745,4076.00000000093
10573.47,1658,1.99999999858846,4077.99999999952
10573.472,1659,2.00000000040745,4079.99999999993
10573.474,1660,2.00000000040745,4082.00000000033
10573.476,1661,2.00000000040745,4084.00000000074
10573.478,1662,1.99999999858846,4085.99999999933
10573.48,1663,2.00000000040745,4087.99999999974
10573.482,1664,2.00000000040745,4090.00000000015
10573.484,1665,2.00000000040745,4092.00000000055
10573.486,1666,2.00000000040745,4094.00000000096
10573.488,1667,1.99999999858846,4095.99999999955
10573.49,1668,2.00000000040745,4097.99999999996
10573.492,1669,2.00000000040745,4100.00000000036
10573.494,1670,2.00000000040745,4102.00000000077
10573.496,1671,1.99999999858846,4103.99999999936
10573.498,1672,2.00000000040745,4105.99999999977
10573.5,1673,2.00000000040745,4108.00000000017
10573.502,1674,2.00000000040745,4110.00000000058
10573.504,1675,2.00000000040745,4112.00000000099
10573.506,1676,1.99999999858846,4113.99999999958
10573.508,1677,2.00000000040745,4115.99999999999
10573.51,1678,2.00000000040745,4118.00000000039
10573.512,1679,2.00000000040745,4120.0000000008
10573.514,1680,1.99999999858846,4121.99999999939
10573.516,1681,2.00000000040745,4123.9999999998
10573.518,1682,2.00000000040745,4126.0000000002
10573.52,1683,2.00000000040745,4128.00000000061
10573.522,1684,2.00000000040745,4130.00000000102
10573.524,1685,1.99999999858846,4131.99999999961
10573.526,1686,2.00000000040745,4134.00000000001
10573.528,1687,2.00000000040745,4136.00000000042
10573.53,1688,2.00000000040745,4138.00000000083
10573.532,1689,1.99999999858846,4139.99999999942
10573.534,1690,2.00000000040745,4141.99999999983
10573.536,1691,2.00000000040745,4144.00000000023
10573.538,1692,2.00000000040745,4146.00000000064
10573.54,1693,2.00000000040745,4148.00000000105
10573.542,1694,1.99999999858846,4149.99999999964
10573.544,1695,2.00000000040745,4152.00000000004
10573.546,1696,2.00000000040745,4154.00000000045
10573.548,1697,2.00000000040745,4156.00000000086
10573.55,1698,1.99999999858846,4157.99999999945
10573.552,1699,2.00000000040745,4159.99999999985
10573.554,1700,2.00000000040745,4162.00000000026
10573.556,1701,2.00000000040745,4164.00000000067
10573.558,1702,2.00000000040745,4166.00000000108
10573.56,1703,1.99999999858846,4167.99999999967
10573.562,1704,2.00000000040745,4170.00000000007
10573.564,1705,2.00000000040745,4172.00000000048
10573.566,1706,2.00000000040745,4174.00000000089
10573.568,1707,1.99999999858846,4175.99999999948
10573.57,1708,2.00000000040745,4177.99999999988
10573.572,1709,2.00000000040745,4180.00000000029
10573.574,1710,2.00000000040745,4182.0000000007
10573.576,1711,1.99999999858846,4183.99999999929
10573.578,1712,2.00000000040745,4185.99999999969
10573.58,1713,2.00000000040745,4188.0000000001
10573.582,1714,2.00000000040745,4190.00000000051
10573.584,1715,2.00000000040745,4192.00000000092
10573.586,1716,1.99999999858846,4193.99999999951
10573.588,1717,2.00000000040745,4195.99999999991
10573.59,1718,2.00000000040745,4198.00000000032
10573.592,1719,2.00000000040745,4200.00000000073
10573.594,1720,1.99999999858846,4201.99999999932
10573.596,1721,2.00000000040745,4203.99999999972
10573.598,1722,2.00000000040745,4206.00000000013
10573.6,1723,2.00000000040745,4208.00000000054
10573.602,1724,2.00000000040745,4210.00000000095
10573.604,1725,1.99999999858846,4211.99999999953
10573.606,1726,2.00000000040745,4213.99999999994
10573.608,1727,2.00000000040745,4216.00000000035
10573.61,1728,2.00000000040745,4218.00000000076
10573.614,1729,3.99999999899592,4221.99999999975
10573.616,1730,2.00000000040745,4224.00000000016
10573.618,1731,2.00000000040745,4226.00000000057
10573.62,1732,2.00000000040745,4228.00000000097
10573.622,1733,1.99999999858846,4229.99999999956
10573.624,1734,2.00000000040745,4231.99999999997
10573.626,1735,2.00000000040745,4234.00000000038
10573.628,1736,2.00000000040745,4236.00000000079
10573.63,1737,1.99999999858846,4237.99999999937
10573.632,1738,2.00000000040745,4239.99999999978
10573.634,1739,2.00000000040745,4242.00000000019
10573.636,1740,2.00000000040745,4244.0000000006
10573.638,1741,2.00000000040745,4246.000000001
10573.64,1742,1.99999999858846,4247.99999999959
10573.642,1743,2.00000000040745,4250
10573.644,1744,2.00000000040745,4252.00000000041
10573.646,1745,2.00000000040745,4254.00000000081
10573.648,1746,1.99999999858846,4255.9999999994
10573.65,1747,2.00000000040745,4257.99999999981
10573.652,1748,2.00000000040745,4260.00000000022
10573.654,1749,2.00000000040745,4262.00000000063
10573.656,1750,2.00000000040745,4264.00000000103
10573.658,1751,1.99999999858846,4265.99999999962
10573.66,1752,2.00000000040745,4268.00000000003
10573.664,1753,4.00000000081491,4272.00000000084
10573.668,1754,3.99999999899592,4275.99999999984
10573.672,1755,4.00000000081491,4280.00000000065
10573.676,1756,3.99999999899592,4283.99999999965
10573.678,1757,2.00000000040745,4286.00000000006
10573.68,1758,2.00000000040745,4288.00000000047
10573.684,1759,3.99999999899592,4291.99999999946
10573.686,1760,2.00000000040745,4293.99999999987
10573.688,1761,2.00000000040745,4296.00000000028
10573.69,1762,2.00000000040745,4298.00000000068
10573.692,1763,1.99999999858846,4299.99999999927
10573.694,1764,2.00000000040745,4301.99999999968
10573.696,1765,2.00000000040745,4304.00000000009
10573.698,1766,2.00000000040745,4306.00000000049
10573.7,1767,2.00000000040745,4308.0000000009
10573.702,1768,1.99999999858846,4309.99999999949
10573.704,1769,2.00000000040745,4311.9999999999
10573.706,1770,2.00000000040745,4314.00000000031
10573.708,1771,2.00000000040745,4316.00000000071
10573.71,1772,1.99999999858846,4317.9999999993
10573.712,1773,2.00000000040745,4319.99999999971
10573.714,1774,2.00000000040745,4322.00000000012
10573.716,1775,2.00000000040745,4324.00000000052
10573.718,1776,2.00000000040745,4326.00000000093
10573.72,1777,1.99999999858846,4327.99999999952
10573.722,1778,2.00000000040745,4329.99999999993
10573.724,1779,2.00000000040745,4332.00000000033
10573.726,1780,2.00000000040745,4334.00000000074
10573.728,1781,1.99999999858846,4335.99999999933
10573.73,1782,2.00000000040745,4337.99999999974
10573.732,1783,2.00000000040745,4340.00000000015
10573.734,1784,2.00000000040745,4342.00000000055
10573.736,1785,2.00000000040745,4344.00000000096
10573.738,1786,1.99999999858846,4345.99999999955
10573.74,1787,2.00000000040745,4347.99999999996
10573.742,1788,2.00000000040745,4350.00000000036
10573.744,1789,2.00000000040745,4352.00000000077
10573.746,1790,1.99999999858846,4353.99999999936
10573.748,1791,2.00000000040745,4355.99999999977
10573.75,1792,2.00000000040745,4358.00000000017
10573.752,1793,2.00000000040745,4360.00000000058
10573.754,1794,2.00000000040745,4362.00000000099
10573.756,1795,1.99999999858846,4363.99999999958
10573.758,1796,2.00000000040745,4365.99999999999
10573.76,1797,2.00000000040745,4368.00000000039
10573.762,1798,2.00000000040745,4370.0000000008
10573.764,1799,1.99999999858846,4371.99999999939
10573.766,1800,2.00000000040745,4373.9999999998
10573.768,1801,2.00000000040745,4376.0000000002
10573.77,1802,2.00000000040745,4378.00000000061
10573.772,1803,2.00000000040745,4380.00000000102
10573.774,1804,1.99999999858846,4381.99999999961
10573.776,1805,2.00000000040745,4384.00000000001
10573.778,1806,2.00000000040745,4386.00000000042
10573.78,1807,2.00000000040745,4388.00000000083
10573.782,1808,1.99999999858846,4389.99999999942
10573.784,1809,2.00000000040745,4391.99999999983
10573.786,1810,2.00000000040745,4394.00000000023
10573.788,1811,2.00000000040745,4396.00000000064
10573.79,1812,2.00000000040745,4398.00000000105
10573.792,1813,1.99999999858846,4399.99999999964
10573.794,1814,2.00000000040745,4402.00000000004
10573.796,1815,2.00000000040745,4404.00000000045
10573.798,1816,2.00000000040745,4406.00000000086
10573.8,1817,1.99999999858846,4407.99999999945
10573.802,1818,2.00000000040745,4409.99999999985
10573.804,1819,2.00000000040745,4412.00000000026
10573.808,1820,4.00000000081491,4416.00000000108
10573.812,1821,3.99999999899592,4420.00000000007
10573.816,1822,4.00000000081491,4424.00000000089
10573.82,1823,3.99999999899592,4427.99999999988
10573.824,1824,4.00000000081491,4432.0000000007
10573.828,1825,3.99999999899592,4435.99999999969
10573.832,1826,4.00000000081491,4440.00000000051
10573.834,1827,2.00000000040745,4442.00000000092
10573.836,1828,1.99999999858846,4443.99999999951
10573.838,1829,2.00000000040745,4445.99999999991
10573.84,1830,2.00000000040745,4448.00000000032
10573.842,1831,2.00000000040745,4450.00000000073
10573.844,1832,1.99999999858846,4451.99999999932
10573.846,1833,2.00000000040745,4453.99999999972
10573.848,1834,2.00000000040745,4456.00000000013
10573.85,1835,2.00000000040745,4458.00000000054
10573.852,1836,2.00000000040745,4460.00000000095
10573.854,1837,1.99999999858846,4461.99999999953
10573.856,1838,2.00000000040745,4463.99999999994
10573.858,1839,2.00000000040745,4466.00000000035
10573.86,1840,2.00000000040745,4468.00000000076
10573.862,1841,1.99999999858846,4469.99999999935
10573.864,1842,2.00000000040745,4471.99999999975
10573.866,1843,2.00000000040745,4474.00000000016
10573.868,1844,2.00000000040745,4476.00000000057
10573.87,1845,2.00000000040745,4478.00000000097
10573.872,1846,1.99999999858846,4479.99999999956
10573.874,1847,2.00000000040745,4481.99999999997
10573.876,1848,2.00000000040745,4484.00000000038
10573.878,1849,2.00000000040745,4486.00000000079
10573.88,1850,1.99999999858846,4487.99999999937
10573.882,1851,2.00000000040745,4489.99999999978
10573.884,1852,2.00000000040745,4492.00000000019
10573.886,1853,2.00000000040745,4494.0000000006
10573.888,1854,2.00000000040745,4496.000000001
10573.89,1855,1.99999999858846,4497.99999999959
10573.892,1856,2.00000000040745,4500
10573.894,1857,2.00000000040745,4502.00000000041
10573.896,1858,2.00000000040745,4504.00000000081
10573.898,1859,1.99999999858846,4505.9999999994
10573.9,1860,2.00000000040745,4507.99999999981
10573.902,1861,2.00000000040745,4510.00000000022
10573.904,1862,2.00000000040745,4512.00000000063
10573.906,1863,2.00000000040745,4514.00000000103
10573.908,1864,1.99999999858846,4515.99999999962
10573.91,1865,2.00000000040745,4518.00000000003
10573.912,1866,2.00000000040745,4520.00000000044
10573.914,1867,2.00000000040745,4522.00000000084
10573.916,1868,1.99999999858846,4523.99999999943
10573.918,1869,2.00000000040745,4525.99999999984
10573.92,1870,2.00000000040745,4528.00000000025
10573.922,1871,2.00000000040745,4530.00000000065
10573.924,1872,2.00000000040745,4532.00000000106
10573.926,1873,1.99999999858846,4533.99999999965
10573.928,1874,2.00000000040745,4536.00000000006
10573.93,1875,2.00000000040745,4538.00000000047
10573.932,1876,2.00000000040745,4540.00000000087
10573.934,1877,1.99999999858846,4541.99999999946
10573.936,1878,2.00000000040745,4543.99999999987
10573.938,1879,2.00000000040745,4546.00000000028
10573.94,1880,2.00000000040745,4548.00000000068
10573.942,1881,1.99999999858846,4549.99999999927
10573.944,1882,2.00000000040745,4551.99999999968
10573.946,1883,2.00000000040745,4554.00000000009
10573.948,1884,2.00000000040745,4556.00000000049
10573.95,1885,2.00000000040745,4558.0000000009
10573.952,1886,1.99999999858846,4559.99999999949
10573.954,1887,2.00000000040745,4561.9999999999
10573.956,1888,2.00000000040745,4564.00000000031
10573.958,1889,2.00000000040745,4566.00000000071
10573.96,1890,1.99999999858846,4567.9999999993
10573.962,1891,2.00000000040745,4569.99999999971
10573.964,1892,2.00000000040745,4572.00000000012
10573.966,1893,2.00000000040745,4574.00000000052
10573.968,1894,2.00000000040745,4576.00000000093
10573.97,1895,1.99999999858846,4577.99999999952
10573.972,1896,2.00000000040745,4579.99999999993
10573.974,1897,2.00000000040745,4582.00000000033
10573.976,1898,2.00000000040745,4584.00000000074
10573.978,1899,1.99999999858846,4585.99999999933
10573.98,1900,2.00000000040745,4587.99999999974
10573.982,1901,2.00000000040745,4590.00000000015
10573.984,1902,2.00000000040745,4592.00000000055
10573.986,1903,2.00000000040745,4594.00000000096
10573.988,1904,1.99999999858846,4595.99999999955
10573.99,1905,2.00000000040745,4597.99999999996
10573.992,1906,2.00000000040745,4600.00000000036
10573.994,1907,2.00000000040745,4602.00000000077
10573.996,1908,1.99999999858846,4603.99999999936
10573.998,1909,2.00000000040745,4605.99999999977
10574,1910,2.00000000040745,4608.00000000017
10574.002,1911,2.00000000040745,4610.00000000058
10574.004,1912,2.00000000040745,4612.00000000099
10574.006,1913,1.99999999858846,4613.99999999958
10574.01,1914,4.00000000081491,4618.00000000039
10574.012,1915,2.00000000040745,4620.0000000008
10574.014,1916,1.99999999858846,4621.99999999939
10574.016,1917,2.00000000040745,4623.9999999998
10574.018,1918,2.00000000040745,4626.0000000002
10574.02,1919,2.00000000040745,4628.00000000061
10574.022,1920,2.00000000040745,4630.00000000102
10574.024,1921,1.99999999858846,4631.99999999961
10574.026,1922,2.00000000040745,4634.00000000001
10574.028,1923,2.00000000040745,4636.00000000042
10574.03,1924,2.00000000040745,4638.00000000083
10574.032,1925,1.99999999858846,4639.99999999942
10574.034,1926,2.00000000040745,4641.99999999983
10574.036,1927,2.00000000040745,4644.00000000023
10574.038,1928,2.00000000040745,4646.00000000064
10574.04,1929,2.00000000040745,4648.00000000105
10574.042,1930,1.99999999858846,4649.99999999964
10574.044,1931,2.00000000040745,4652.00000000004
10574.046,1932,2.00000000040745,4654.00000000045
10574.048,1933,2.00000000040745,4656.00000000086
10574.05,1934,1.99999999858846,4657.99999999945
10574.052,1935,2.00000000040745,4659.99999999985
10574.054,1936,2.00000000040745,4662.00000000026
10574.056,1937,2.00000000040745,4664.00000000067
10574.058,1938,2.00000000040745,4666.00000000108
10574.06,1939,1.99999999858846,4667.99999999967
10574.062,1940,2.00000000040745,4670.00000000007
10574.064,1941,2.00000000040745,4672.00000000048
10574.066,1942,2.00000000040745,4674.00000000089
10574.068,1943,1.99999999858846,4675.99999999948
10574.07,1944,2.00000000040745,4677.99999999988
10574.072,1945,2.00000000040745,4680.00000000029
10574.074,1946,2.00000000040745,4682.0000000007
10574.076,1947,1.99999999858846,4683.99999999929
10574.078,1948,2.00000000040745,4685.99999999969
10574.08,1949,2.00000000040745,4688.0000000001
10574.082,1950,2.00000000040745,4690.00000000051
10574.084,1951,2.00000000040745,4692.00000000092
10574.086,1952,1.99999999858846,4693.99999999951
10574.088,1953,2.00000000040745,4695.99999999991
10574.09,1954,2.00000000040745,4698.00000000032
10574.092,1955,2.00000000040745,4700.00000000073
10574.094,1956,1.99999999858846,4701.99999999932
10574.096,1957,2.00000000040745,4703.99999999972
10574.098,1958,2.00000000040745,4706.00000000013
10574.1,1959,2.00000000040745,4708.00000000054
10574.102,1960,2.00000000040745,4710.00000000095
10574.104,1961,1.99999999858846,4711.99999999953
10574.106,1962,2.00000000040745,4713.99999999994
10574.108,1963,2.00000000040745,4716.00000000035
10574.11,1964,2.00000000040745,4718.00000000076
10574.112,1965,1.99999999858846,4719.99999999935
10574.114,1966,2.00000000040745,4721.99999999975
10574.116,1967,2.00000000040745,4724.00000000016
10574.118,1968,2.00000000040745,4726.00000000057
10574.12,1969,2.00000000040745,4728.00000000097
10574.122,1970,1.99999999858846,4729.99999999956
10574.124,1971,2.00000000040745,4731.99999999997
10574.126,1972,2.00000000040745,4734.00000000038
10574.128,1973,2.00000000040745,4736.00000000079
10574.13,1974,1.99999999858846,4737.99999999937
10574.132,1975,2.00000000040745,4739.99999999978
10574.134,1976,2.00000000040745,4742.00000000019
10574.136,1977,2.00000000040745,4744.0000000006
10574.138,1978,2.00000000040745,4746.000000001
10574.14,1979,1.99999999858846,4747.99999999959
10574.142,1980,2.00000000040745,4750
10574.144,1981,2.00000000040745,4752.00000000041
10574.146,1982,2.00000000040745,4754.00000000081
10574.148,1983,1.99999999858846,4755.9999999994
10574.15,1984,2.00000000040745,4757.99999999981
10574.152,1985,2.00000000040745,4760.00000000022
10574.154,1986,2.00000000040745,4762.00000000063
10574.156,1987,2.00000000040745,4764.00000000103
10574.158,1988,1.99999999858846,4765.99999999962
10574.16,1989,2.00000000040745,4768.00000000003
10574.162,1990,2.00000000040745,4770.00000000044
10574.164,1991,2.00000000040745,4772.00000000084
10574.166,1992,1.99999999858846,4773.99999999943
10574.168,1993,2.00000000040745,4775.99999999984
10574.17,1994,2.00000000040745,4778.00000000025
10574.172,1995,2.00000000040745,4780.00000000065
10574.174,1996,2.00000000040745,4782.00000000106
10574.176,1997,1.99999999858846,4783.99999999965
10574.178,1998,2.00000000040745,4786.00000000006
10574.18,1999,2.00000000040745,4788.00000000047
10574.182,2000,2.00000000040745,4790.00000000087
10574.184,2001,1.99999999858846,4791.99999999946
10574.186,2002,2.00000000040745,4793.99999999987
10574.188,2003,2.00000000040745,4796.00000000028
10574.19,2004,2.00000000040745,4798.00000000068
10574.192,2005,1.99999999858846,4799.99999999927
10574.194,2006,2.00000000040745,4801.99999999968
10574.196,2007,2.00000000040745,4804.00000000009
10574.198,2008,2.00000000040745,4806.00000000049
10574.2,2009,2.00000000040745,4808.0000000009
10574.202,2010,1.99999999858846,4809.99999999949
10574.204,2011,2.00000000040745,4811.9999999999
10574.206,2012,2.00000000040745,4814.00000000031
10574.208,2013,2.00000000040745,4816.00000000071
10574.21,2014,1.99999999858846,4817.9999999993
10574.212,2015,2.00000000040745,4819.99999999971
10574.214,2016,2.00000000040745,4822.00000000012
10574.216,2017,2.00000000040745,4824.00000000052
10574.218,2018,2.00000000040745,4826.00000000093
10574.22,2019,1.99999999858846,4827.99999999952
10574.222,2020,2.00000000040745,4829.99999999993
10574.224,2021,2.00000000040745,4832.00000000033
10574.226,2022,2.00000000040745,4834.00000000074
10574.228,2023,1.99999999858846,4835.99999999933
10574.23,2024,2.00000000040745,4837.99999999974
10574.232,2025,2.00000000040745,4840.00000000015
10574.234,2026,2.00000000040745,4842.00000000055
10574.236,2027,2.00000000040745,4844.00000000096
10574.238,2028,1.99999999858846,4845.99999999955
10574.24,2029,2.00000000040745,4847.99999999996
10574.242,2030,2.00000000040745,4850.00000000036
10574.244,2031,2.00000000040745,4852.00000000077
10574.246,2032,1.99999999858846,4853.99999999936
10574.248,2033,2.00000000040745,4855.99999999977
10574.25,2034,2.00000000040745,4858.00000000017
10574.252,2035,2.00000000040745,4860.00000000058
10574.254,2036,2.00000000040745,4862.00000000099
10574.256,2037,1.99999999858846,4863.99999999958
10574.258,2038,2.00000000040745,4865.99999999999
10574.26,2039,2.00000000040745,4868.00000000039
10574.262,2040,2.00000000040745,4870.0000000008
10574.264,2041,1.99999999858846,4871.99999999939
10574.268,2042,4.00000000081491,4876.0000000002
10574.274,2043,5.99999999940337,4881.99999999961
10574.28,2044,6.00000000122236,4888.00000000083
10574.284,2045,3.99999999899592,4891.99999999983
10574.288,2046,4.00000000081491,4896.00000000064
10574.29,2047,2.00000000040745,4898.00000000105
10574.292,2048,1.99999999858846,4899.99999999964
10574.294,2049,2.00000000040745,4902.00000000004
10574.296,2050,2.00000000040745,4904.00000000045
10574.298,2051,2.00000000040745,4906.00000000086
10574.3,2052,1.99999999858846,4907.99999999945
10574.302,2053,2.00000000040745,4909.99999999985
10574.304,2054,2.00000000040745,4912.00000000026
10574.306,2055,2.00000000040745,4914.00000000067
10574.308,2056,2.00000000040745,4916.00000000108
10574.31,2057,1.99999999858846,4917.99999999967
10574.312,2058,2.00000000040745,4920.00000000007
10574.314,2059,2.00000000040745,4922.00000000048
10574.316,2060,2.00000000040745,4924.00000000089
10574.318,2061,1.99999999858846,4925.99999999948
10574.32,2062,2.00000000040745,4927.99999999988
10574.322,2063,2.00000000040745,4930.00000000029
10574.324,2064,2.00000000040745,4932.0000000007
10574.326,2065,1.99999999858846,4933.99999999929
10574.328,2066,2.00000000040745,4935.99999999969
10574.33,2067,2.00000000040745,4938.0000000001
10574.332,2068,2.00000000040745,4940.00000000051
10574.334,2069,2.00000000040745,4942.00000000092
10574.336,2070,1.99999999858846,4943.99999999951
10574.338,2071,2.00000000040745,4945.99999999991
10574.34,2072,2.00000000040745,4948.00000000032
10574.342,2073,2.00000000040745,4950.00000000073
10574.344,2074,1.99999999858846,4951.99999999932
10574.346,2075,2.00000000040745,4953.99999999972
10574.348,2076,2.00000000040745,4956.00000000013
10574.35,2077,2.00000000040745,4958.00000000054
10574.352,2078,2.00000000040745,4960.00000000095
10574.354,2079,1.99999999858846,4961.99999999953
10574.356,2080,2.00000000040745,4963.99999999994
10574.358,2081,2.00000000040745,4966.00000000035
10574.36,2082,2.00000000040745,4968.00000000076
10574.362,2083,1.99999999858846,4969.99999999935
10574.364,2084,2.00000000040745,4971.99999999975
10574.366,2085,2.00000000040745,4974.00000000016
10574.368,2086,2.00000000040745,4976.00000000057
10574.37,2087,2.00000000040745,4978.00000000097
10574.372,2088,1.99999999858846,4979.99999999956
10574.374,2089,2.00000000040745,4981.99999999997
10574.376,2090,2.00000000040745,4984.00000000038
10574.378,2091,2.00000000040745,4986.00000000079
10574.38,2092,1.99999999858846,4987.99999999937
10574.382,2093,2.00000000040745,4989.99999999978
10574.384,2094,2.00000000040745,4992.00000000019
10574.386,2095,2.00000000040745,4994.0000000006
10574.388,2096,2.00000000040745,4996.000000001
10574.39,2097,1.99999999858846,4997.99999999959
10574.392,2098,2.00000000040745,5000
10574.394,2099,2.00000000040745,5002.00000000041
10574.396,2100,2.00000000040745,5004.00000000081
10574.398,2101,1.99999999858846,5005.9999999994
10574.4,2102,2.00000000040745,5007.99999999981
10574.402,2103,2.00000000040745,5010.00000000022
10574.404,2104,2.00000000040745,5012.00000000063
10574.406,2105,2.00000000040745,5014.00000000103
10574.408,2106,1.99999999858846,5015.99999999962
10574.41,2107,2.00000000040745,5018.00000000003
10574.412,2108,2.00000000040745,5020.00000000044
10574.414,2109,2.00000000040745,5022.00000000084
10574.416,2110,1.99999999858846,5023.99999999943
10574.418,2111,2.00000000040745,5025.99999999984
10574.42,2112,2.00000000040745,5028.00000000025
10574.422,2113,2.00000000040745,5030.00000000065
10574.424,2114,2.00000000040745,5032.00000000106
10574.426,2115,1.99999999858846,5033.99999999965
10574.428,2116,2.00000000040745,5036.00000000006
10574.43,2117,2.00000000040745,5038.00000000047
10574.432,2118,2.00000000040745,5040.00000000087
10574.434,2119,1.99999999858846,5041.99999999946
10574.436,2120,2.00000000040745,5043.99999999987
10574.438,2121,2.00000000040745,5046.00000000028
10574.44,2122,2.00000000040745,5048.00000000068
10574.444,2123,3.99999999899592,5051.99999999968
10574.446,2124,2.00000000040745,5054.00000000009
10574.448,2125,2.00000000040745,5056.00000000049
10574.45,2126,2.00000000040745,5058.0000000009
10574.452,2127,1.99999999858846,5059.99999999949
10574.454,2128,2.00000000040745,5061.9999999999
10574.456,2129,2.00000000040745,5064.00000000031
10574.458,2130,2.00000000040745,5066.00000000071
10574.46,2131,1.99999999858846,5067.9999999993
10574.462,2132,2.00000000040745,5069.99999999971
10574.464,2133,2.00000000040745,5072.00000000012
10574.466,2134,2.00000000040745,5074.00000000052
10574.468,2135,2.00000000040745,5076.00000000093
10574.47,2136,1.99999999858846,5077.99999999952
10574.472,2137,2.00000000040745,5079.99999999993
10574.474,2138,2.00000000040745,5082.00000000033
10574.476,2139,2.00000000040745,5084.00000000074
10574.478,2140,1.99999999858846,5085.99999999933
10574.48,2141,2.00000000040745,5087.99999999974
10574.482,2142,2.00000000040745,5090.00000000015
10574.484,2143,2.00000000040745,5092.00000000055
10574.486,2144,2.00000000040745,5094.00000000096
10574.488,2145,1.99999999858846,5095.99999999955
10574.49,2146,2.00000000040745,5097.99999999996
10574.492,2147,2.00000000040745,5100.00000000036
10574.494,2148,2.00000000040745,5102.00000000077
10574.496,2149,1.99999999858846,5103.99999999936
10574.498,2150,2.00000000040745,5105.99999999977
10574.5,2151,2.00000000040745,5108.00000000017
10574.502,2152,2.00000000040745,5110.00000000058
10574.504,2153,2.00000000040745,5112.00000000099
10574.506,2154,1.99999999858846,5113.99999999958
10574.508,2155,2.00000000040745,5115.99999999999
10574.51,2156,2.00000000040745,5118.00000000039
10574.512,2157,2.00000000040745,5120.0000000008
10574.514,2158,1.99999999858846,5121.99999999939
10574.516,2159,2.00000000040745,5123.9999999998
10574.518,2160,2.00000000040745,5126.0000000002
10574.52,2161,2.00000000040745,5128.00000000061
10574.522,2162,2.00000000040745,5130.00000000102
10574.524,2163,1.99999999858846,5131.99999999961
10574.526,2164,2.00000000040745,5134.00000000001
10574.528,2165,2.00000000040745,5136.00000000042
10574.53,2166,2.00000000040745,5138.00000000083
10574.532,2167,1.99999999858846,5139.99999999942
10574.536,2168,4.00000000081491,5144.00000000023
10574.54,2169,4.00000000081491,5148.00000000105
10574.544,2170,3.99999999899592,5152.00000000004
10574.548,2171,4.00000000081491,5156.00000000086
10574.55,2172,1.99999999858846,5157.99999999945
10574.552,2173,2.00000000040745,5159.99999999985
10574.554,2174,2.00000000040745,5162.00000000026
10574.556,2175,2.00000000040745,5164.00000000067
10574.558,2176,2.00000000040745,5166.00000000108
10574.56,2177,1.99999999858846,5167.99999999967
10574.562,2178,2.00000000040745,5170.00000000007
10574.564,2179,2.00000000040745,5172.00000000048
10574.566,2180,2.00000000040745,5174.00000000089
10574.568,2181,1.99999999858846,5175.99999999948
10574.57,2182,2.00000000040745,5177.99999999988
10574.572,2183,2.00000000040745,5180.00000000029
10574.574,2184,2.00000000040745,5182.0000000007
10574.576,2185,1.99999999858846,5183.99999999929
10574.578,2186,2.00000000040745,5185.99999999969
10574.58,2187,2.00000000040745,5188.0000000001
10574.582,2188,2.00000000040745,5190.00000000051
10574.584,2189,2.00000000040745,5192.00000000092
10574.586,2190,1.99999999858846,5193.99999999951
10574.588,2191,2.00000000040745,5195.99999999991
10574.59,2192,2.00000000040745,5198.00000000032
10574.592,2193,2.00000000040745,5200.00000000073
10574.594,2194,1.99999999858846,5201.99999999932
10574.596,2195,2.00000000040745,5203.99999999972
10574.598,2196,2.00000000040745,5206.00000000013
10574.6,2197,2.00000000040745,5208.00000000054
10574.602,2198,2.00000000040745,5210.00000000095
10574.604,2199,1.99999999858846,5211.99999999953
10574.606,2200,2.00000000040745,5213.99999999994
10574.608,2201,2.00000000040745,5216.00000000035
10574.61,2202,2.00000000040745,5218.00000000076
10574.612,2203,1.99999999858846,5219.99999999935
10574.614,2204,2.00000000040745,5221.99999999975
10574.618,2205,4.00000000081491,5226.00000000057
10574.624,2206,5.99999999940337,5231.99999999997
10574.63,2207,5.99999999940337,5237.99999999937
10574.634,2208,4.00000000081491,5242.00000000019
10574.638,2209,4.00000000081491,5246.000000001
10574.64,2210,1.99999999858846,5247.99999999959
10574.642,2211,2.00000000040745,5250
10574.644,2212,2.00000000040745,5252.00000000041
10574.646,2213,2.00000000040745,5254.00000000081
10574.648,2214,1.99999999858846,5255.9999999994
10574.65,2215,2.00000000040745,5257.99999999981
10574.652,2216,2.00000000040745,5260.00000000022
10574.654,2217,2.00000000040745,5262.00000000063
10574.656,2218,2.00000000040745,5264.00000000103
10574.658,2219,1.99999999858846,5265.99999999962
10574.66,2220,2.00000000040745,5268.00000000003
10574.662,2221,2.00000000040745,5270.00000000044
10574.664,2222,2.00000000040745,5272.00000000084
10574.666,2223,1.99999999858846,5273.99999999943
10574.668,2224,2.00000000040745,5275.99999999984
10574.672,2225,4.00000000081491,5280.00000000065
10574.674,2226,2.00000000040745,5282.00000000106
10574.676,2227,1.99999999858846,5283.99999999965
10574.678,2228,2.00000000040745,5286.00000000006
10574.68,2229,2.00000000040745,5288.00000000047
10574.682,2230,2.00000000040745,5290.00000000087
10574.684,2231,1.99999999858846,5291.99999999946
10574.686,2232,2.00000000040745,5293.99999999987
10574.688,2233,2.00000000040745,5296.00000000028
10574.69,2234,2.00000000040745,5298.00000000068
10574.692,2235,1.99999999858846,5299.99999999927
10574.694,2236,2.00000000040745,5301.99999999968
10574.696,2237,2.00000000040745,5304.00000000009
10574.698,2238,2.00000000040745,5306.00000000049
10574.7,2239,2.00000000040745,5308.0000000009
10574.702,2240,1.99999999858846,5309.99999999949
10574.704,2241,2.00000000040745,5311.9999999999
10574.706,2242,2.00000000040745,5314.00000000031
10574.708,2243,2.00000000040745,5316.00000000071
10574.71,2244,1.99999999858846,5317.9999999993
10574.712,2245,2.00000000040745,5319.99999999971
10574.714,2246,2.00000000040745,5322.00000000012
10574.716,2247,2.00000000040745,5324.00000000052
10574.718,2248,2.00000000040745,5326.00000000093
10574.72,2249,1.99999999858846,5327.99999999952
10574.722,2250,2.00000000040745,5329.99999999993
10574.724,2251,2.00000000040745,5332.00000000033
10574.726,2252,2.00000000040745,5334.00000000074
10574.728,2253,1.99999999858846,5335.99999999933
10574.73,2254,2.00000000040745,5337.99999999974
10574.734,2255,4.00000000081491,5342.00000000055
10574.736,2256,2.00000000040745,5344.00000000096
10574.738,2257,1.99999999858846,5345.99999999955
10574.74,2258,2.00000000040745,5347.99999999996
10574.742,2259,2.00000000040745,5350.00000000036
10574.744,2260,2.00000000040745,5352.00000000077
10574.746,2261,1.99999999858846,5353.99999999936
10574.748,2262,2.00000000040745,5355.99999999977
10574.75,2263,2.00000000040745,5358.00000000017
10574.752,2264,2.00000000040745,5360.00000000058
10574.754,2265,2.00000000040745,5362.00000000099
10574.756,2266,1.99999999858846,5363.99999999958
10574.758,2267,2.00000000040745,5365.99999999999
10574.76,2268,2.00000000040745,5368.00000000039
10574.762,2269,2.00000000040745,5370.0000000008
10574.764,2270,1.99999999858846,5371.99999999939
10574.766,2271,2.00000000040745,5373.9999999998
10574.768,2272,2.00000000040745,5376.0000000002
10574.77,2273,2.00000000040745,5378.00000000061
10574.774,2274,3.99999999899592,5381.99999999961
10574.776,2275,2.00000000040745,5384.00000000001
10574.778,2276,2.00000000040745,5386.00000000042
10574.78,2277,2.00000000040745,5388.00000000083
10574.782,2278,1.99999999858846,5389.99999999942
10574.784,2279,2.00000000040745,5391.99999999983
10574.786,2280,2.00000000040745,5394.00000000023
10574.788,2281,2.00000000040745,5396.00000000064
10574.79,2282,2.00000000040745,5398.00000000105
10574.792,2283,1.99999999858846,5399.99999999964
10574.794,2284,2.00000000040745,5402.00000000004
10574.796,2285,2.00000000040745,5404.00000000045
10574.798,2286,2.00000000040745,5406.00000000086
10574.8,2287,1.99999999858846,5407.99999999945
10574.802,2288,2.00000000040745,5409.99999999985
10574.804,2289,2.00000000040745,5412.00000000026
10574.806,2290,2.00000000040745,5414.00000000067
10574.808,2291,2.00000000040745,5416.00000000108
10574.81,2292,1.99999999858846,5417.99999999967
10574.814,2293,4.00000000081491,5422.00000000048
10574.816,2294,2.00000000040745,5424.00000000089
10574.818,2295,1.99999999858846,5425.99999999948
10574.82,2296,2.00000000040745,5427.99999999988
10574.822,2297,2.00000000040745,5430.00000000029
10574.824,2298,2.00000000040745,5432.0000000007
10574.826,2299,1.99999999858846,5433.99999999929
10574.828,2300,2.00000000040745,5435.99999999969
10574.83,2301,2.00000000040745,5438.0000000001
10574.832,2302,2.00000000040745,5440.00000000051
10574.834,2303,2.00000000040745,5442.00000000092
10574.836,2304,1.99999999858846,5443.99999999951
10574.838,2305,2.00000000040745,5445.99999999991
10574.84,2306,2.00000000040745,5448.00000000032
10574.842,2307,2.00000000040745,5450.00000000073
10574.844,2308,1.99999999858846,5451.99999999932
10574.846,2309,2.00000000040745,5453.99999999972
10574.848,2310,2.00000000040745,5456.00000000013
10574.85,2311,2.00000000040745,5458.00000000054
10574.852,2312,2.00000000040745,5460.00000000095
10574.854,2313,1.99999999858846,5461.99999999953
10574.856,2314,2.00000000040745,5463.99999999994
10574.858,2315,2.00000000040745,5466.00000000035
10574.86,2316,2.00000000040745,5468.00000000076
10574.862,2317,1.99999999858846,5469.99999999935
10574.864,2318,2.00000000040745,5471.99999999975
10574.866,2319,2.00000000040745,5474.00000000016
10574.868,2320,2.00000000040745,5476.00000000057
10574.87,2321,2.00000000040745,5478.00000000097
10574.872,2322,1.99999999858846,5479.99999999956
10574.874,2323,2.00000000040745,5481.99999999997
10574.876,2324,2.00000000040745,5484.00000000038
10574.878,2325,2.00000000040745,5486.00000000079
10574.88,2326,1.99999999858846,5487.99999999937
10574.882,2327,2.00000000040745,5489.99999999978
10574.884,2328,2.00000000040745,5492.00000000019
10574.886,2329,2.00000000040745,5494.0000000006
10574.888,2330,2.00000000040745,5496.000000001
10574.89,2331,1.99999999858846,5497.99999999959
10574.892,2332,2.00000000040745,5500
10574.894,2333,2.00000000040745,5502.00000000041
10574.896,2334,2.00000000040745,5504.00000000081
10574.898,2335,1.99999999858846,5505.9999999994
10574.9,2336,2.00000000040745,5507.99999999981
10574.902,2337,2.00000000040745,5510.00000000022
10574.904,2338,2.00000000040745,5512.00000000063
10574.906,2339,2.00000000040745,5514.00000000103
10574.908,2340,1.99999999858846,5515.99999999962
10574.91,2341,2.00000000040745,5518.00000000003
10574.912,2342,2.00000000040745,5520.00000000044
10574.914,2343,2.00000000040745,5522.00000000084
10574.916,2344,1.99999999858846,5523.99999999943
10574.918,2345,2.00000000040745,5525.99999999984
10574.92,2346,2.00000000040745,5528.00000000025
10574.922,2347,2.00000000040745,5530.00000000065
10574.924,2348,2.00000000040745,5532.00000000106
10574.926,2349,1.99999999858846,5533.99999999965
10574.928,2350,2.00000000040745,5536.00000000006
10574.93,2351,2.00000000040745,5538.00000000047
10574.932,2352,2.00000000040745,5540.00000000087
10574.934,2353,1.99999999858846,5541.99999999946
10574.936,2354,2.00000000040745,5543.99999999987
10574.938,2355,2.00000000040745,5546.00000000028
10574.94,2356,2.00000000040745,5548.00000000068
10574.942,2357,1.99999999858846,5549.99999999927
10574.944,2358,2.00000000040745,5551.99999999968
10574.946,2359,2.00000000040745,5554.00000000009
10574.948,2360,2.00000000040745,5556.00000000049
10574.95,2361,2.00000000040745,5558.0000000009
10574.952,2362,1.99999999858846,5559.99999999949
10574.954,2363,2.00000000040745,5561.9999999999
10574.956,2364,2.00000000040745,5564.00000000031
10574.958,2365,2.00000000040745,5566.00000000071
10574.96,2366,1.99999999858846,5567.9999999993
10574.962,2367,2.00000000040745,5569.99999999971
10574.964,2368,2.00000000040745,5572.00000000012
10574.966,2369,2.00000000040745,5574.00000000052
10574.968,2370,2.00000000040745,5576.00000000093
10574.97,2371,1.99999999858846,5577.99999999952
10574.972,2372,2.00000000040745,5579.99999999993
10574.974,2373,2.00000000040745,5582.00000000033
10574.976,2374,2.00000000040745,5584.00000000074
10574.978,2375,1.99999999858846,5585.99999999933
10574.98,2376,2.00000000040745,5587.99999999974
10574.982,2377,2.00000000040745,5590.00000000015
10574.984,2378,2.00000000040745,5592.00000000055
10574.986,2379,2.00000000040745,5594.00000000096
10574.99,2380,3.99999999899592,5597.99999999996
10574.994,2381,4.00000000081491,5602.00000000077
10575,2382,5.99999999940337,5608.00000000017
10575.008,2383,7.99999999981083,5615.99999999999
10575.016,2384,7.99999999981083,5623.9999999998
10575.022,2385,6.00000000122236,5630.00000000102
10575.026,2386,3.99999999899592,5634.00000000001
10575.028,2387,2.00000000040745,5636.00000000042
10575.03,2388,2.00000000040745,5638.00000000083
10575.032,2389,1.99999999858846,5639.99999999942
10575.034,2390,2.00000000040745,5641.99999999983
10575.036,2391,2.00000000040745,5644.00000000023
10575.038,2392,2.00000000040745,5646.00000000064
10575.04,2393,2.00000000040745,5648.00000000105
10575.044,2394,3.99999999899592,5652.00000000004
10575.046,2395,2.00000000040745,5654.00000000045
10575.048,2396,2.00000000040745,5656.00000000086
10575.05,2397,1.99999999858846,5657.99999999945
10575.052,2398,2.00000000040745,5659.99999999985
10575.054,2399,2.00000000040745,5662.00000000026
10575.056,2400,2.00000000040745,5664.00000000067
10575.058,2401,2.00000000040745,5666.00000000108
10575.06,2402,1.99999999858846,5667.99999999967
10575.062,2403,2.00000000040745,5670.00000000007
10575.064,2404,2.00000000040745,5672.00000000048
10575.066,2405,2.00000000040745,5674.00000000089
10575.068,2406,1.99999999858846,5675.99999999948
10575.07,2407,2.00000000040745,5677.99999999988
10575.072,2408,2.00000000040745,5680.00000000029
10575.074,2409,2.00000000040745,5682.0000000007
10575.076,2410,1.99999999858846,5683.99999999929
10575.078,2411,2.00000000040745,5685.99999999969
10575.08,2412,2.00000000040745,5688.0000000001
10575.082,2413,2.00000000040745,5690.00000000051
10575.084,2414,2.00000000040745,5692.00000000092
10575.086,2415,1.99999999858846,5693.99999999951
10575.088,2416,2.00000000040745,5695.99999999991
10575.09,2417,2.00000000040745,5698.00000000032
10575.092,2418,2.00000000040745,5700.00000000073
10575.094,2419,1.99999999858846,5701.99999999932
10575.096,2420,2.00000000040745,5703.99999999972
10575.098,2421,2.00000000040745,5706.00000000013
10575.1,2422,2.00000000040745,5708.00000000054
10575.102,2423,2.00000000040745,5710.00000000095
10575.104,2424,1.99999999858846,5711.99999999953
10575.106,2425,2.00000000040745,5713.99999999994
10575.108,2426,2.00000000040745,5716.00000000035
10575.11,2427,2.00000000040745,5718.00000000076
10575.112,2428,1.99999999858846,5719.99999999935
10575.114,2429,2.00000000040745,5721.99999999975
10575.116,2430,2.00000000040745,5724.00000000016
10575.118,2431,2.00000000040745,5726.00000000057
10575.12,2432,2.00000000040745,5728.00000000097
10575.122,2433,1.99999999858846,5729.99999999956
10575.124,2434,2.00000000040745,5731.99999999997
10575.126,2435,2.00000000040745,5734.00000000038
10575.13,2436,3.99999999899592,5737.99999999937
10575.134,2437,4.00000000081491,5742.00000000019
10575.138,2438,4.00000000081491,5746.000000001
10575.146,2439,7.99999999981083,5754.00000000081
10575.154,2440,7.99999999981083,5762.00000000063
10575.18,2441,25.9999999998399,5788.00000000047
10575.184,2442,3.99999999899592,5791.99999999946
10575.186,2443,2.00000000040745,5793.99999999987
10575.188,2444,2.00000000040745,5796.00000000028
10575.19,2445,2.00000000040745,5798.00000000068
10575.192,2446,1.99999999858846,5799.99999999927
10575.194,2447,2.00000000040745,5801.99999999968
10575.196,2448,2.00000000040745,5804.00000000009
10575.198,2449,2.00000000040745,5806.00000000049
10575.2,2450,2.00000000040745,5808.0000000009
10575.202,2451,1.99999999858846,5809.99999999949
10575.204,2452,2.00000000040745,5811.9999999999
10575.206,2453,2.00000000040745,5814.00000000031
10575.208,2454,2.00000000040745,5816.00000000071
10575.21,2455,1.99999999858846,5817.9999999993
10575.212,2456,2.00000000040745,5819.99999999971
10575.214,2457,2.00000000040745,5822.00000000012
10575.218,2458,4.00000000081491,5826.00000000093
10575.224,2459,5.99999999940337,5832.00000000033
10575.232,2460,7.99999999981083,5840.00000000015
10575.24,2461,7.99999999981083,5847.99999999996
10575.248,2462,7.99999999981083,5855.99999999977
10575.254,2463,6.00000000122236,5862.00000000099
10575.258,2464,3.99999999899592,5865.99999999999
10575.26,2465,2.00000000040745,5868.00000000039
10575.262,2466,2.00000000040745,5870.0000000008
10575.264,2467,1.99999999858846,5871.99999999939
10575.266,2468,2.00000000040745,5873.9999999998
10575.268,2469,2.00000000040745,5876.0000000002
10575.27,2470,2.00000000040745,5878.00000000061
10575.272,2471,2.00000000040745,5880.00000000102
10575.274,2472,1.99999999858846,5881.99999999961
10575.276,2473,2.00000000040745,5884.00000000001
10575.278,2474,2.00000000040745,5886.00000000042
10575.28,2475,2.00000000040745,5888.00000000083
10575.282,2476,1.99999999858846,5889.99999999942
10575.284,2477,2.00000000040745,5891.99999999983
10575.286,2478,2.00000000040745,5894.00000000023
10575.288,2479,2.00000000040745,5896.00000000064
10575.29,2480,2.00000000040745,5898.00000000105
10575.292,2481,1.99999999858846,5899.99999999964
10575.294,2482,2.00000000040745,5902.00000000004
10575.296,2483,2.00000000040745,5904.00000000045
10575.298,2484,2.00000000040745,5906.00000000086
10575.3,2485,1.99999999858846,5907.99999999945
10575.302,2486,2.00000000040745,5909.99999999985
10575.304,2487,2.00000000040745,5912.00000000026
10575.306,2488,2.00000000040745,5914.00000000067
10575.308,2489,2.00000000040745,5916.00000000108
10575.31,2490,1.99999999858846,5917.99999999967
10575.312,2491,2.00000000040745,5920.00000000007
10575.314,2492,2.00000000040745,5922.00000000048
10575.316,2493,2.00000000040745,5924.00000000089
10575.318,2494,1.99999999858846,5925.99999999948
10575.32,2495,2.00000000040745,5927.99999999988
10575.322,2496,2.00000000040745,5930.00000000029
10575.324,2497,2.00000000040745,5932.0000000007
10575.326,2498,1.99999999858846,5933.99999999929
10575.328,2499,2.00000000040745,5935.99999999969
10575.33,2500,2.00000000040745,5938.0000000001
10575.332,2501,2.00000000040745,5940.00000000051
10575.334,2502,2.00000000040745,5942.00000000092
10575.336,2503,1.99999999858846,5943.99999999951
10575.338,2504,2.00000000040745,5945.99999999991
10575.34,2505,2.00000000040745,5948.00000000032
10575.342,2506,2.00000000040745,5950.00000000073
10575.344,2507,1.99999999858846,5951.99999999932
10575.346,2508,2.00000000040745,5953.99999999972
10575.348,2509,2.00000000040745,5956.00000000013
10575.35,2510,2.00000000040745,5958.00000000054
10575.352,2511,2.00000000040745,5960.00000000095
10575.354,2512,1.99999999858846,5961.99999999953
10575.356,2513,2.00000000040745,5963.99999999994
10575.358,2514,2.00000000040745,5966.00000000035
10575.36,2515,2.00000000040745,5968.00000000076
10575.362,2516,1.99999999858846,5969.99999999935
10575.364,2517,2.00000000040745,5971.99999999975
10575.366,2518,2.00000000040745,5974.00000000016
10575.368,2519,2.00000000040745,5976.00000000057
10575.37,2520,2.00000000040745,5978.00000000097
10575.372,2521,1.99999999858846,5979.99999999956
10575.374,2522,2.00000000040745,5981.99999999997
10575.376,2523,2.00000000040745,5984.00000000038
10575.378,2524,2.00000000040745,5986.00000000079
10575.38,2525,1.99999999858846,5987.99999999937
10575.382,2526,2.00000000040745,5989.99999999978
10575.384,2527,2.00000000040745,5992.00000000019
10575.386,2528,2.00000000040745,5994.0000000006
10575.388,2529,2.00000000040745,5996.000000001
10575.39,2530,1.99999999858846,5997.99999999959
10575.392,2531,2.00000000040745,6000
10575.394,2532,2.00000000040745,6002.00000000041
10575.396,2533,2.00000000040745,6004.00000000081
10575.398,2534,1.99999999858846,6005.9999999994
10575.4,2535,2.00000000040745,6007.99999999981
10575.402,2536,2.00000000040745,6010.00000000022
10575.404,2537,2.00000000040745,6012.00000000063
10575.406,2538,2.00000000040745,6014.00000000103
10575.408,2539,1.99999999858846,6015.99999999962
10575.41,2540,2.00000000040745,6018.00000000003
10575.412,2541,2.00000000040745,6020.00000000044
10575.414,2542,2.00000000040745,6022.00000000084
10575.416,2543,1.99999999858846,6023.99999999943
10575.418,2544,2.00000000040745,6025.99999999984
10575.42,2545,2.00000000040745,6028.00000000025
10575.422,2546,2.00000000040745,6030.00000000065
10575.424,2547,2.00000000040745,6032.00000000106
10575.426,2548,1.99999999858846,6033.99999999965
10575.428,2549,2.00000000040745,6036.00000000006
10575.43,2550,2.00000000040745,6038.00000000047
10575.432,2551,2.00000000040745,6040.00000000087
10575.434,2552,1.99999999858846,6041.99999999946
10575.436,2553,2.00000000040745,6043.99999999987
10575.438,2554,2.00000000040745,6046.00000000028
10575.442,2555,3.99999999899592,6049.99999999927
10575.444,2556,2.00000000040745,6051.99999999968
10575.446,2557,2.00000000040745,6054.00000000009
10575.448,2558,2.00000000040745,6056.00000000049
10575.45,2559,2.00000000040745,6058.0000000009
10575.452,2560,1.99999999858846,6059.99999999949
10575.454,2561,2.00000000040745,6061.9999999999
10575.458,2562,4.00000000081491,6066.00000000071
10575.46,2563,1.99999999858846,6067.9999999993
10575.462,2564,2.00000000040745,6069.99999999971
10575.464,2565,2.00000000040745,6072.00000000012
10575.466,2566,2.00000000040745,6074.00000000052
10575.47,2567,3.99999999899592,6077.99999999952
10575.472,2568,2.00000000040745,6079.99999999993
10575.474,2569,2.00000000040745,6082.00000000033
10575.478,2570,3.99999999899592,6085.99999999933
10575.48,2571,2.00000000040745,6087.99999999974
10575.482,2572,2.00000000040745,6090.00000000015
10575.484,2573,2.00000000040745,6092.00000000055
10575.486,2574,2.00000000040745,6094.00000000096
10575.488,2575,1.99999999858846,6095.99999999955
10575.49,2576,2.00000000040745,6097.99999999996
10575.492,2577,2.00000000040745,6100.00000000036
10575.494,2578,2.00000000040745,6102.00000000077
10575.496,2579,1.99999999858846,6103.99999999936
10575.498,2580,2.00000000040745,6105.99999999977
10575.5,2581,2.00000000040745,6108.00000000017
10575.502,2582,2.00000000040745,6110.00000000058
10575.504,2583,2.00000000040745,6112.00000000099
10575.506,2584,1.99999999858846,6113.99999999958
10575.508,2585,2.00000000040745,6115.99999999999
10575.51,2586,2.00000000040745,6118.00000000039
10575.512,2587,2.00000000040745,6120.0000000008
10575.514,2588,1.99999999858846,6121.99999999939
10575.516,2589,2.00000000040745,6123.9999999998
10575.518,2590,2.00000000040745,6126.0000000002
10575.52,2591,2.00000000040745,6128.00000000061
10575.522,2592,2.00000000040745,6130.00000000102
10575.524,2593,1.99999999858846,6131.99999999961
10575.526,2594,2.00000000040745,6134.00000000001
10575.528,2595,2.00000000040745,6136.00000000042
10575.53,2596,2.00000000040745,6138.00000000083
10575.532,2597,1.99999999858846,6139.99999999942
10575.534,2598,2.00000000040745,6141.99999999983
10575.536,2599,2.00000000040745,6144.00000000023
10575.538,2600,2.00000000040745,6146.00000000064
10575.54,2601,2.00000000040745,6148.00000000105
10575.542,2602,1.99999999858846,6149.99999999964
10575.544,2603,2.00000000040745,6152.00000000004
10575.546,2604,2.00000000040745,6154.00000000045
10575.548,2605,2.00000000040745,6156.00000000086
10575.55,2606,1.99999999858846,6157.99999999945
10575.552,2607,2.00000000040745,6159.99999999985
10575.554,2608,2.00000000040745,6162.00000000026
10575.556,2609,2.00000000040745,6164.00000000067
10575.558,2610,2.00000000040745,6166.00000000108
10575.56,2611,1.99999999858846,6167.99999999967
10575.562,2612,2.00000000040745,6170.00000000007
10575.564,2613,2.00000000040745,6172.00000000048
10575.566,2614,2.00000000040745,6174.00000000089
10575.568,2615,1.99999999858846,6175.99999999948
10575.57,2616,2.00000000040745,6177.99999999988
10575.572,2617,2.00000000040745,6180.00000000029
10575.574,2618,2.00000000040745,6182.0000000007
10575.576,2619,1.99999999858846,6183.99999999929
10575.578,2620,2.00000000040745,6185.99999999969
10575.58,2621,2.00000000040745,6188.0000000001
10575.582,2622,2.00000000040745,6190.00000000051
10575.584,2623,2.00000000040745,6192.00000000092
10575.586,2624,1.99999999858846,6193.99999999951
10575.588,2625,2.00000000040745,6195.99999999991
10575.59,2626,2.00000000040745,6198.00000000032
10575.592,2627,2.00000000040745,6200.00000000073
10575.594,2628,1.99999999858846,6201.99999999932
10575.596,2629,2.00000000040745,6203.99999999972
10575.598,2630,2.00000000040745,6206.00000000013
10575.6,2631,2.00000000040745,6208.00000000054
10575.602,2632,2.00000000040745,6210.00000000095
10575.604,2633,1.99999999858846,6211.99999999953
10575.606,2634,2.00000000040745,6213.99999999994
10575.608,2635,2.00000000040745,6216.00000000035
10575.61,2636,2.00000000040745,6218.00000000076
10575.612,2637,1.99999999858846,6219.99999999935
10575.614,2638,2.00000000040745,6221.99999999975
10575.616,2639,2.00000000040745,6224.00000000016
10575.618,2640,2.00000000040745,6226.00000000057
10575.62,2641,2.00000000040745,6228.00000000097
10575.622,2642,1.99999999858846,6229.99999999956
10575.624,2643,2.00000000040745,6231.99999999997
10575.626,2644,2.00000000040745,6234.00000000038
10575.628,2645,2.00000000040745,6236.00000000079
10575.63,2646,1.99999999858846,6237.99999999937
10575.632,2647,2.00000000040745,6239.99999999978
10575.634,2648,2.00000000040745,6242.00000000019
10575.636,2649,2.00000000040745,6244.0000000006
10575.638,2650,2.00000000040745,6246.000000001
10575.64,2651,1.99999999858846,6247.99999999959
10575.642,2652,2.00000000040745,6250
10575.644,2653,2.00000000040745,6252.00000000041
10575.646,2654,2.00000000040745,6254.00000000081
10575.648,2655,1.99999999858846,6255.9999999994
10575.65,2656,2.00000000040745,6257.99999999981
10575.652,2657,2.00000000040745,6260.00000000022
10575.654,2658,2.00000000040745,6262.00000000063
10575.656,2659,2.00000000040745,6264.00000000103
10575.658,2660,1.99999999858846,6265.99999999962
10575.66,2661,2.00000000040745,6268.00000000003
10575.662,2662,2.00000000040745,6270.00000000044
10575.664,2663,2.00000000040745,6272.00000000084
10575.666,2664,1.99999999858846,6273.99999999943
10575.668,2665,2.00000000040745,6275.99999999984
10575.67,2666,2.00000000040745,6278.00000000025
10575.672,2667,2.00000000040745,6280.00000000065
10575.674,2668,2.00000000040745,6282.00000000106
10575.676,2669,1.99999999858846,6283.99999999965
10575.678,2670,2.00000000040745,6286.00000000006
10575.68,2671,2.00000000040745,6288.00000000047
10575.682,2672,2.00000000040745,6290.00000000087
10575.684,2673,1.99999999858846,6291.99999999946
10575.686,2674,2.00000000040745,6293.99999999987
10575.688,2675,2.00000000040745,6296.00000000028
10575.69,2676,2.00000000040745,6298.00000000068
10575.692,2677,1.99999999858846,6299.99999999927
10575.694,2678,2.00000000040745,6301.99999999968
10575.696,2679,2.00000000040745,6304.00000000009
10575.698,2680,2.00000000040745,6306.00000000049
10575.7,2681,2.00000000040745,6308.0000000009
10575.702,2682,1.99999999858846,6309.99999999949
10575.704,2683,2.00000000040745,6311.9999999999
10575.706,2684,2.00000000040745,6314.00000000031
10575.708,2685,2.00000000040745,6316.00000000071
10575.71,2686,1.99999999858846,6317.9999999993
10575.712,2687,2.00000000040745,6319.99999999971
10575.714,2688,2.00000000040745,6322.00000000012
10575.716,2689,2.00000000040745,6324.00000000052
10575.718,2690,2.00000000040745,6326.00000000093
10575.72,2691,1.99999999858846,6327.99999999952
10575.722,2692,2.00000000040745,6329.99999999993
10575.724,2693,2.00000000040745,6332.00000000033
10575.726,2694,2.00000000040745,6334.00000000074
10575.728,2695,1.99999999858846,6335.99999999933
10575.73,2696,2.00000000040745,6337.99999999974
10575.732,2697,2.00000000040745,6340.00000000015
10575.734,2698,2.00000000040745,6342.00000000055
10575.736,2699,2.00000000040745,6344.00000000096
10575.738,2700,1.99999999858846,6345.99999999955
10575.74,2701,2.00000000040745,6347.99999999996
10575.742,2702,2.00000000040745,6350.00000000036
10575.744,2703,2.00000000040745,6352.00000000077
10575.748,2704,3.99999999899592,6355.99999999977
10575.754,2705,6.00000000122236,6362.00000000099
10575.762,2706,7.99999999981083,6370.0000000008
10575.896,2707,134.000000000015,6504.00000000081
10575.904,2708,7.99999999981083,6512.00000000063
10575.91,2709,5.99999999940337,6518.00000000003
10575.916,2710,5.99999999940337,6523.99999999943
10575.92,2711,4.00000000081491,6528.00000000025
10575.924,2712,4.00000000081491,6532.00000000106
10575.928,2713,3.99999999899592,6536.00000000006
10575.932,2714,4.00000000081491,6540.00000000087
10575.934,2715,1.99999999858846,6541.99999999946
10575.936,2716,2.00000000040745,6543.99999999987
10575.938,2717,2.00000000040745,6546.00000000028
10575.94,2718,2.00000000040745,6548.00000000068
10575.942,2719,1.99999999858846,6549.99999999927
10575.944,2720,2.00000000040745,6551.99999999968
10575.946,2721,2.00000000040745,6554.00000000009
10575.948,2722,2.00000000040745,6556.00000000049
10575.95,2723,2.00000000040745,6558.0000000009
10575.952,2724,1.99999999858846,6559.99999999949
10575.954,2725,2.00000000040745,6561.9999999999
10575.956,2726,2.00000000040745,6564.00000000031
10575.958,2727,2.00000000040745,6566.00000000071
10575.96,2728,1.99999999858846,6567.9999999993
10575.962,2729,2.00000000040745,6569.99999999971
10575.964,2730,2.00000000040745,6572.00000000012
10575.966,2731,2.00000000040745,6574.00000000052
10575.968,2732,2.00000000040745,6576.00000000093
10575.97,2733,1.99999999858846,6577.99999999952
10575.972,2734,2.00000000040745,6579.99999999993
10575.974,2735,2.00000000040745,6582.00000000033
10575.976,2736,2.00000000040745,6584.00000000074
10575.978,2737,1.99999999858846,6585.99999999933
10575.98,2738,2.00000000040745,6587.99999999974
10575.982,2739,2.00000000040745,6590.00000000015
10575.984,2740,2.00000000040745,6592.00000000055
10575.986,2741,2.00000000040745,6594.00000000096
10575.988,2742,1.99999999858846,6595.99999999955
10575.99,2743,2.00000000040745,6597.99999999996
10575.992,2744,2.00000000040745,6600.00000000036
10575.994,2745,2.00000000040745,6602.00000000077
10575.996,2746,1.99999999858846,6603.99999999936
10575.998,2747,2.00000000040745,6605.99999999977
10576,2748,2.00000000040745,6608.00000000017
10576.002,2749,2.00000000040745,6610.00000000058
10576.004,2750,2.00000000040745,6612.00000000099
10576.006,2751,1.99999999858846,6613.99999999958
10576.008,2752,2.00000000040745,6615.99999999999
10576.01,2753,2.00000000040745,6618.00000000039
10576.012,2754,2.00000000040745,6620.0000000008
10576.014,2755,1.99999999858846,6621.99999999939
10576.018,2756,4.00000000081491,6626.0000000002
10576.024,2757,5.99999999940337,6631.99999999961
10576.03,2758,6.00000000122236,6638.00000000083
10576.036,2759,5.99999999940337,6644.00000000023
10576.042,2760,5.99999999940337,6649.99999999964
10576.046,2761,4.00000000081491,6654.00000000045
10576.05,2762,3.99999999899592,6657.99999999945
10576.052,2763,2.00000000040745,6659.99999999985
10576.054,2764,2.00000000040745,6662.00000000026
10576.056,2765,2.00000000040745,6664.00000000067
10576.058,2766,2.00000000040745,6666.00000000108
10576.06,2767,1.99999999858846,6667.99999999967
10576.062,2768,2.00000000040745,6670.00000000007
10576.064,2769,2.00000000040745,6672.00000000048
10576.066,2770,2.00000000040745,6674.00000000089
10576.068,2771,1.99999999858846,6675.99999999948
10576.07,2772,2.00000000040745,6677.99999999988
10576.072,2773,2.00000000040745,6680.00000000029
10576.074,2774,2.00000000040745,6682.0000000007
10576.076,2775,1.99999999858846,6683.99999999929
10576.078,2776,2.00000000040745,6685.99999999969
10576.08,2777,2.00000000040745,6688.0000000001
10576.082,2778,2.00000000040745,6690.00000000051
10576.084,2779,2.00000000040745,6692.00000000092
10576.086,2780,1.99999999858846,6693.99999999951
10576.088,2781,2.00000000040745,6695.99999999991
10576.09,2782,2.00000000040745,6698.00000000032
10576.092,2783,2.00000000040745,6700.00000000073
10576.094,2784,1.99999999858846,6701.99999999932
10576.096,2785,2.00000000040745,6703.99999999972
10576.098,2786,2.00000000040745,6706.00000000013
10576.1,2787,2.00000000040745,6708.00000000054
10576.102,2788,2.00000000040745,6710.00000000095
10576.104,2789,1.99999999858846,6711.99999999953
10576.106,2790,2.00000000040745,6713.99999999994
10576.108,2791,2.00000000040745,6716.00000000035
10576.11,2792,2.00000000040745,6718.00000000076
10576.112,2793,1.99999999858846,6719.99999999935
10576.114,2794,2.00000000040745,6721.99999999975
10576.116,2795,2.00000000040745,6724.00000000016
10576.118,2796,2.00000000040745,6726.00000000057
10576.12,2797,2.00000000040745,6728.00000000097
10576.122,2798,1.99999999858846,6729.99999999956
10576.124,2799,2.00000000040745,6731.99999999997
10576.126,2800,2.00000000040745,6734.00000000038
10576.128,2801,2.00000000040745,6736.00000000079
10576.13,2802,1.99999999858846,6737.99999999937
10576.132,2803,2.00000000040745,6739.99999999978
10576.134,2804,2.00000000040745,6742.00000000019
10576.136,2805,2.00000000040745,6744.0000000006
10576.138,2806,2.00000000040745,6746.000000001
10576.14,2807,1.99999999858846,6747.99999999959
10576.142,2808,2.00000000040745,6750
10576.144,2809,2.00000000040745,6752.00000000041
10576.146,2810,2.00000000040745,6754.00000000081
10576.148,2811,1.99999999858846,6755.9999999994
10576.15,2812,2.00000000040745,6757.99999999981
10576.152,2813,2.00000000040745,6760.00000000022
10576.154,2814,2.00000000040745,6762.00000000063
10576.156,2815,2.00000000040745,6764.00000000103
10576.158,2816,1.99999999858846,6765.99999999962
10576.16,2817,2.00000000040745,6768.00000000003
10576.162,2818,2.00000000040745,6770.00000000044
10576.164,2819,2.00000000040745,6772.00000000084
10576.166,2820,1.99999999858846,6773.99999999943
10576.168,2821,2.00000000040745,6775.99999999984
10576.17,2822,2.00000000040745,6778.00000000025
10576.172,2823,2.00000000040745,6780.00000000065
10576.174,2824,2.00000000040745,6782.00000000106
10576.176,2825,1.99999999858846,6783.99999999965
10576.178,2826,2.00000000040745,6786.00000000006
10576.18,2827,2.00000000040745,6788.00000000047
10576.182,2828,2.00000000040745,6790.00000000087
10576.184,2829,1.99999999858846,6791.99999999946
10576.186,2830,2.00000000040745,6793.99999999987
10576.188,2831,2.00000000040745,6796.00000000028
10576.19,2832,2.00000000040745,6798.00000000068
10576.192,2833,1.99999999858846,6799.99999999927
10576.194,2834,2.00000000040745,6801.99999999968
10576.196,2835,2.00000000040745,6804.00000000009
10576.198,2836,2.00000000040745,6806.00000000049
10576.2,2837,2.00000000040745,6808.0000000009
10576.202,2838,1.99999999858846,6809.99999999949
10576.204,2839,2.00000000040745,6811.9999999999
10576.206,2840,2.00000000040745,6814.00000000031
10576.208,2841,2.00000000040745,6816.00000000071
10576.21,2842,1.99999999858846,6817.9999999993
10576.212,2843,2.00000000040745,6819.99999999971
10576.214,2844,2.00000000040745,6822.00000000012
10576.216,2845,2.00000000040745,6824.00000000052
10576.218,2846,2.00000000040745,6826.00000000093
10576.22,2847,1.99999999858846,6827.99999999952
10576.222,2848,2.00000000040745,6829.99999999993
10576.224,2849,2.00000000040745,6832.00000000033
10576.226,2850,2.00000000040745,6834.00000000074
10576.228,2851,1.99999999858846,6835.99999999933
10576.23,2852,2.00000000040745,6837.99999999974
10576.232,2853,2.00000000040745,6840.00000000015
10576.234,2854,2.00000000040745,6842.00000000055
10576.236,2855,2.00000000040745,6844.00000000096
10576.238,2856,1.99999999858846,6845.99999999955
10576.24,2857,2.00000000040745,6847.99999999996
10576.242,2858,2.00000000040745,6850.00000000036
10576.244,2859,2.00000000040745,6852.00000000077
10576.246,2860,1.99999999858846,6853.99999999936
10576.248,2861,2.00000000040745,6855.99999999977
10576.25,2862,2.00000000040745,6858.00000000017
10576.252,2863,2.00000000040745,6860.00000000058
10576.254,2864,2.00000000040745,6862.00000000099
10576.256,2865,1.99999999858846,6863.99999999958
10576.258,2866,2.00000000040745,6865.99999999999
10576.26,2867,2.00000000040745,6868.00000000039
10576.262,2868,2.00000000040745,6870.0000000008
10576.264,2869,1.99999999858846,6871.99999999939
10576.266,2870,2.00000000040745,6873.9999999998
10576.268,2871,2.00000000040745,6876.0000000002
10576.27,2872,2.00000000040745,6878.00000000061
10576.272,2873,2.00000000040745,6880.00000000102
10576.274,2874,1.99999999858846,6881.99999999961
10576.276,2875,2.00000000040745,6884.00000000001
10576.278,2876,2.00000000040745,6886.00000000042
10576.28,2877,2.00000000040745,6888.00000000083
10576.282,2878,1.99999999858846,6889.99999999942
10576.284,2879,2.00000000040745,6891.99999999983
10576.286,2880,2.00000000040745,6894.00000000023
10576.288,2881,2.00000000040745,6896.00000000064
10576.29,2882,2.00000000040745,6898.00000000105
10576.292,2883,1.99999999858846,6899.99999999964
10576.294,2884,2.00000000040745,6902.00000000004
10576.298,2885,4.00000000081491,6906.00000000086
10576.304,2886,5.99999999940337,6912.00000000026
10576.312,2887,7.99999999981083,6920.00000000007
10576.318,2888,5.99999999940337,6925.99999999948
10576.324,2889,6.00000000122236,6932.0000000007
10576.328,2890,3.99999999899592,6935.99999999969
10576.33,2891,2.00000000040745,6938.0000000001
10576.332,2892,2.00000000040745,6940.00000000051
10576.334,2893,2.00000000040745,6942.00000000092
10576.336,2894,1.99999999858846,6943.99999999951
10576.338,2895,2.00000000040745,6945.99999999991
10576.34,2896,2.00000000040745,6948.00000000032
10576.342,2897,2.00000000040745,6950.00000000073
10576.344,2898,1.99999999858846,6951.99999999932
10576.346,2899,2.00000000040745,6953.99999999972
10576.348,2900,2.00000000040745,6956.00000000013
10576.35,2901,2.00000000040745,6958.00000000054
10576.352,2902,2.00000000040745,6960.00000000095
10576.354,2903,1.99999999858846,6961.99999999953
10576.356,2904,2.00000000040745,6963.99999999994
10576.358,2905,2.00000000040745,6966.00000000035
10576.36,2906,2.00000000040745,6968.00000000076
10576.362,2907,1.99999999858846,6969.99999999935
10576.364,2908,2.00000000040745,6971.99999999975
10576.366,2909,2.00000000040745,6974.00000000016
10576.368,2910,2.00000000040745,6976.00000000057
10576.37,2911,2.00000000040745,6978.00000000097
10576.372,2912,1.99999999858846,6979.99999999956
10576.374,2913,2.00000000040745,6981.99999999997
10576.376,2914,2.00000000040745,6984.00000000038
10576.378,2915,2.00000000040745,6986.00000000079
10576.38,2916,1.99999999858846,6987.99999999937
10576.382,2917,2.00000000040745,6989.99999999978
10576.384,2918,2.00000000040745,6992.00000000019
10576.386,2919,2.00000000040745,6994.0000000006
10576.388,2920,2.00000000040745,6996.000000001
10576.39,2921,1.99999999858846,6997.99999999959
10576.392,2922,2.00000000040745,7000
10576.394,2923,2.00000000040745,7002.00000000041
10576.396,2924,2.00000000040745,7004.00000000081
10576.398,2925,1.99999999858846,7005.9999999994
10576.4,2926,2.00000000040745,7007.99999999981
10576.402,2927,2.00000000040745,7010.00000000022
10576.404,2928,2.00000000040745,7012.00000000063
10576.406,2929,2.00000000040745,7014.00000000103
10576.408,2930,1.99999999858846,7015.99999999962
10576.41,2931,2.00000000040745,7018.00000000003
10576.412,2932,2.00000000040745,7020.00000000044
10576.414,2933,2.00000000040745,7022.00000000084
10576.416,2934,1.99999999858846,7023.99999999943
10576.418,2935,2.00000000040745,7025.99999999984
10576.42,2936,2.00000000040745,7028.00000000025
10576.422,2937,2.00000000040745,7030.00000000065
10576.424,2938,2.00000000040745,7032.00000000106
10576.426,2939,1.99999999858846,7033.99999999965
10576.428,2940,2.00000000040745,7036.00000000006
10576.43,2941,2.00000000040745,7038.00000000047
10576.432,2942,2.00000000040745,7040.00000000087
10576.434,2943,1.99999999858846,7041.99999999946
10576.436,2944,2.00000000040745,7043.99999999987
10576.438,2945,2.00000000040745,7046.00000000028
10576.44,2946,2.00000000040745,7048.00000000068
10576.442,2947,1.99999999858846,7049.99999999927
10576.446,2948,4.00000000081491,7054.00000000009
10576.45,2949,4.00000000081491,7058.0000000009
10576.452,2950,1.99999999858846,7059.99999999949
10576.454,2951,2.00000000040745,7061.9999999999
10576.456,2952,2.00000000040745,7064.00000000031
10576.458,2953,2.00000000040745,7066.00000000071
10576.46,2954,1.99999999858846,7067.9999999993
10576.462,2955,2.00000000040745,7069.99999999971
10576.464,2956,2.00000000040745,7072.00000000012
10576.466,2957,2.00000000040745,7074.00000000052
10576.468,2958,2.00000000040745,7076.00000000093
10576.47,2959,1.99999999858846,7077.99999999952
10576.472,2960,2.00000000040745,7079.99999999993
10576.474,2961,2.00000000040745,7082.00000000033
10576.476,2962,2.00000000040745,7084.00000000074
10576.478,2963,1.99999999858846,7085.99999999933
10576.48,2964,2.00000000040745,7087.99999999974
10576.482,2965,2.00000000040745,7090.00000000015
10576.484,2966,2.00000000040745,7092.00000000055
10576.486,2967,2.00000000040745,7094.00000000096
10576.488,2968,1.99999999858846,7095.99999999955
10576.49,2969,2.00000000040745,7097.99999999996
10576.492,2970,2.00000000040745,7100.00000000036
10576.494,2971,2.00000000040745,7102.00000000077
10576.496,2972,1.99999999858846,7103.99999999936
10576.498,2973,2.00000000040745,7105.99999999977
10576.5,2974,2.00000000040745,7108.00000000017
10576.502,2975,2.00000000040745,7110.00000000058
10576.504,2976,2.00000000040745,7112.00000000099
10576.506,2977,1.99999999858846,7113.99999999958
10576.508,2978,2.00000000040745,7115.99999999999
10576.51,2979,2.00000000040745,7118.00000000039
10576.512,2980,2.00000000040745,7120.0000000008
10576.514,2981,1.99999999858846,7121.99999999939
10576.516,2982,2.00000000040745,7123.9999999998
10576.518,2983,2.00000000040745,7126.0000000002
10576.52,2984,2.00000000040745,7128.00000000061
10576.522,2985,2.00000000040745,7130.00000000102
10576.524,2986,1.99999999858846,7131.99999999961
10576.526,2987,2.00000000040745,7134.00000000001
10576.528,2988,2.00000000040745,7136.00000000042
10576.53,2989,2.00000000040745,7138.00000000083
10576.532,2990,1.99999999858846,7139.99999999942
10576.534,2991,2.00000000040745,7141.99999999983
10576.536,2992,2.00000000040745,7144.00000000023
10576.538,2993,2.00000000040745,7146.00000000064
10576.54,2994,2.00000000040745,7148.00000000105
10576.542,2995,1.99999999858846,7149.99999999964
10576.544,2996,2.00000000040745,7152.00000000004
10576.546,2997,2.00000000040745,7154.00000000045
10576.548,2998,2.00000000040745,7156.00000000086
10576.55,2999,1.99999999858846,7157.99999999945
10576.552,3000,2.00000000040745,7159.99999999985
10576.554,3001,2.00000000040745,7162.00000000026
10576.556,3002,2.00000000040745,7164.00000000067
10576.558,3003,2.00000000040745,7166.00000000108
10576.56,3004,1.99999999858846,7167.99999999967
10576.562,3005,2.00000000040745,7170.00000000007
10576.564,3006,2.00000000040745,7172.00000000048
10576.566,3007,2.00000000040745,7174.00000000089
10576.568,3008,1.99999999858846,7175.99999999948
10576.57,3009,2.00000000040745,7177.99999999988
10576.572,3010,2.00000000040745,7180.00000000029
10576.574,3011,2.00000000040745,7182.0000000007
10576.576,3012,1.99999999858846,7183.99999999929
10576.578,3013,2.00000000040745,7185.99999999969
10576.58,3014,2.00000000040745,7188.0000000001
10576.582,3015,2.00000000040745,7190.00000000051
10576.584,3016,2.00000000040745,7192.00000000092
10576.586,3017,1.99999999858846,7193.99999999951
10576.588,3018,2.00000000040745,7195.99999999991
10576.59,3019,2.00000000040745,7198.00000000032
10576.592,3020,2.00000000040745,7200.00000000073
10576.594,3021,1.99999999858846,7201.99999999932
10576.596,3022,2.00000000040745,7203.99999999972
10576.598,3023,2.00000000040745,7206.00000000013
10576.6,3024,2.00000000040745,7208.00000000054
10576.602,3025,2.00000000040745,7210.00000000095
10576.604,3026,1.99999999858846,7211.99999999953
10576.606,3027,2.00000000040745,7213.99999999994
10576.61,3028,4.00000000081491,7218.00000000076
10576.614,3029,3.99999999899592,7221.99999999975
10576.618,3030,4.00000000081491,7226.00000000057
10576.622,3031,3.99999999899592,7229.99999999956
10576.626,3032,4.00000000081491,7234.00000000038
10576.628,3033,2.00000000040745,7236.00000000079
10576.63,3034,1.99999999858846,7237.99999999937
10576.632,3035,2.00000000040745,7239.99999999978
10576.634,3036,2.00000000040745,7242.00000000019
10576.636,3037,2.00000000040745,7244.0000000006
10576.638,3038,2.00000000040745,7246.000000001
10576.64,3039,1.99999999858846,7247.99999999959
10576.642,3040,2.00000000040745,7250
10576.644,3041,2.00000000040745,7252.00000000041
10576.646,3042,2.00000000040745,7254.00000000081
10576.648,3043,1.99999999858846,7255.9999999994
10576.65,3044,2.00000000040745,7257.99999999981
10576.652,3045,2.00000000040745,7260.00000000022
10576.654,3046,2.00000000040745,7262.00000000063
10576.656,3047,2.00000000040745,7264.00000000103
10576.658,3048,1.99999999858846,7265.99999999962
10576.66,3049,2.00000000040745,7268.00000000003
10576.662,3050,2.00000000040745,7270.00000000044
10576.664,3051,2.00000000040745,7272.00000000084
10576.666,3052,1.99999999858846,7273.99999999943
10576.668,3053,2.00000000040745,7275.99999999984
10576.67,3054,2.00000000040745,7278.00000000025
10576.672,3055,2.00000000040745,7280.00000000065
10576.674,3056,2.00000000040745,7282.00000000106
10576.676,3057,1.99999999858846,7283.99999999965
10576.678,3058,2.00000000040745,7286.00000000006
10576.68,3059,2.00000000040745,7288.00000000047
10576.682,3060,2.00000000040745,7290.00000000087
10576.684,3061,1.99999999858846,7291.99999999946
10576.686,3062,2.00000000040745,7293.99999999987
10576.688,3063,2.00000000040745,7296.00000000028
10576.69,3064,2.00000000040745,7298.00000000068
10576.692,3065,1.99999999858846,7299.99999999927
10576.694,3066,2.00000000040745,7301.99999999968
10576.696,3067,2.00000000040745,7304.00000000009
10576.698,3068,2.00000000040745,7306.00000000049
10576.7,3069,2.00000000040745,7308.0000000009
10576.702,3070,1.99999999858846,7309.99999999949
10576.704,3071,2.00000000040745,7311.9999999999
10576.706,3072,2.00000000040745,7314.00000000031
10576.708,3073,2.00000000040745,7316.00000000071
10576.71,3074,1.99999999858846,7317.9999999993
10576.712,3075,2.00000000040745,7319.99999999971
10576.714,3076,2.00000000040745,7322.00000000012
10576.716,3077,2.00000000040745,7324.00000000052
10576.718,3078,2.00000000040745,7326.00000000093
10576.72,3079,1.99999999858846,7327.99999999952
10576.722,3080,2.00000000040745,7329.99999999993
10576.724,3081,2.00000000040745,7332.00000000033
10576.726,3082,2.00000000040745,7334.00000000074
10576.728,3083,1.99999999858846,7335.99999999933
10576.73,3084,2.00000000040745,7337.99999999974
10576.732,3085,2.00000000040745,7340.00000000015
10576.734,3086,2.00000000040745,7342.00000000055
10576.736,3087,2.00000000040745,7344.00000000096
10576.738,3088,1.99999999858846,7345.99999999955
10576.74,3089,2.00000000040745,7347.99999999996
10576.742,3090,2.00000000040745,7350.00000000036
10576.744,3091,2.00000000040745,7352.00000000077
10576.746,3092,1.99999999858846,7353.99999999936
10576.748,3093,2.00000000040745,7355.99999999977
10576.75,3094,2.00000000040745,7358.00000000017
10576.752,3095,2.00000000040745,7360.00000000058
10576.754,3096,2.00000000040745,7362.00000000099
10576.756,3097,1.99999999858846,7363.99999999958
10576.758,3098,2.00000000040745,7365.99999999999
10576.76,3099,2.00000000040745,7368.00000000039
10576.762,3100,2.00000000040745,7370.0000000008
10576.764,3101,1.99999999858846,7371.99999999939
10576.766,3102,2.00000000040745,7373.9999999998
10576.768,3103,2.00000000040745,7376.0000000002
10576.77,3104,2.00000000040745,7378.00000000061
10576.772,3105,2.00000000040745,7380.00000000102
10576.774,3106,1.99999999858846,7381.99999999961
10576.776,3107,2.00000000040745,7384.00000000001
10576.778,3108,2.00000000040745,7386.00000000042
10576.78,3109,2.00000000040745,7388.00000000083
10576.782,3110,1.99999999858846,7389.99999999942
10576.784,3111,2.00000000040745,7391.99999999983
10576.786,3112,2.00000000040745,7394.00000000023
10576.788,3113,2.00000000040745,7396.00000000064
10576.79,3114,2.00000000040745,7398.00000000105
10576.792,3115,1.99999999858846,7399.99999999964
10576.794,3116,2.00000000040745,7402.00000000004
10576.796,3117,2.00000000040745,7404.00000000045
10576.798,3118,2.00000000040745,7406.00000000086
10576.8,3119,1.99999999858846,7407.99999999945
10576.802,3120,2.00000000040745,7409.99999999985
10576.804,3121,2.00000000040745,7412.00000000026
10576.806,3122,2.00000000040745,7414.00000000067
10576.808,3123,2.00000000040745,7416.00000000108
10576.81,3124,1.99999999858846,7417.99999999967
10576.812,3125,2.00000000040745,7420.00000000007
10576.814,3126,2.00000000040745,7422.00000000048
10576.816,3127,2.00000000040745,7424.00000000089
10576.818,3128,1.99999999858846,7425.99999999948
10576.82,3129,2.00000000040745,7427.99999999988
10576.822,3130,2.00000000040745,7430.00000000029
10576.824,3131,2.00000000040745,7432.0000000007
10576.826,3132,1.99999999858846,7433.99999999929
10576.828,3133,2.00000000040745,7435.99999999969
10576.83,3134,2.00000000040745,7438.0000000001
10576.832,3135,2.00000000040745,7440.00000000051
10576.834,3136,2.00000000040745,7442.00000000092
10576.838,3137,3.99999999899592,7445.99999999991
10576.842,3138,4.00000000081491,7450.00000000073
10576.846,3139,3.99999999899592,7453.99999999972
10576.85,3140,4.00000000081491,7458.00000000054
10576.852,3141,2.00000000040745,7460.00000000095
10576.854,3142,1.99999999858846,7461.99999999953
10576.856,3143,2.00000000040745,7463.99999999994
10576.858,3144,2.00000000040745,7466.00000000035
10576.86,3145,2.00000000040745,7468.00000000076
10576.862,3146,1.99999999858846,7469.99999999935
10576.864,3147,2.00000000040745,7471.99999999975
10576.866,3148,2.00000000040745,7474.00000000016
10576.868,3149,2.00000000040745,7476.00000000057
10576.87,3150,2.00000000040745,7478.00000000097
10576.872,3151,1.99999999858846,7479.99999999956
10576.874,3152,2.00000000040745,7481.99999999997
10576.876,3153,2.00000000040745,7484.00000000038
10576.878,3154,2.00000000040745,7486.00000000079
10576.88,3155,1.99999999858846,7487.99999999937
10576.882,3156,2.00000000040745,7489.99999999978
10576.884,3157,2.00000000040745,7492.00000000019
10576.886,3158,2.00000000040745,7494.0000000006
10576.888,3159,2.00000000040745,7496.000000001
10576.89,3160,1.99999999858846,7497.99999999959
10576.892,3161,2.00000000040745,7500
10576.894,3162,2.00000000040745,7502.00000000041
10576.896,3163,2.00000000040745,7504.00000000081
10576.898,3164,1.99999999858846,7505.9999999994
10576.9,3165,2.00000000040745,7507.99999999981
10576.902,3166,2.00000000040745,7510.00000000022
10576.904,3167,2.00000000040745,7512.00000000063
10576.906,3168,2.00000000040745,7514.00000000103
10576.908,3169,1.99999999858846,7515.99999999962
10576.91,3170,2.00000000040745,7518.00000000003
10576.912,3171,2.00000000040745,7520.00000000044
10576.914,3172,2.00000000040745,7522.00000000084
10576.916,3173,1.99999999858846,7523.99999999943
10576.918,3174,2.00000000040745,7525.99999999984
10576.92,3175,2.00000000040745,7528.00000000025
10576.922,3176,2.00000000040745,7530.00000000065
10576.924,3177,2.00000000040745,7532.00000000106
10576.926,3178,1.99999999858846,7533.99999999965
10576.928,3179,2.00000000040745,7536.00000000006
10576.93,3180,2.00000000040745,7538.00000000047
10576.932,3181,2.00000000040745,7540.00000000087
10576.934,3182,1.99999999858846,7541.99999999946
10576.936,3183,2.00000000040745,7543.99999999987
10576.938,3184,2.00000000040745,7546.00000000028
10576.94,3185,2.00000000040745,7548.00000000068
10576.942,3186,1.99999999858846,7549.99999999927
10576.944,3187,2.00000000040745,7551.99999999968
10576.946,3188,2.00000000040745,7554.00000000009
10576.948,3189,2.00000000040745,7556.00000000049
10576.95,3190,2.00000000040745,7558.0000000009
10576.952,3191,1.99999999858846,7559.99999999949
10576.954,3192,2.00000000040745,7561.9999999999
10576.956,3193,2.00000000040745,7564.00000000031
10576.958,3194,2.00000000040745,7566.00000000071
10576.96,3195,1.99999999858846,7567.9999999993
10576.962,3196,2.00000000040745,7569.99999999971
10576.964,3197,2.00000000040745,7572.00000000012
10576.966,3198,2.00000000040745,7574.00000000052
10576.968,3199,2.00000000040745,7576.00000000093
10576.97,3200,1.99999999858846,7577.99999999952
10576.972,3201,2.00000000040745,7579.99999999993
10576.974,3202,2.00000000040745,7582.00000000033
10576.976,3203,2.00000000040745,7584.00000000074
10576.978,3204,1.99999999858846,7585.99999999933
10576.98,3205,2.00000000040745,7587.99999999974
10576.982,3206,2.00000000040745,7590.00000000015
10576.984,3207,2.00000000040745,7592.00000000055
10576.988,3208,3.99999999899592,7595.99999999955
10576.99,3209,2.00000000040745,7597.99999999996
10576.994,3210,4.00000000081491,7602.00000000077
10576.996,3211,1.99999999858846,7603.99999999936
10576.998,3212,2.00000000040745,7605.99999999977
10577,3213,2.00000000040745,7608.00000000017
10577.002,3214,2.00000000040745,7610.00000000058
10577.004,3215,2.00000000040745,7612.00000000099
10577.006,3216,1.99999999858846,7613.99999999958
10577.008,3217,2.00000000040745,7615.99999999999
10577.01,3218,2.00000000040745,7618.00000000039
10577.012,3219,2.00000000040745,7620.0000000008
10577.014,3220,1.99999999858846,7621.99999999939
10577.016,3221,2.00000000040745,7623.9999999998
10577.018,3222,2.00000000040745,7626.0000000002
10577.02,3223,2.00000000040745,7628.00000000061
10577.022,3224,2.00000000040745,7630.00000000102
10577.024,3225,1.99999999858846,7631.99999999961
10577.026,3226,2.00000000040745,7634.00000000001
10577.028,3227,2.00000000040745,7636.00000000042
10577.03,3228,2.00000000040745,7638.00000000083
10577.032,3229,1.99999999858846,7639.99999999942
10577.034,3230,2.00000000040745,7641.99999999983
10577.036,3231,2.00000000040745,7644.00000000023
10577.038,3232,2.00000000040745,7646.00000000064
10577.04,3233,2.00000000040745,7648.00000000105
10577.042,3234,1.99999999858846,7649.99999999964
10577.044,3235,2.00000000040745,7652.00000000004
10577.046,3236,2.00000000040745,7654.00000000045
10577.048,3237,2.00000000040745,7656.00000000086
10577.05,3238,1.99999999858846,7657.99999999945
10577.052,3239,2.00000000040745,7659.99999999985
10577.054,3240,2.00000000040745,7662.00000000026
10577.056,3241,2.00000000040745,7664.00000000067
10577.058,3242,2.00000000040745,7666.00000000108
10577.06,3243,1.99999999858846,7667.99999999967
10577.062,3244,2.00000000040745,7670.00000000007
10577.064,3245,2.00000000040745,7672.00000000048
10577.066,3246,2.00000000040745,7674.00000000089
10577.068,3247,1.99999999858846,7675.99999999948
10577.07,3248,2.00000000040745,7677.99999999988
10577.072,3249,2.00000000040745,7680.00000000029
10577.074,3250,2.00000000040745,7682.0000000007
10577.076,3251,1.99999999858846,7683.99999999929
10577.078,3252,2.00000000040745,7685.99999999969
10577.08,3253,2.00000000040745,7688.0000000001
10577.082,3254,2.00000000040745,7690.00000000051
10577.084,3255,2.00000000040745,7692.00000000092
10577.086,3256,1.99999999858846,7693.99999999951
10577.088,3257,2.00000000040745,7695.99999999991
10577.09,3258,2.00000000040745,7698.00000000032
10577.092,3259,2.00000000040745,7700.00000000073
10577.094,3260,1.99999999858846,7701.99999999932
10577.096,3261,2.00000000040745,7703.99999999972
10577.098,3262,2.00000000040745,7706.00000000013
10577.1,3263,2.00000000040745,7708.00000000054
10577.102,3264,2.00000000040745,7710.00000000095
10577.104,3265,1.99999999858846,7711.99999999953
10577.106,3266,2.00000000040745,7713.99999999994
10577.108,3267,2.00000000040745,7716.00000000035
10577.11,3268,2.00000000040745,7718.00000000076
10577.112,3269,1.99999999858846,7719.99999999935
10577.114,3270,2.00000000040745,7721.99999999975
10577.116,3271,2.00000000040745,7724.00000000016
10577.118,3272,2.00000000040745,7726.00000000057
10577.12,3273,2.00000000040745,7728.00000000097
10577.122,3274,1.99999999858846,7729.99999999956
10577.124,3275,2.00000000040745,7731.99999999997
10577.126,3276,2.00000000040745,7734.00000000038
10577.128,3277,2.00000000040745,7736.00000000079
10577.13,3278,1.99999999858846,7737.99999999937
10577.132,3279,2.00000000040745,7739.99999999978
10577.134,3280,2.00000000040745,7742.00000000019
10577.136,3281,2.00000000040745,7744.0000000006
10577.138,3282,2.00000000040745,7746.000000001
10577.14,3283,1.99999999858846,7747.99999999959
10577.142,3284,2.00000000040745,7750
10577.144,3285,2.00000000040745,7752.00000000041
10577.146,3286,2.00000000040745,7754.00000000081
10577.148,3287,1.99999999858846,7755.9999999994
10577.15,3288,2.00000000040745,7757.99999999981
10577.152,3289,2.00000000040745,7760.00000000022
10577.154,3290,2.00000000040745,7762.00000000063
10577.156,3291,2.00000000040745,7764.00000000103
10577.158,3292,1.99999999858846,7765.99999999962
10577.16,3293,2.00000000040745,7768.00000000003
10577.162,3294,2.00000000040745,7770.00000000044
10577.164,3295,2.00000000040745,7772.00000000084
10577.166,3296,1.99999999858846,7773.99999999943
10577.168,3297,2.00000000040745,7775.99999999984
10577.17,3298,2.00000000040745,7778.00000000025
10577.172,3299,2.00000000040745,7780.00000000065
10577.174,3300,2.00000000040745,7782.00000000106
10577.176,3301,1.99999999858846,7783.99999999965
10577.178,3302,2.00000000040745,7786.00000000006
10577.18,3303,2.00000000040745,7788.00000000047
10577.182,3304,2.00000000040745,7790.00000000087
10577.184,3305,1.99999999858846,7791.99999999946
10577.186,3306,2.00000000040745,7793.99999999987
10577.188,3307,2.00000000040745,7796.00000000028
10577.19,3308,2.00000000040745,7798.00000000068
10577.192,3309,1.99999999858846,7799.99999999927
10577.194,3310,2.00000000040745,7801.99999999968
10577.196,3311,2.00000000040745,7804.00000000009
10577.198,3312,2.00000000040745,7806.00000000049
10577.2,3313,2.00000000040745,7808.0000000009
10577.202,3314,1.99999999858846,7809.99999999949
10577.204,3315,2.00000000040745,7811.9999999999
10577.206,3316,2.00000000040745,7814.00000000031
10577.208,3317,2.00000000040745,7816.00000000071
10577.21,3318,1.99999999858846,7817.9999999993
10577.212,3319,2.00000000040745,7819.99999999971
10577.214,3320,2.00000000040745,7822.00000000012
10577.216,3321,2.00000000040745,7824.00000000052
10577.218,3322,2.00000000040745,7826.00000000093
10577.22,3323,1.99999999858846,7827.99999999952
10577.222,3324,2.00000000040745,7829.99999999993
10577.224,3325,2.00000000040745,7832.00000000033
10577.226,3326,2.00000000040745,7834.00000000074
10577.228,3327,1.99999999858846,7835.99999999933
10577.23,3328,2.00000000040745,7837.99999999974
10577.232,3329,2.00000000040745,7840.00000000015
10577.234,3330,2.00000000040745,7842.00000000055
10577.236,3331,2.00000000040745,7844.00000000096
10577.238,3332,1.99999999858846,7845.99999999955
10577.24,3333,2.00000000040745,7847.99999999996
10577.242,3334,2.00000000040745,7850.00000000036
10577.244,3335,2.00000000040745,7852.00000000077
10577.246,3336,1.99999999858846,7853.99999999936
10577.248,3337,2.00000000040745,7855.99999999977
10577.25,3338,2.00000000040745,7858.00000000017
10577.252,3339,2.00000000040745,7860.00000000058
10577.254,3340,2.00000000040745,7862.00000000099
10577.256,3341,1.99999999858846,7863.99999999958
10577.258,3342,2.00000000040745,7865.99999999999
10577.26,3343,2.00000000040745,7868.00000000039
10577.262,3344,2.00000000040745,7870.0000000008
10577.264,3345,1.99999999858846,7871.99999999939
10577.266,3346,2.00000000040745,7873.9999999998
10577.268,3347,2.00000000040745,7876.0000000002
10577.27,3348,2.00000000040745,7878.00000000061
10577.272,3349,2.00000000040745,7880.00000000102
10577.274,3350,1.99999999858846,7881.99999999961
10577.276,3351,2.00000000040745,7884.00000000001
10577.278,3352,2.00000000040745,7886.00000000042
10577.28,3353,2.00000000040745,7888.00000000083
10577.282,3354,1.99999999858846,7889.99999999942
10577.284,3355,2.00000000040745,7891.99999999983
10577.286,3356,2.00000000040745,7894.00000000023
10577.288,3357,2.00000000040745,7896.00000000064
10577.29,3358,2.00000000040745,7898.00000000105
10577.292,3359,1.99999999858846,7899.99999999964
10577.294,3360,2.00000000040745,7902.00000000004
10577.296,3361,2.00000000040745,7904.00000000045
10577.298,3362,2.00000000040745,7906.00000000086
10577.3,3363,1.99999999858846,7907.99999999945
10577.302,3364,2.00000000040745,7909.99999999985
10577.304,3365,2.00000000040745,7912.00000000026
10577.306,3366,2.00000000040745,7914.00000000067
10577.308,3367,2.00000000040745,7916.00000000108
10577.31,3368,1.99999999858846,7917.99999999967
10577.312,3369,2.00000000040745,7920.00000000007
10577.314,3370,2.00000000040745,7922.00000000048
10577.316,3371,2.00000000040745,7924.00000000089
10577.318,3372,1.99999999858846,7925.99999999948
10577.32,3373,2.00000000040745,7927.99999999988
10577.322,3374,2.00000000040745,7930.00000000029
10577.324,3375,2.00000000040745,7932.0000000007
10577.326,3376,1.99999999858846,7933.99999999929
10577.328,3377,2.00000000040745,7935.99999999969
10577.33,3378,2.00000000040745,7938.0000000001
10577.332,3379,2.00000000040745,7940.00000000051
10577.334,3380,2.00000000040745,7942.00000000092
10577.336,3381,1.99999999858846,7943.99999999951
10577.338,3382,2.00000000040745,7945.99999999991
10577.34,3383,2.00000000040745,7948.00000000032
10577.342,3384,2.00000000040745,7950.00000000073
10577.344,3385,1.99999999858846,7951.99999999932
10577.346,3386,2.00000000040745,7953.99999999972
10577.348,3387,2.00000000040745,7956.00000000013
10577.35,3388,2.00000000040745,7958.00000000054
10577.352,3389,2.00000000040745,7960.00000000095
10577.354,3390,1.99999999858846,7961.99999999953
10577.356,3391,2.00000000040745,7963.99999999994
10577.358,3392,2.00000000040745,7966.00000000035
10577.36,3393,2.00000000040745,7968.00000000076
10577.362,3394,1.99999999858846,7969.99999999935
10577.364,3395,2.00000000040745,7971.99999999975
10577.366,3396,2.00000000040745,7974.00000000016
10577.368,3397,2.00000000040745,7976.00000000057
10577.37,3398,2.00000000040745,7978.00000000097
10577.372,3399,1.99999999858846,7979.99999999956
10577.374,3400,2.00000000040745,7981.99999999997
10577.376,3401,2.00000000040745,7984.00000000038
10577.378,3402,2.00000000040745,7986.00000000079
10577.38,3403,1.99999999858846,7987.99999999937
10577.382,3404,2.00000000040745,7989.99999999978
10577.384,3405,2.00000000040745,7992.00000000019
10577.386,3406,2.00000000040745,7994.0000000006
10577.388,3407,2.00000000040745,7996.000000001
10577.39,3408,1.99999999858846,7997.99999999959
10577.392,3409,2.00000000040745,8000
10577.394,3410,2.00000000040745,8002.00000000041
10577.396,3411,2.00000000040745,8004.00000000081
10577.398,3412,1.99999999858846,8005.9999999994
10577.4,3413,2.00000000040745,8007.99999999981
10577.402,3414,2.00000000040745,8010.00000000022
10577.404,3415,2.00000000040745,8012.00000000063
10577.406,3416,2.00000000040745,8014.00000000103
10577.41,3417,3.99999999899592,8018.00000000003
10577.412,3418,2.00000000040745,8020.00000000044
10577.414,3419,2.00000000040745,8022.00000000084
10577.416,3420,1.99999999858846,8023.99999999943
10577.418,3421,2.00000000040745,8025.99999999984
10577.42,3422,2.00000000040745,8028.00000000025
10577.422,3423,2.00000000040745,8030.00000000065
10577.424,3424,2.00000000040745,8032.00000000106
10577.426,3425,1.99999999858846,8033.99999999965
10577.428,3426,2.00000000040745,8036.00000000006
10577.43,3427,2.00000000040745,8038.00000000047
10577.432,3428,2.00000000040745,8040.00000000087
10577.434,3429,1.99999999858846,8041.99999999946
10577.436,3430,2.00000000040745,8043.99999999987
10577.438,3431,2.00000000040745,8046.00000000028
10577.44,3432,2.00000000040745,8048.00000000068
10577.442,3433,1.99999999858846,8049.99999999927
10577.446,3434,4.00000000081491,8054.00000000009
10577.448,3435,2.00000000040745,8056.00000000049
10577.452,3436,3.99999999899592,8059.99999999949
10577.454,3437,2.00000000040745,8061.9999999999
10577.456,3438,2.00000000040745,8064.00000000031
10577.458,3439,2.00000000040745,8066.00000000071
10577.46,3440,1.99999999858846,8067.9999999993
10577.462,3441,2.00000000040745,8069.99999999971
10577.464,3442,2.00000000040745,8072.00000000012
10577.466,3443,2.00000000040745,8074.00000000052
10577.468,3444,2.00000000040745,8076.00000000093
10577.47,3445,1.99999999858846,8077.99999999952
10577.472,3446,2.00000000040745,8079.99999999993
10577.474,3447,2.00000000040745,8082.00000000033
10577.476,3448,2.00000000040745,8084.00000000074
10577.478,3449,1.99999999858846,8085.99999999933
10577.48,3450,2.00000000040745,8087.99999999974
10577.482,3451,2.00000000040745,8090.00000000015
10577.484,3452,2.00000000040745,8092.00000000055
10577.486,3453,2.00000000040745,8094.00000000096
10577.488,3454,1.99999999858846,8095.99999999955
10577.49,3455,2.00000000040745,8097.99999999996
10577.492,3456,2.00000000040745,8100.00000000036
10577.494,3457,2.00000000040745,8102.00000000077
10577.496,3458,1.99999999858846,8103.99999999936
10577.498,3459,2.00000000040745,8105.99999999977
10577.5,3460,2.00000000040745,8108.00000000017
10577.502,3461,2.00000000040745,8110.00000000058
10577.504,3462,2.00000000040745,8112.00000000099
10577.506,3463,1.99999999858846,8113.99999999958
10577.508,3464,2.00000000040745,8115.99999999999
10577.51,3465,2.00000000040745,8118.00000000039
10577.512,3466,2.00000000040745,8120.0000000008
10577.514,3467,1.99999999858846,8121.99999999939
10577.516,3468,2.00000000040745,8123.9999999998
10577.518,3469,2.00000000040745,8126.0000000002
10577.52,3470,2.00000000040745,8128.00000000061
10577.522,3471,2.00000000040745,8130.00000000102
10577.524,3472,1.99999999858846,8131.99999999961
10577.526,3473,2.00000000040745,8134.00000000001
10577.528,3474,2.00000000040745,8136.00000000042
10577.53,3475,2.00000000040745,8138.00000000083
10577.532,3476,1.99999999858846,8139.99999999942
10577.534,3477,2.00000000040745,8141.99999999983
10577.536,3478,2.00000000040745,8144.00000000023
10577.538,3479,2.00000000040745,8146.00000000064
10577.54,3480,2.00000000040745,8148.00000000105
10577.542,3481,1.99999999858846,8149.99999999964
10577.544,3482,2.00000000040745,8152.00000000004
10577.546,3483,2.00000000040745,8154.00000000045
10577.548,3484,2.00000000040745,8156.00000000086
10577.55,3485,1.99999999858846,8157.99999999945
10577.552,3486,2.00000000040745,8159.99999999985
10577.554,3487,2.00000000040745,8162.00000000026
10577.556,3488,2.00000000040745,8164.00000000067
10577.558,3489,2.00000000040745,8166.00000000108
10577.56,3490,1.99999999858846,8167.99999999967
10577.562,3491,2.00000000040745,8170.00000000007
10577.564,3492,2.00000000040745,8172.00000000048
10577.566,3493,2.00000000040745,8174.00000000089
10577.568,3494,1.99999999858846,8175.99999999948
10577.57,3495,2.00000000040745,8177.99999999988
10577.572,3496,2.00000000040745,8180.00000000029
10577.574,3497,2.00000000040745,8182.0000000007
10577.576,3498,1.99999999858846,8183.99999999929
10577.578,3499,2.00000000040745,8185.99999999969
10577.58,3500,2.00000000040745,8188.0000000001
10577.582,3501,2.00000000040745,8190.00000000051
10577.584,3502,2.00000000040745,8192.00000000092
10577.586,3503,1.99999999858846,8193.99999999951
10577.588,3504,2.00000000040745,8195.99999999991
10577.59,3505,2.00000000040745,8198.00000000032
10577.592,3506,2.00000000040745,8200.00000000073
10577.594,3507,1.99999999858846,8201.99999999932
10577.596,3508,2.00000000040745,8203.99999999972
10577.598,3509,2.00000000040745,8206.00000000013
10577.6,3510,2.00000000040745,8208.00000000054
10577.602,3511,2.00000000040745,8210.00000000095
10577.604,3512,1.99999999858846,8211.99999999953
10577.606,3513,2.00000000040745,8213.99999999994
10577.608,3514,2.00000000040745,8216.00000000035
10577.61,3515,2.00000000040745,8218.00000000076
10577.614,3516,3.99999999899592,8221.99999999975
10577.616,3517,2.00000000040745,8224.00000000016
10577.618,3518,2.00000000040745,8226.00000000057
10577.62,3519,2.00000000040745,8228.00000000097
10577.622,3520,1.99999999858846,8229.99999999956
10577.624,3521,2.00000000040745,8231.99999999997
10577.626,3522,2.00000000040745,8234.00000000038
10577.628,3523,2.00000000040745,8236.00000000079
10577.63,3524,1.99999999858846,8237.99999999937
10577.632,3525,2.00000000040745,8239.99999999978
10577.634,3526,2.00000000040745,8242.00000000019
10577.636,3527,2.00000000040745,8244.0000000006
10577.638,3528,2.00000000040745,8246.000000001
10577.64,3529,1.99999999858846,8247.99999999959
10577.642,3530,2.00000000040745,8250
10577.644,3531,2.00000000040745,8252.00000000041
10577.646,3532,2.00000000040745,8254.00000000081
10577.648,3533,1.99999999858846,8255.9999999994
10577.65,3534,2.00000000040745,8257.99999999981
10577.652,3535,2.00000000040745,8260.00000000022
10577.654,3536,2.00000000040745,8262.00000000063
10577.656,3537,2.00000000040745,8264.00000000103
10577.658,3538,1.99999999858846,8265.99999999962
10577.66,3539,2.00000000040745,8268.00000000003
10577.662,3540,2.00000000040745,8270.00000000044
10577.664,3541,2.00000000040745,8272.00000000084
10577.666,3542,1.99999999858846,8273.99999999943
10577.668,3543,2.00000000040745,8275.99999999984
10577.67,3544,2.00000000040745,8278.00000000025
10577.672,3545,2.00000000040745,8280.00000000065
10577.674,3546,2.00000000040745,8282.00000000106
10577.676,3547,1.99999999858846,8283.99999999965
10577.678,3548,2.00000000040745,8286.00000000006
10577.68,3549,2.00000000040745,8288.00000000047
10577.682,3550,2.00000000040745,8290.00000000087
10577.684,3551,1.99999999858846,8291.99999999946
10577.686,3552,2.00000000040745,8293.99999999987
10577.69,3553,4.00000000081491,8298.00000000068
10577.694,3554,3.99999999899592,8301.99999999968
10577.698,3555,4.00000000081491,8306.00000000049
10577.702,3556,3.99999999899592,8309.99999999949
10577.708,3557,6.00000000122236,8316.00000000071
10577.714,3558,5.99999999940337,8322.00000000012
10577.72,3559,5.99999999940337,8327.99999999952
10577.724,3560,4.00000000081491,8332.00000000033
10577.728,3561,3.99999999899592,8335.99999999933
10577.732,3562,4.00000000081491,8340.00000000015
10577.738,3563,5.99999999940337,8345.99999999955
10577.744,3564,6.00000000122236,8352.00000000077
10577.748,3565,3.99999999899592,8355.99999999977
10577.75,3566,2.00000000040745,8358.00000000017
10577.752,3567,2.00000000040745,8360.00000000058
10577.754,3568,2.00000000040745,8362.00000000099
10577.756,3569,1.99999999858846,8363.99999999958
10577.758,3570,2.00000000040745,8365.99999999999
10577.76,3571,2.00000000040745,8368.00000000039
10577.762,3572,2.00000000040745,8370.0000000008
10577.764,3573,1.99999999858846,8371.99999999939
10577.766,3574,2.00000000040745,8373.9999999998
10577.768,3575,2.00000000040745,8376.0000000002
10577.77,3576,2.00000000040745,8378.00000000061
10577.772,3577,2.00000000040745,8380.00000000102
10577.774,3578,1.99999999858846,8381.99999999961
10577.776,3579,2.00000000040745,8384.00000000001
10577.778,3580,2.00000000040745,8386.00000000042
10577.78,3581,2.00000000040745,8388.00000000083
10577.782,3582,1.99999999858846,8389.99999999942
10577.786,3583,4.00000000081491,8394.00000000023
10577.788,3584,2.00000000040745,8396.00000000064
10577.79,3585,2.00000000040745,8398.00000000105
10577.792,3586,1.99999999858846,8399.99999999964
10577.794,3587,2.00000000040745,8402.00000000004
10577.796,3588,2.00000000040745,8404.00000000045
10577.8,3589,3.99999999899592,8407.99999999945
10577.806,3590,6.00000000122236,8414.00000000067
10577.812,3591,5.99999999940337,8420.00000000007
10577.838,3592,25.9999999998399,8445.99999999991
10577.846,3593,7.99999999981083,8453.99999999972
10577.852,3594,6.00000000122236,8460.00000000095
10577.858,3595,5.99999999940337,8466.00000000035
10577.862,3596,3.99999999899592,8469.99999999935
10577.864,3597,2.00000000040745,8471.99999999975
10577.866,3598,2.00000000040745,8474.00000000016
10577.868,3599,2.00000000040745,8476.00000000057
10577.87,3600,2.00000000040745,8478.00000000097
10577.872,3601,1.99999999858846,8479.99999999956
10577.874,3602,2.00000000040745,8481.99999999997
10577.876,3603,2.00000000040745,8484.00000000038
10577.878,3604,2.00000000040745,8486.00000000079
10577.88,3605,1.99999999858846,8487.99999999937
10577.882,3606,2.00000000040745,8489.99999999978
10577.884,3607,2.00000000040745,8492.00000000019
10577.886,3608,2.00000000040745,8494.0000000006
10577.888,3609,2.00000000040745,8496.000000001
10577.89,3610,1.99999999858846,8497.99999999959
10577.892,3611,2.00000000040745,8500
10577.894,3612,2.00000000040745,8502.00000000041
10577.896,3613,2.00000000040745,8504.00000000081
10577.898,3614,1.99999999858846,8505.9999999994
10577.9,3615,2.00000000040745,8507.99999999981
10577.902,3616,2.00000000040745,8510.00000000022
10577.904,3617,2.00000000040745,8512.00000000063
10577.906,3618,2.00000000040745,8514.00000000103
10577.908,3619,1.99999999858846,8515.99999999962
10577.91,3620,2.00000000040745,8518.00000000003
10577.912,3621,2.00000000040745,8520.00000000044
10577.914,3622,2.00000000040745,8522.00000000084
10577.916,3623,1.99999999858846,8523.99999999943
10577.918,3624,2.00000000040745,8525.99999999984
10577.92,3625,2.00000000040745,8528.00000000025
10577.922,3626,2.00000000040745,8530.00000000065
10577.924,3627,2.00000000040745,8532.00000000106
10577.926,3628,1.99999999858846,8533.99999999965
10577.928,3629,2.00000000040745,8536.00000000006
10577.93,3630,2.00000000040745,8538.00000000047
10577.932,3631,2.00000000040745,8540.00000000087
10577.934,3632,1.99999999858846,8541.99999999946
10577.936,3633,2.00000000040745,8543.99999999987
10577.938,3634,2.00000000040745,8546.00000000028
10577.94,3635,2.00000000040745,8548.00000000068
10577.942,3636,1.99999999858846,8549.99999999927
10577.944,3637,2.00000000040745,8551.99999999968
10577.946,3638,2.00000000040745,8554.00000000009
10577.948,3639,2.00000000040745,8556.00000000049
10577.95,3640,2.00000000040745,8558.0000000009
10577.952,3641,1.99999999858846,8559.99999999949
10577.954,3642,2.00000000040745,8561.9999999999
10577.956,3643,2.00000000040745,8564.00000000031
10577.958,3644,2.00000000040745,8566.00000000071
10577.962,3645,3.99999999899592,8569.99999999971
10577.964,3646,2.00000000040745,8572.00000000012
10577.966,3647,2.00000000040745,8574.00000000052
10577.968,3648,2.00000000040745,8576.00000000093
10577.97,3649,1.99999999858846,8577.99999999952
10577.972,3650,2.00000000040745,8579.99999999993
10577.974,3651,2.00000000040745,8582.00000000033
10577.976,3652,2.00000000040745,8584.00000000074
10577.978,3653,1.99999999858846,8585.99999999933
10577.98,3654,2.00000000040745,8587.99999999974
10577.982,3655,2.00000000040745,8590.00000000015
10577.984,3656,2.00000000040745,8592.00000000055
10577.986,3657,2.00000000040745,8594.00000000096
10577.988,3658,1.99999999858846,8595.99999999955
10577.99,3659,2.00000000040745,8597.99999999996
10577.992,3660,2.00000000040745,8600.00000000036
10577.994,3661,2.00000000040745,8602.00000000077
10577.996,3662,1.99999999858846,8603.99999999936
10577.998,3663,2.00000000040745,8605.99999999977
10578,3664,2.00000000040745,8608.00000000017
10578.002,3665,2.00000000040745,8610.00000000058
10578.004,3666,2.00000000040745,8612.00000000099
10578.006,3667,1.99999999858846,8613.99999999958
10578.008,3668,2.00000000040745,8615.99999999999
10578.01,3669,2.00000000040745,8618.00000000039
10578.012,3670,2.00000000040745,8620.0000000008
10578.014,3671,1.99999999858846,8621.99999999939
10578.016,3672,2.00000000040745,8623.9999999998
10578.018,3673,2.00000000040745,8626.0000000002
10578.02,3674,2.00000000040745,8628.00000000061
10578.022,3675,2.00000000040745,8630.00000000102
10578.024,3676,1.99999999858846,8631.99999999961
10578.026,3677,2.00000000040745,8634.00000000001
10578.03,3678,4.00000000081491,8638.00000000083
10578.034,3679,3.99999999899592,8641.99999999983
10578.04,3680,6.00000000122236,8648.00000000105
10578.048,3681,7.99999999981083,8656.00000000086
10578.09,3682,41.9999999994616,8698.00000000032
10578.096,3683,5.99999999940337,8703.99999999972
10578.1,3684,4.00000000081491,8708.00000000054
10578.102,3685,2.00000000040745,8710.00000000095
10578.104,3686,1.99999999858846,8711.99999999953
10578.106,3687,2.00000000040745,8713.99999999994
10578.108,3688,2.00000000040745,8716.00000000035
10578.11,3689,2.00000000040745,8718.00000000076
10578.112,3690,1.99999999858846,8719.99999999935
10578.114,3691,2.00000000040745,8721.99999999975
10578.116,3692,2.00000000040745,8724.00000000016
10578.12,3693,4.00000000081491,8728.00000000097
10578.124,3694,3.99999999899592,8731.99999999997
10578.126,3695,2.00000000040745,8734.00000000038
10578.128,3696,2.00000000040745,8736.00000000079
10578.13,3697,1.99999999858846,8737.99999999937
10578.132,3698,2.00000000040745,8739.99999999978
10578.134,3699,2.00000000040745,8742.00000000019
10578.136,3700,2.00000000040745,8744.0000000006
10578.138,3701,2.00000000040745,8746.000000001
10578.14,3702,1.99999999858846,8747.99999999959
10578.142,3703,2.00000000040745,8750
10578.144,3704,2.00000000040745,8752.00000000041
10578.146,3705,2.00000000040745,8754.00000000081
10578.148,3706,1.99999999858846,8755.9999999994
10578.15,3707,2.00000000040745,8757.99999999981
10578.152,3708,2.00000000040745,8760.00000000022
10578.154,3709,2.00000000040745,8762.00000000063
10578.156,3710,2.00000000040745,8764.00000000103
10578.158,3711,1.99999999858846,8765.99999999962
10578.16,3712,2.00000000040745,8768.00000000003
10578.162,3713,2.00000000040745,8770.00000000044
10578.164,3714,2.00000000040745,8772.00000000084
10578.166,3715,1.99999999858846,8773.99999999943
10578.168,3716,2.00000000040745,8775.99999999984
10578.17,3717,2.00000000040745,8778.00000000025
10578.172,3718,2.00000000040745,8780.00000000065
10578.174,3719,2.00000000040745,8782.00000000106
10578.176,3720,1.99999999858846,8783.99999999965
10578.178,3721,2.00000000040745,8786.00000000006
10578.18,3722,2.00000000040745,8788.00000000047
10578.182,3723,2.00000000040745,8790.00000000087
10578.184,3724,1.99999999858846,8791.99999999946
10578.186,3725,2.00000000040745,8793.99999999987
10578.188,3726,2.00000000040745,8796.00000000028
10578.19,3727,2.00000000040745,8798.00000000068
10578.192,3728,1.99999999858846,8799.99999999927
10578.194,3729,2.00000000040745,8801.99999999968
10578.198,3730,4.00000000081491,8806.00000000049
10578.202,3731,3.99999999899592,8809.99999999949
10578.206,3732,4.00000000081491,8814.00000000031
10578.21,3733,3.99999999899592,8817.9999999993
10578.212,3734,2.00000000040745,8819.99999999971
10578.214,3735,2.00000000040745,8822.00000000012
10578.216,3736,2.00000000040745,8824.00000000052
10578.218,3737,2.00000000040745,8826.00000000093
10578.22,3738,1.99999999858846,8827.99999999952
10578.222,3739,2.00000000040745,8829.99999999993
10578.224,3740,2.00000000040745,8832.00000000033
10578.226,3741,2.00000000040745,8834.00000000074
10578.228,3742,1.99999999858846,8835.99999999933
10578.23,3743,2.00000000040745,8837.99999999974
10578.232,3744,2.00000000040745,8840.00000000015
10578.234,3745,2.00000000040745,8842.00000000055
10578.236,3746,2.00000000040745,8844.00000000096
10578.238,3747,1.99999999858846,8845.99999999955
10578.24,3748,2.00000000040745,8847.99999999996
10578.242,3749,2.00000000040745,8850.00000000036
10578.244,3750,2.00000000040745,8852.00000000077
10578.246,3751,1.99999999858846,8853.99999999936
10578.248,3752,2.00000000040745,8855.99999999977
10578.25,3753,2.00000000040745,8858.00000000017
10578.252,3754,2.00000000040745,8860.00000000058
10578.254,3755,2.00000000040745,8862.00000000099
10578.256,3756,1.99999999858846,8863.99999999958
10578.258,3757,2.00000000040745,8865.99999999999
10578.26,3758,2.00000000040745,8868.00000000039
10578.262,3759,2.00000000040745,8870.0000000008
10578.264,3760,1.99999999858846,8871.99999999939
10578.266,3761,2.00000000040745,8873.9999999998
10578.268,3762,2.00000000040745,8876.0000000002
10578.27,3763,2.00000000040745,8878.00000000061
10578.272,3764,2.00000000040745,8880.00000000102
10578.274,3765,1.99999999858846,8881.99999999961
10578.276,3766,2.00000000040745,8884.00000000001
10578.28,3767,4.00000000081491,8888.00000000083
10578.286,3768,5.99999999940337,8894.00000000023
10578.292,3769,5.99999999940337,8899.99999999964
10578.296,3770,4.00000000081491,8904.00000000045
10578.3,3771,3.99999999899592,8907.99999999945
10578.302,3772,2.00000000040745,8909.99999999985
10578.304,3773,2.00000000040745,8912.00000000026
10578.306,3774,2.00000000040745,8914.00000000067
10578.308,3775,2.00000000040745,8916.00000000108
10578.31,3776,1.99999999858846,8917.99999999967
10578.312,3777,2.00000000040745,8920.00000000007
10578.314,3778,2.00000000040745,8922.00000000048
10578.316,3779,2.00000000040745,8924.00000000089
10578.318,3780,1.99999999858846,8925.99999999948
10578.32,3781,2.00000000040745,8927.99999999988
10578.322,3782,2.00000000040745,8930.00000000029
10578.324,3783,2.00000000040745,8932.0000000007
10578.326,3784,1.99999999858846,8933.99999999929
10578.328,3785,2.00000000040745,8935.99999999969
10578.33,3786,2.00000000040745,8938.0000000001
10578.332,3787,2.00000000040745,8940.00000000051
10578.334,3788,2.00000000040745,8942.00000000092
10578.336,3789,1.99999999858846,8943.99999999951
10578.338,3790,2.00000000040745,8945.99999999991
10578.34,3791,2.00000000040745,8948.00000000032
10578.342,3792,2.00000000040745,8950.00000000073
10578.344,3793,1.99999999858846,8951.99999999932
10578.346,3794,2.00000000040745,8953.99999999972
10578.348,3795,2.00000000040745,8956.00000000013
10578.35,3796,2.00000000040745,8958.00000000054
10578.352,3797,2.00000000040745,8960.00000000095
10578.354,3798,1.99999999858846,8961.99999999953
10578.358,3799,4.00000000081491,8966.00000000035
10578.36,3800,2.00000000040745,8968.00000000076
10578.362,3801,1.99999999858846,8969.99999999935
10578.364,3802,2.00000000040745,8971.99999999975
10578.366,3803,2.00000000040745,8974.00000000016
10578.368,3804,2.00000000040745,8976.00000000057
10578.37,3805,2.00000000040745,8978.00000000097
10578.372,3806,1.99999999858846,8979.99999999956
10578.374,3807,2.00000000040745,8981.99999999997
10578.376,3808,2.00000000040745,8984.00000000038
10578.378,3809,2.00000000040745,8986.00000000079
10578.38,3810,1.99999999858846,8987.99999999937
10578.382,3811,2.00000000040745,8989.99999999978
10578.384,3812,2.00000000040745,8992.00000000019
10578.386,3813,2.00000000040745,8994.0000000006
10578.388,3814,2.00000000040745,8996.000000001
10578.39,3815,1.99999999858846,8997.99999999959
10578.392,3816,2.00000000040745,9000
10578.394,3817,2.00000000040745,9002.00000000041
10578.396,3818,2.00000000040745,9004.00000000081
10578.398,3819,1.99999999858846,9005.9999999994
10578.4,3820,2.00000000040745,9007.99999999981
10578.402,3821,2.00000000040745,9010.00000000022
10578.404,3822,2.00000000040745,9012.00000000063
10578.406,3823,2.00000000040745,9014.00000000103
10578.408,3824,1.99999999858846,9015.99999999962
10578.41,3825,2.00000000040745,9018.00000000003
10578.412,3826,2.00000000040745,9020.00000000044
10578.414,3827,2.00000000040745,9022.00000000084
10578.416,3828,1.99999999858846,9023.99999999943
10578.418,3829,2.00000000040745,9025.99999999984
10578.42,3830,2.00000000040745,9028.00000000025
10578.422,3831,2.00000000040745,9030.00000000065
10578.424,3832,2.00000000040745,9032.00000000106
10578.426,3833,1.99999999858846,9033.99999999965
10578.428,3834,2.00000000040745,9036.00000000006
10578.43,3835,2.00000000040745,9038.00000000047
10578.432,3836,2.00000000040745,9040.00000000087
10578.434,3837,1.99999999858846,9041.99999999946
10578.436,3838,2.00000000040745,9043.99999999987
10578.438,3839,2.00000000040745,9046.00000000028
10578.442,3840,3.99999999899592,9049.99999999927
10578.444,3841,2.00000000040745,9051.99999999968
10578.446,3842,2.00000000040745,9054.00000000009
10578.448,3843,2.00000000040745,9056.00000000049
10578.45,3844,2.00000000040745,9058.0000000009
10578.452,3845,1.99999999858846,9059.99999999949
10578.454,3846,2.00000000040745,9061.9999999999
10578.456,3847,2.00000000040745,9064.00000000031
10578.458,3848,2.00000000040745,9066.00000000071
10578.46,3849,1.99999999858846,9067.9999999993
10578.462,3850,2.00000000040745,9069.99999999971
10578.464,3851,2.00000000040745,9072.00000000012
10578.468,3852,4.00000000081491,9076.00000000093
10578.47,3853,1.99999999858846,9077.99999999952
10578.472,3854,2.00000000040745,9079.99999999993
10578.474,3855,2.00000000040745,9082.00000000033
10578.476,3856,2.00000000040745,9084.00000000074
10578.478,3857,1.99999999858846,9085.99999999933
10578.48,3858,2.00000000040745,9087.99999999974
10578.482,3859,2.00000000040745,9090.00000000015
10578.484,3860,2.00000000040745,9092.00000000055
10578.486,3861,2.00000000040745,9094.00000000096
10578.488,3862,1.99999999858846,9095.99999999955
10578.49,3863,2.00000000040745,9097.99999999996
10578.492,3864,2.00000000040745,9100.00000000036
10578.494,3865,2.00000000040745,9102.00000000077
10578.496,3866,1.99999999858846,9103.99999999936
10578.498,3867,2.00000000040745,9105.99999999977
10578.5,3868,2.00000000040745,9108.00000000017
10578.502,3869,2.00000000040745,9110.00000000058
10578.504,3870,2.00000000040745,9112.00000000099
10578.506,3871,1.99999999858846,9113.99999999958
10578.508,3872,2.00000000040745,9115.99999999999
10578.51,3873,2.00000000040745,9118.00000000039
10578.512,3874,2.00000000040745,9120.0000000008
10578.516,3875,3.99999999899592,9123.9999999998
10578.518,3876,2.00000000040745,9126.0000000002
10578.52,3877,2.00000000040745,9128.00000000061
10578.522,3878,2.00000000040745,9130.00000000102
10578.524,3879,1.99999999858846,9131.99999999961
10578.526,3880,2.00000000040745,9134.00000000001
10578.528,3881,2.00000000040745,9136.00000000042
10578.53,3882,2.00000000040745,9138.00000000083
10578.532,3883,1.99999999858846,9139.99999999942
10578.534,3884,2.00000000040745,9141.99999999983
10578.536,3885,2.00000000040745,9144.00000000023
10578.538,3886,2.00000000040745,9146.00000000064
10578.54,3887,2.00000000040745,9148.00000000105
10578.542,3888,1.99999999858846,9149.99999999964
10578.544,3889,2.00000000040745,9152.00000000004
10578.546,3890,2.00000000040745,9154.00000000045
10578.548,3891,2.00000000040745,9156.00000000086
10578.55,3892,1.99999999858846,9157.99999999945
10578.552,3893,2.00000000040745,9159.99999999985
10578.554,3894,2.00000000040745,9162.00000000026
10578.556,3895,2.00000000040745,9164.00000000067
10578.558,3896,2.00000000040745,9166.00000000108
10578.56,3897,1.99999999858846,9167.99999999967
10578.562,3898,2.00000000040745,9170.00000000007
10578.564,3899,2.00000000040745,9172.00000000048
10578.566,3900,2.00000000040745,9174.00000000089
10578.568,3901,1.99999999858846,9175.99999999948
10578.57,3902,2.00000000040745,9177.99999999988
10578.572,3903,2.00000000040745,9180.00000000029
10578.574,3904,2.00000000040745,9182.0000000007
10578.576,3905,1.99999999858846,9183.99999999929
10578.578,3906,2.00000000040745,9185.99999999969
10578.58,3907,2.00000000040745,9188.0000000001
10578.582,3908,2.00000000040745,9190.00000000051
10578.584,3909,2.00000000040745,9192.00000000092
10578.586,3910,1.99999999858846,9193.99999999951
10578.588,3911,2.00000000040745,9195.99999999991
10578.59,3912,2.00000000040745,9198.00000000032
10578.592,3913,2.00000000040745,9200.00000000073
10578.594,3914,1.99999999858846,9201.99999999932
10578.596,3915,2.00000000040745,9203.99999999972
10578.598,3916,2.00000000040745,9206.00000000013
10578.6,3917,2.00000000040745,9208.00000000054
10578.602,3918,2.00000000040745,9210.00000000095
10578.604,3919,1.99999999858846,9211.99999999953
10578.606,3920,2.00000000040745,9213.99999999994
10578.608,3921,2.00000000040745,9216.00000000035
10578.61,3922,2.00000000040745,9218.00000000076
10578.612,3923,1.99999999858846,9219.99999999935
10578.614,3924,2.00000000040745,9221.99999999975
10578.616,3925,2.00000000040745,9224.00000000016
10578.618,3926,2.00000000040745,9226.00000000057
10578.62,3927,2.00000000040745,9228.00000000097
10578.622,3928,1.99999999858846,9229.99999999956
10578.624,3929,2.00000000040745,9231.99999999997
10578.626,3930,2.00000000040745,9234.00000000038
10578.63,3931,3.99999999899592,9237.99999999937
10578.632,3932,2.00000000040745,9239.99999999978
10578.634,3933,2.00000000040745,9242.00000000019
10578.636,3934,2.00000000040745,9244.0000000006
10578.638,3935,2.00000000040745,9246.000000001
10578.64,3936,1.99999999858846,9247.99999999959
10578.642,3937,2.00000000040745,9250
10578.644,3938,2.00000000040745,9252.00000000041
10578.646,3939,2.00000000040745,9254.00000000081
10578.648,3940,1.99999999858846,9255.9999999994
10578.65,3941,2.00000000040745,9257.99999999981
10578.652,3942,2.00000000040745,9260.00000000022
10578.654,3943,2.00000000040745,9262.00000000063
10578.656,3944,2.00000000040745,9264.00000000103
10578.658,3945,1.99999999858846,9265.99999999962
10578.66,3946,2.00000000040745,9268.00000000003
10578.662,3947,2.00000000040745,9270.00000000044
10578.664,3948,2.00000000040745,9272.00000000084
10578.666,3949,1.99999999858846,9273.99999999943
10578.668,3950,2.00000000040745,9275.99999999984
10578.67,3951,2.00000000040745,9278.00000000025
10578.672,3952,2.00000000040745,9280.00000000065
10578.674,3953,2.00000000040745,9282.00000000106
10578.676,3954,1.99999999858846,9283.99999999965
10578.678,3955,2.00000000040745,9286.00000000006
10578.68,3956,2.00000000040745,9288.00000000047
10578.682,3957,2.00000000040745,9290.00000000087
10578.684,3958,1.99999999858846,9291.99999999946
10578.686,3959,2.00000000040745,9293.99999999987
10578.688,3960,2.00000000040745,9296.00000000028
10578.69,3961,2.00000000040745,9298.00000000068
10578.694,3962,3.99999999899592,9301.99999999968
10578.696,3963,2.00000000040745,9304.00000000009
10578.698,3964,2.00000000040745,9306.00000000049
10578.7,3965,2.00000000040745,9308.0000000009
10578.702,3966,1.99999999858846,9309.99999999949
10578.704,3967,2.00000000040745,9311.9999999999
10578.706,3968,2.00000000040745,9314.00000000031
10578.708,3969,2.00000000040745,9316.00000000071
10578.71,3970,1.99999999858846,9317.9999999993
10578.712,3971,2.00000000040745,9319.99999999971
10578.714,3972,2.00000000040745,9322.00000000012
10578.716,3973,2.00000000040745,9324.00000000052
10578.718,3974,2.00000000040745,9326.00000000093
10578.72,3975,1.99999999858846,9327.99999999952
10578.722,3976,2.00000000040745,9329.99999999993
10578.724,3977,2.00000000040745,9332.00000000033
10578.726,3978,2.00000000040745,9334.00000000074
10578.728,3979,1.99999999858846,9335.99999999933
10578.73,3980,2.00000000040745,9337.99999999974
10578.732,3981,2.00000000040745,9340.00000000015
10578.734,3982,2.00000000040745,9342.00000000055
10578.736,3983,2.00000000040745,9344.00000000096
10578.738,3984,1.99999999858846,9345.99999999955
10578.74,3985,2.00000000040745,9347.99999999996
10578.742,3986,2.00000000040745,9350.00000000036
10578.744,3987,2.00000000040745,9352.00000000077
10578.746,3988,1.99999999858846,9353.99999999936
10578.748,3989,2.00000000040745,9355.99999999977
10578.75,3990,2.00000000040745,9358.00000000017
10578.752,3991,2.00000000040745,9360.00000000058
10578.754,3992,2.00000000040745,9362.00000000099
10578.756,3993,1.99999999858846,9363.99999999958
10578.758,3994,2.00000000040745,9365.99999999999
10578.76,3995,2.00000000040745,9368.00000000039
10578.762,3996,2.00000000040745,9370.0000000008
10578.764,3997,1.99999999858846,9371.99999999939
10578.766,3998,2.00000000040745,9373.9999999998
10578.768,3999,2.00000000040745,9376.0000000002
10578.77,4000,2.00000000040745,9378.00000000061
10578.772,4001,2.00000000040745,9380.00000000102
10578.774,4002,1.99999999858846,9381.99999999961
10578.776,4003,2.00000000040745,9384.00000000001
10578.778,4004,2.00000000040745,9386.00000000042
10578.78,4005,2.00000000040745,9388.00000000083
10578.782,4006,1.99999999858846,9389.99999999942
10578.784,4007,2.00000000040745,9391.99999999983
10578.786,4008,2.00000000040745,9394.00000000023
10578.788,4009,2.00000000040745,9396.00000000064
10578.79,4010,2.00000000040745,9398.00000000105
10578.792,4011,1.99999999858846,9399.99999999964
10578.794,4012,2.00000000040745,9402.00000000004
10578.796,4013,2.00000000040745,9404.00000000045
10578.798,4014,2.00000000040745,9406.00000000086
10578.8,4015,1.99999999858846,9407.99999999945
10578.802,4016,2.00000000040745,9409.99999999985
10578.804,4017,2.00000000040745,9412.00000000026
10578.806,4018,2.00000000040745,9414.00000000067
10578.808,4019,2.00000000040745,9416.00000000108
10578.81,4020,1.99999999858846,9417.99999999967
10578.812,4021,2.00000000040745,9420.00000000007
10578.814,4022,2.00000000040745,9422.00000000048
10578.816,4023,2.00000000040745,9424.00000000089
10578.818,4024,1.99999999858846,9425.99999999948
10578.82,4025,2.00000000040745,9427.99999999988
10578.822,4026,2.00000000040745,9430.00000000029
10578.824,4027,2.00000000040745,9432.0000000007
10578.826,4028,1.99999999858846,9433.99999999929
10578.828,4029,2.00000000040745,9435.99999999969
10578.83,4030,2.00000000040745,9438.0000000001
10578.832,4031,2.00000000040745,9440.00000000051
10578.834,4032,2.00000000040745,9442.00000000092
10578.836,4033,1.99999999858846,9443.99999999951
10578.838,4034,2.00000000040745,9445.99999999991
10578.84,4035,2.00000000040745,9448.00000000032
10578.842,4036,2.00000000040745,9450.00000000073
10578.844,4037,1.99999999858846,9451.99999999932
10578.846,4038,2.00000000040745,9453.99999999972
10578.848,4039,2.00000000040745,9456.00000000013
10578.85,4040,2.00000000040745,9458.00000000054
10578.852,4041,2.00000000040745,9460.00000000095
10578.854,4042,1.99999999858846,9461.99999999953
10578.856,4043,2.00000000040745,9463.99999999994
10578.858,4044,2.00000000040745,9466.00000000035
10578.862,4045,3.99999999899592,9469.99999999935
10578.868,4046,6.00000000122236,9476.00000000057
10578.874,4047,5.99999999940337,9481.99999999997
10578.882,4048,7.99999999981083,9489.99999999978
10578.89,4049,7.99999999981083,9497.99999999959
10578.898,4050,7.99999999981083,9505.9999999994
10578.904,4051,6.00000000122236,9512.00000000063
10578.906,4052,2.00000000040745,9514.00000000103
10578.908,4053,1.99999999858846,9515.99999999962
10578.91,4054,2.00000000040745,9518.00000000003
10578.912,4055,2.00000000040745,9520.00000000044
10578.914,4056,2.00000000040745,9522.00000000084
10578.916,4057,1.99999999858846,9523.99999999943
10578.918,4058,2.00000000040745,9525.99999999984
10578.92,4059,2.00000000040745,9528.00000000025
10578.922,4060,2.00000000040745,9530.00000000065
10578.924,4061,2.00000000040745,9532.00000000106
10578.926,4062,1.99999999858846,9533.99999999965
10578.928,4063,2.00000000040745,9536.00000000006
10578.93,4064,2.00000000040745,9538.00000000047
10578.932,4065,2.00000000040745,9540.00000000087
10578.934,4066,1.99999999858846,9541.99999999946
10578.936,4067,2.00000000040745,9543.99999999987
10578.938,4068,2.00000000040745,9546.00000000028
10578.94,4069,2.00000000040745,9548.00000000068
10578.942,4070,1.99999999858846,9549.99999999927
10578.944,4071,2.00000000040745,9551.99999999968
10578.946,4072,2.00000000040745,9554.00000000009
10578.948,4073,2.00000000040745,9556.00000000049
10578.95,4074,2.00000000040745,9558.0000000009
10578.952,4075,1.99999999858846,9559.99999999949
10578.954,4076,2.00000000040745,9561.9999999999
10578.956,4077,2.00000000040745,9564.00000000031
10578.958,4078,2.00000000040745,9566.00000000071
10578.96,4079,1.99999999858846,9567.9999999993
10578.962,4080,2.00000000040745,9569.99999999971
10578.964,4081,2.00000000040745,9572.00000000012
10578.966,4082,2.00000000040745,9574.00000000052
10578.968,4083,2.00000000040745,9576.00000000093
10578.97,4084,1.99999999858846,9577.99999999952
10578.972,4085,2.00000000040745,9579.99999999993
10578.974,4086,2.00000000040745,9582.00000000033
10578.976,4087,2.00000000040745,9584.00000000074
10578.978,4088,1.99999999858846,9585.99999999933
10578.98,4089,2.00000000040745,9587.99999999974
10578.982,4090,2.00000000040745,9590.00000000015
10578.984,4091,2.00000000040745,9592.00000000055
10578.986,4092,2.00000000040745,9594.00000000096
10578.988,4093,1.99999999858846,9595.99999999955
10578.99,4094,2.00000000040745,9597.99999999996
10578.992,4095,2.00000000040745,9600.00000000036
10578.994,4096,2.00000000040745,9602.00000000077
10578.996,4097,1.99999999858846,9603.99999999936
10578.998,4098,2.00000000040745,9605.99999999977
10579,4099,2.00000000040745,9608.00000000017
10579.002,4100,2.00000000040745,9610.00000000058
10579.004,4101,2.00000000040745,9612.00000000099
10579.006,4102,1.99999999858846,9613.99999999958
10579.008,4103,2.00000000040745,9615.99999999999
10579.01,4104,2.00000000040745,9618.00000000039
10579.012,4105,2.00000000040745,9620.0000000008
10579.014,4106,1.99999999858846,9621.99999999939
10579.016,4107,2.00000000040745,9623.9999999998
10579.018,4108,2.00000000040745,9626.0000000002
10579.02,4109,2.00000000040745,9628.00000000061
10579.022,4110,2.00000000040745,9630.00000000102
10579.024,4111,1.99999999858846,9631.99999999961
10579.026,4112,2.00000000040745,9634.00000000001
10579.028,4113,2.00000000040745,9636.00000000042
10579.03,4114,2.00000000040745,9638.00000000083
10579.032,4115,1.99999999858846,9639.99999999942
10579.034,4116,2.00000000040745,9641.99999999983
10579.036,4117,2.00000000040745,9644.00000000023
10579.038,4118,2.00000000040745,9646.00000000064
10579.04,4119,2.00000000040745,9648.00000000105
10579.042,4120,1.99999999858846,9649.99999999964
10579.044,4121,2.00000000040745,9652.00000000004
10579.046,4122,2.00000000040745,9654.00000000045
10579.048,4123,2.00000000040745,9656.00000000086
10579.05,4124,1.99999999858846,9657.99999999945
10579.052,4125,2.00000000040745,9659.99999999985
10579.054,4126,2.00000000040745,9662.00000000026
10579.056,4127,2.00000000040745,9664.00000000067
10579.058,4128,2.00000000040745,9666.00000000108
10579.06,4129,1.99999999858846,9667.99999999967
10579.062,4130,2.00000000040745,9670.00000000007
10579.064,4131,2.00000000040745,9672.00000000048
10579.066,4132,2.00000000040745,9674.00000000089
10579.068,4133,1.99999999858846,9675.99999999948
10579.07,4134,2.00000000040745,9677.99999999988
10579.072,4135,2.00000000040745,9680.00000000029
10579.074,4136,2.00000000040745,9682.0000000007
10579.076,4137,1.99999999858846,9683.99999999929
10579.078,4138,2.00000000040745,9685.99999999969
10579.08,4139,2.00000000040745,9688.0000000001
10579.082,4140,2.00000000040745,9690.00000000051
10579.084,4141,2.00000000040745,9692.00000000092
10579.086,4142,1.99999999858846,9693.99999999951
10579.088,4143,2.00000000040745,9695.99999999991
10579.09,4144,2.00000000040745,9698.00000000032
10579.092,4145,2.00000000040745,9700.00000000073
10579.094,4146,1.99999999858846,9701.99999999932
10579.096,4147,2.00000000040745,9703.99999999972
10579.098,4148,2.00000000040745,9706.00000000013
10579.1,4149,2.00000000040745,9708.00000000054
10579.102,4150,2.00000000040745,9710.00000000095
10579.104,4151,1.99999999858846,9711.99999999953
10579.106,4152,2.00000000040745,9713.99999999994
10579.108,4153,2.00000000040745,9716.00000000035
10579.11,4154,2.00000000040745,9718.00000000076
10579.112,4155,1.99999999858846,9719.99999999935
10579.114,4156,2.00000000040745,9721.99999999975
10579.116,4157,2.00000000040745,9724.00000000016
10579.118,4158,2.00000000040745,9726.00000000057
10579.12,4159,2.00000000040745,9728.00000000097
10579.122,4160,1.99999999858846,9729.99999999956
10579.124,4161,2.00000000040745,9731.99999999997
10579.126,4162,2.00000000040745,9734.00000000038
10579.128,4163,2.00000000040745,9736.00000000079
10579.13,4164,1.99999999858846,9737.99999999937
10579.132,4165,2.00000000040745,9739.99999999978
10579.134,4166,2.00000000040745,9742.00000000019
10579.136,4167,2.00000000040745,9744.0000000006
10579.138,4168,2.00000000040745,9746.000000001
10579.14,4169,1.99999999858846,9747.99999999959
10579.142,4170,2.00000000040745,9750
10579.144,4171,2.00000000040745,9752.00000000041
10579.146,4172,2.00000000040745,9754.00000000081
10579.148,4173,1.99999999858846,9755.9999999994
10579.15,4174,2.00000000040745,9757.99999999981
10579.152,4175,2.00000000040745,9760.00000000022
10579.154,4176,2.00000000040745,9762.00000000063
10579.156,4177,2.00000000040745,9764.00000000103
10579.158,4178,1.99999999858846,9765.99999999962
10579.16,4179,2.00000000040745,9768.00000000003
10579.162,4180,2.00000000040745,9770.00000000044
10579.164,4181,2.00000000040745,9772.00000000084
10579.166,4182,1.99999999858846,9773.99999999943
10579.168,4183,2.00000000040745,9775.99999999984
10579.17,4184,2.00000000040745,9778.00000000025
10579.174,4185,4.00000000081491,9782.00000000106
10579.18,4186,5.99999999940337,9788.00000000047
10579.188,4187,7.99999999981083,9796.00000000028
10579.372,4188,183.999999999287,9979.99999999956
10579.376,4189,4.00000000081491,9984.00000000038
10579.378,4190,2.00000000040745,9986.00000000079
10579.38,4191,1.99999999858846,9987.99999999937
10579.382,4192,2.00000000040745,9989.99999999978
10579.384,4193,2.00000000040745,9992.00000000019
10579.386,4194,2.00000000040745,9994.0000000006
10579.388,4195,2.00000000040745,9996.000000001
10579.39,4196,1.99999999858846,9997.99999999959
10579.392,4197,2.00000000040745,10000
10579.394,4198,2.00000000040745,10002.0000000004
10579.396,4199,2.00000000040745,10004.0000000008
10579.398,4200,1.99999999858846,10005.9999999994
10579.4,4201,2.00000000040745,10007.9999999998
10579.402,4202,2.00000000040745,10010.0000000002
10579.404,4203,2.00000000040745,10012.0000000006
10579.406,4204,2.00000000040745,10014.000000001
10579.408,4205,1.99999999858846,10015.9999999996
10579.41,4206,2.00000000040745,10018
10579.412,4207,2.00000000040745,10020.0000000004
10579.414,4208,2.00000000040745,10022.0000000008
10579.416,4209,1.99999999858846,10023.9999999994
10579.418,4210,2.00000000040745,10025.9999999998
10579.42,4211,2.00000000040745,10028.0000000002
10579.422,4212,2.00000000040745,10030.0000000007
10579.424,4213,2.00000000040745,10032.0000000011
10579.426,4214,1.99999999858846,10033.9999999997
10579.428,4215,2.00000000040745,10036.0000000001
10579.43,4216,2.00000000040745,10038.0000000005
10579.432,4217,2.00000000040745,10040.0000000009
10579.434,4218,1.99999999858846,10041.9999999995
10579.436,4219,2.00000000040745,10043.9999999999
10579.438,4220,2.00000000040745,10046.0000000003
10579.44,4221,2.00000000040745,10048.0000000007
10579.444,4222,3.99999999899592,10051.9999999997
10579.446,4223,2.00000000040745,10054.0000000001
10579.448,4224,2.00000000040745,10056.0000000005
10579.45,4225,2.00000000040745,10058.0000000009
10579.454,4226,3.99999999899592,10061.9999999999
10579.456,4227,2.00000000040745,10064.0000000003
10579.458,4228,2.00000000040745,10066.0000000007
10579.46,4229,1.99999999858846,10067.9999999993
10579.462,4230,2.00000000040745,10069.9999999997
10579.464,4231,2.00000000040745,10072.0000000001
10579.466,4232,2.00000000040745,10074.0000000005
10579.468,4233,2.00000000040745,10076.0000000009
10579.47,4234,1.99999999858846,10077.9999999995
10579.472,4235,2.00000000040745,10079.9999999999
10579.474,4236,2.00000000040745,10082.0000000003
10579.476,4237,2.00000000040745,10084.0000000007
10579.478,4238,1.99999999858846,10085.9999999993
10579.48,4239,2.00000000040745,10087.9999999997
10579.482,4240,2.00000000040745,10090.0000000001
10579.484,4241,2.00000000040745,10092.0000000006
10579.486,4242,2.00000000040745,10094.000000001
10579.488,4243,1.99999999858846,10095.9999999995
10579.49,4244,2.00000000040745,10098
10579.492,4245,2.00000000040745,10100.0000000004
10579.494,4246,2.00000000040745,10102.0000000008
10579.496,4247,1.99999999858846,10103.9999999994
10579.498,4248,2.00000000040745,10105.9999999998
10579.502,4249,4.00000000081491,10110.0000000006
10579.508,4250,5.99999999940337,10116
10579.514,4251,5.99999999940337,10121.9999999994
10579.52,4252,6.00000000122236,10128.0000000006
10579.528,4253,7.99999999981083,10136.0000000004
10579.536,4254,7.99999999981083,10144.0000000002
10579.544,4255,7.99999999981083,10152
10579.552,4256,7.99999999981083,10159.9999999999
10579.56,4257,7.99999999981083,10167.9999999997
10579.568,4258,7.99999999981083,10175.9999999995
10579.608,4259,40.0000000008731,10216.0000000003
10579.612,4260,3.99999999899592,10219.9999999993
10579.616,4261,4.00000000081491,10224.0000000002
10579.618,4262,2.00000000040745,10226.0000000006
10579.62,4263,2.00000000040745,10228.000000001
10579.622,4264,1.99999999858846,10229.9999999996
10579.624,4265,2.00000000040745,10232
10579.626,4266,2.00000000040745,10234.0000000004
10579.628,4267,2.00000000040745,10236.0000000008
10579.63,4268,1.99999999858846,10237.9999999994
10579.632,4269,2.00000000040745,10239.9999999998
10579.636,4270,4.00000000081491,10244.0000000006
10579.638,4271,2.00000000040745,10246.000000001
10579.64,4272,1.99999999858846,10247.9999999996
10579.642,4273,2.00000000040745,10250
10579.644,4274,2.00000000040745,10252.0000000004
10579.646,4275,2.00000000040745,10254.0000000008
10579.648,4276,1.99999999858846,10255.9999999994
10579.65,4277,2.00000000040745,10257.9999999998
10579.652,4278,2.00000000040745,10260.0000000002
10579.654,4279,2.00000000040745,10262.0000000006
10579.656,4280,2.00000000040745,10264.000000001
10579.658,4281,1.99999999858846,10265.9999999996
10579.66,4282,2.00000000040745,10268
10579.662,4283,2.00000000040745,10270.0000000004
10579.664,4284,2.00000000040745,10272.0000000008
10579.666,4285,1.99999999858846,10273.9999999994
10579.668,4286,2.00000000040745,10275.9999999998
10579.67,4287,2.00000000040745,10278.0000000002
10579.672,4288,2.00000000040745,10280.0000000007
10579.674,4289,2.00000000040745,10282.0000000011
10579.676,4290,1.99999999858846,10283.9999999997
10579.678,4291,2.00000000040745,10286.0000000001
10579.68,4292,2.00000000040745,10288.0000000005
10579.682,4293,2.00000000040745,10290.0000000009
10579.684,4294,1.99999999858846,10291.9999999995
10579.686,4295,2.00000000040745,10293.9999999999
10579.688,4296,2.00000000040745,10296.0000000003
10579.69,4297,2.00000000040745,10298.0000000007
10579.692,4298,1.99999999858846,10299.9999999993
10579.694,4299,2.00000000040745,10301.9999999997
10579.696,4300,2.00000000040745,10304.0000000001
10579.698,4301,2.00000000040745,10306.0000000005
10579.7,4302,2.00000000040745,10308.0000000009
10579.702,4303,1.99999999858846,10309.9999999995
10579.704,4304,2.00000000040745,10311.9999999999
10579.706,4305,2.00000000040745,10314.0000000003
10579.708,4306,2.00000000040745,10316.0000000007
10579.71,4307,1.99999999858846,10317.9999999993
10579.712,4308,2.00000000040745,10319.9999999997
10579.714,4309,2.00000000040745,10322.0000000001
10579.716,4310,2.00000000040745,10324.0000000005
10579.718,4311,2.00000000040745,10326.0000000009
10579.72,4312,1.99999999858846,10327.9999999995
10579.722,4313,2.00000000040745,10329.9999999999
10579.724,4314,2.00000000040745,10332.0000000003
10579.726,4315,2.00000000040745,10334.0000000007
10579.728,4316,1.99999999858846,10335.9999999993
10579.73,4317,2.00000000040745,10337.9999999997
10579.732,4318,2.00000000040745,10340.0000000001
10579.734,4319,2.00000000040745,10342.0000000006
10579.736,4320,2.00000000040745,10344.000000001
10579.738,4321,1.99999999858846,10345.9999999995
10579.74,4322,2.00000000040745,10348
10579.742,4323,2.00000000040745,10350.0000000004
10579.744,4324,2.00000000040745,10352.0000000008
10579.746,4325,1.99999999858846,10353.9999999994
10579.748,4326,2.00000000040745,10355.9999999998
10579.75,4327,2.00000000040745,10358.0000000002
10579.752,4328,2.00000000040745,10360.0000000006
10579.754,4329,2.00000000040745,10362.000000001
10579.756,4330,1.99999999858846,10363.9999999996
10579.758,4331,2.00000000040745,10366
10579.76,4332,2.00000000040745,10368.0000000004
10579.762,4333,2.00000000040745,10370.0000000008
10579.764,4334,1.99999999858846,10371.9999999994
10579.766,4335,2.00000000040745,10373.9999999998
10579.768,4336,2.00000000040745,10376.0000000002
10579.77,4337,2.00000000040745,10378.0000000006
10579.772,4338,2.00000000040745,10380.000000001
10579.774,4339,1.99999999858846,10381.9999999996
10579.776,4340,2.00000000040745,10384
10579.778,4341,2.00000000040745,10386.0000000004
10579.78,4342,2.00000000040745,10388.0000000008
10579.782,4343,1.99999999858846,10389.9999999994
10579.784,4344,2.00000000040745,10391.9999999998
10579.786,4345,2.00000000040745,10394.0000000002
10579.788,4346,2.00000000040745,10396.0000000006
10579.79,4347,2.00000000040745,10398.000000001
10579.792,4348,1.99999999858846,10399.9999999996
10579.794,4349,2.00000000040745,10402
10579.796,4350,2.00000000040745,10404.0000000005
10579.798,4351,2.00000000040745,10406.0000000009
10579.8,4352,1.99999999858846,10407.9999999994
10579.802,4353,2.00000000040745,10409.9999999999
10579.804,4354,2.00000000040745,10412.0000000003
10579.806,4355,2.00000000040745,10414.0000000007
10579.808,4356,2.00000000040745,10416.0000000011
10579.81,4357,1.99999999858846,10417.9999999997
10579.812,4358,2.00000000040745,10420.0000000001
10579.814,4359,2.00000000040745,10422.0000000005
10579.816,4360,2.00000000040745,10424.0000000009
10579.818,4361,1.99999999858846,10425.9999999995
10579.82,4362,2.00000000040745,10427.9999999999
10579.822,4363,2.00000000040745,10430.0000000003
10579.824,4364,2.00000000040745,10432.0000000007
10579.826,4365,1.99999999858846,10433.9999999993
10579.828,4366,2.00000000040745,10435.9999999997
10579.83,4367,2.00000000040745,10438.0000000001
10579.832,4368,2.00000000040745,10440.0000000005
10579.834,4369,2.00000000040745,10442.0000000009
10579.836,4370,1.99999999858846,10443.9999999995
10579.838,4371,2.00000000040745,10445.9999999999
10579.84,4372,2.00000000040745,10448.0000000003
10579.842,4373,2.00000000040745,10450.0000000007
10579.844,4374,1.99999999858846,10451.9999999993
10579.846,4375,2.00000000040745,10453.9999999997
10579.848,4376,2.00000000040745,10456.0000000001
10579.85,4377,2.00000000040745,10458.0000000005
10579.852,4378,2.00000000040745,10460.0000000009
10579.854,4379,1.99999999858846,10461.9999999995
10579.856,4380,2.00000000040745,10463.9999999999
10579.858,4381,2.00000000040745,10466.0000000003
10579.862,4382,3.99999999899592,10469.9999999993
10579.868,4383,6.00000000122236,10476.0000000006
10579.874,4384,5.99999999940337,10482
10579.88,4385,5.99999999940337,10487.9999999994
10579.884,4386,4.00000000081491,10492.0000000002
10579.886,4387,2.00000000040745,10494.0000000006
10579.888,4388,2.00000000040745,10496.000000001
10579.89,4389,1.99999999858846,10497.9999999996
10579.892,4390,2.00000000040745,10500
10579.894,4391,2.00000000040745,10502.0000000004
10579.896,4392,2.00000000040745,10504.0000000008
10579.898,4393,1.99999999858846,10505.9999999994
10579.9,4394,2.00000000040745,10507.9999999998
10579.902,4395,2.00000000040745,10510.0000000002
10579.904,4396,2.00000000040745,10512.0000000006
10579.906,4397,2.00000000040745,10514.000000001
10579.908,4398,1.99999999858846,10515.9999999996
10579.91,4399,2.00000000040745,10518
10579.912,4400,2.00000000040745,10520.0000000004
10579.914,4401,2.00000000040745,10522.0000000008
10579.916,4402,1.99999999858846,10523.9999999994
10579.918,4403,2.00000000040745,10525.9999999998
10579.92,4404,2.00000000040745,10528.0000000002
10579.922,4405,2.00000000040745,10530.0000000007
10579.924,4406,2.00000000040745,10532.0000000011
10579.926,4407,1.99999999858846,10533.9999999997
10579.928,4408,2.00000000040745,10536.0000000001
10579.93,4409,2.00000000040745,10538.0000000005
10579.932,4410,2.00000000040745,10540.0000000009
10579.934,4411,1.99999999858846,10541.9999999995
10579.936,4412,2.00000000040745,10543.9999999999
10579.938,4413,2.00000000040745,10546.0000000003
10579.94,4414,2.00000000040745,10548.0000000007
10579.942,4415,1.99999999858846,10549.9999999993
10579.944,4416,2.00000000040745,10551.9999999997
10579.946,4417,2.00000000040745,10554.0000000001
10579.948,4418,2.00000000040745,10556.0000000005
10579.95,4419,2.00000000040745,10558.0000000009
10579.952,4420,1.99999999858846,10559.9999999995
10579.954,4421,2.00000000040745,10561.9999999999
10579.956,4422,2.00000000040745,10564.0000000003
10579.958,4423,2.00000000040745,10566.0000000007
10579.96,4424,1.99999999858846,10567.9999999993
10579.962,4425,2.00000000040745,10569.9999999997
10579.964,4426,2.00000000040745,10572.0000000001
10579.966,4427,2.00000000040745,10574.0000000005
10579.968,4428,2.00000000040745,10576.0000000009
10579.972,4429,3.99999999899592,10579.9999999999
10579.976,4430,4.00000000081491,10584.0000000007
10579.98,4431,3.99999999899592,10587.9999999997
10579.984,4432,4.00000000081491,10592.0000000006
10579.988,4433,3.99999999899592,10595.9999999995
10579.99,4434,2.00000000040745,10598
10579.992,4435,2.00000000040745,10600.0000000004
10579.994,4436,2.00000000040745,10602.0000000008
10579.996,4437,1.99999999858846,10603.9999999994
10579.998,4438,2.00000000040745,10605.9999999998
10580,4439,2.00000000040745,10608.0000000002
10580.002,4440,2.00000000040745,10610.0000000006
10580.004,4441,2.00000000040745,10612.000000001
10580.006,4442,1.99999999858846,10613.9999999996
10580.008,4443,2.00000000040745,10616
10580.01,4444,2.00000000040745,10618.0000000004
10580.012,4445,2.00000000040745,10620.0000000008
10580.014,4446,1.99999999858846,10621.9999999994
10580.016,4447,2.00000000040745,10623.9999999998
10580.018,4448,2.00000000040745,10626.0000000002
10580.02,4449,2.00000000040745,10628.0000000006
10580.022,4450,2.00000000040745,10630.000000001
10580.024,4451,1.99999999858846,10631.9999999996
10580.026,4452,2.00000000040745,10634
10580.028,4453,2.00000000040745,10636.0000000004
10580.03,4454,2.00000000040745,10638.0000000008
10580.032,4455,1.99999999858846,10639.9999999994
10580.034,4456,2.00000000040745,10641.9999999998
10580.036,4457,2.00000000040745,10644.0000000002
10580.038,4458,2.00000000040745,10646.0000000006
10580.04,4459,2.00000000040745,10648.000000001
10580.042,4460,1.99999999858846,10649.9999999996
10580.044,4461,2.00000000040745,10652
10580.046,4462,2.00000000040745,10654.0000000005
10580.048,4463,2.00000000040745,10656.0000000009
10580.05,4464,1.99999999858846,10657.9999999994
10580.052,4465,2.00000000040745,10659.9999999999
10580.054,4466,2.00000000040745,10662.0000000003
10580.056,4467,2.00000000040745,10664.0000000007
10580.058,4468,2.00000000040745,10666.0000000011
10580.06,4469,1.99999999858846,10667.9999999997
10580.062,4470,2.00000000040745,10670.0000000001
10580.064,4471,2.00000000040745,10672.0000000005
10580.066,4472,2.00000000040745,10674.0000000009
10580.068,4473,1.99999999858846,10675.9999999995
10580.07,4474,2.00000000040745,10677.9999999999
10580.072,4475,2.00000000040745,10680.0000000003
10580.074,4476,2.00000000040745,10682.0000000007
10580.076,4477,1.99999999858846,10683.9999999993
10580.078,4478,2.00000000040745,10685.9999999997
10580.08,4479,2.00000000040745,10688.0000000001
10580.082,4480,2.00000000040745,10690.0000000005
10580.084,4481,2.00000000040745,10692.0000000009
10580.086,4482,1.99999999858846,10693.9999999995
10580.088,4483,2.00000000040745,10695.9999999999
10580.09,4484,2.00000000040745,10698.0000000003
10580.092,4485,2.00000000040745,10700.0000000007
10580.094,4486,1.99999999858846,10701.9999999993
10580.096,4487,2.00000000040745,10703.9999999997
10580.098,4488,2.00000000040745,10706.0000000001
10580.1,4489,2.00000000040745,10708.0000000005
10580.102,4490,2.00000000040745,10710.0000000009
10580.104,4491,1.99999999858846,10711.9999999995
10580.106,4492,2.00000000040745,10713.9999999999
10580.108,4493,2.00000000040745,10716.0000000003
10580.11,4494,2.00000000040745,10718.0000000008
10580.112,4495,1.99999999858846,10719.9999999993
10580.114,4496,2.00000000040745,10721.9999999998
10580.116,4497,2.00000000040745,10724.0000000002
10580.118,4498,2.00000000040745,10726.0000000006
10580.12,4499,2.00000000040745,10728.000000001
10580.122,4500,1.99999999858846,10729.9999999996
10580.124,4501,2.00000000040745,10732
10580.126,4502,2.00000000040745,10734.0000000004
10580.128,4503,2.00000000040745,10736.0000000008
10580.13,4504,1.99999999858846,10737.9999999994
10580.132,4505,2.00000000040745,10739.9999999998
10580.134,4506,2.00000000040745,10742.0000000002
10580.136,4507,2.00000000040745,10744.0000000006
10580.138,4508,2.00000000040745,10746.000000001
10580.14,4509,1.99999999858846,10747.9999999996
10580.142,4510,2.00000000040745,10750
10580.144,4511,2.00000000040745,10752.0000000004
10580.146,4512,2.00000000040745,10754.0000000008
10580.148,4513,1.99999999858846,10755.9999999994
10580.15,4514,2.00000000040745,10757.9999999998
10580.152,4515,2.00000000040745,10760.0000000002
10580.154,4516,2.00000000040745,10762.0000000006
10580.156,4517,2.00000000040745,10764.000000001
10580.158,4518,1.99999999858846,10765.9999999996
10580.16,4519,2.00000000040745,10768
10580.162,4520,2.00000000040745,10770.0000000004
10580.164,4521,2.00000000040745,10772.0000000008
10580.166,4522,1.99999999858846,10773.9999999994
10580.168,4523,2.00000000040745,10775.9999999998
10580.17,4524,2.00000000040745,10778.0000000002
10580.174,4525,4.00000000081491,10782.0000000011
10580.178,4526,3.99999999899592,10786.0000000001
10580.18,4527,2.00000000040745,10788.0000000005
10580.182,4528,2.00000000040745,10790.0000000009
10580.184,4529,1.99999999858846,10791.9999999995
10580.186,4530,2.00000000040745,10793.9999999999
10580.188,4531,2.00000000040745,10796.0000000003
10580.19,4532,2.00000000040745,10798.0000000007
10580.192,4533,1.99999999858846,10799.9999999993
10580.194,4534,2.00000000040745,10801.9999999997
10580.196,4535,2.00000000040745,10804.0000000001
10580.198,4536,2.00000000040745,10806.0000000005
10580.2,4537,2.00000000040745,10808.0000000009
10580.202,4538,1.99999999858846,10809.9999999995
10580.204,4539,2.00000000040745,10811.9999999999
10580.206,4540,2.00000000040745,10814.0000000003
10580.208,4541,2.00000000040745,10816.0000000007
10580.21,4542,1.99999999858846,10817.9999999993
10580.212,4543,2.00000000040745,10819.9999999997
10580.214,4544,2.00000000040745,10822.0000000001
10580.216,4545,2.00000000040745,10824.0000000005
10580.218,4546,2.00000000040745,10826.0000000009
10580.22,4547,1.99999999858846,10827.9999999995
10580.222,4548,2.00000000040745,10829.9999999999
10580.224,4549,2.00000000040745,10832.0000000003
10580.226,4550,2.00000000040745,10834.0000000007
10580.228,4551,1.99999999858846,10835.9999999993
10580.23,4552,2.00000000040745,10837.9999999997
10580.232,4553,2.00000000040745,10840.0000000001
10580.234,4554,2.00000000040745,10842.0000000006
10580.236,4555,2.00000000040745,10844.000000001
10580.238,4556,1.99999999858846,10845.9999999995
10580.24,4557,2.00000000040745,10848
10580.242,4558,2.00000000040745,10850.0000000004
10580.244,4559,2.00000000040745,10852.0000000008
10580.246,4560,1.99999999858846,10853.9999999994
10580.248,4561,2.00000000040745,10855.9999999998
10580.25,4562,2.00000000040745,10858.0000000002
10580.252,4563,2.00000000040745,10860.0000000006
10580.254,4564,2.00000000040745,10862.000000001
10580.256,4565,1.99999999858846,10863.9999999996
10580.258,4566,2.00000000040745,10866
10580.26,4567,2.00000000040745,10868.0000000004
10580.262,4568,2.00000000040745,10870.0000000008
10580.264,4569,1.99999999858846,10871.9999999994
10580.266,4570,2.00000000040745,10873.9999999998
10580.268,4571,2.00000000040745,10876.0000000002
10580.27,4572,2.00000000040745,10878.0000000006
10580.272,4573,2.00000000040745,10880.000000001
10580.274,4574,1.99999999858846,10881.9999999996
10580.276,4575,2.00000000040745,10884
10580.278,4576,2.00000000040745,10886.0000000004
10580.28,4577,2.00000000040745,10888.0000000008
10580.282,4578,1.99999999858846,10889.9999999994
10580.284,4579,2.00000000040745,10891.9999999998
10580.286,4580,2.00000000040745,10894.0000000002
10580.288,4581,2.00000000040745,10896.0000000006
10580.29,4582,2.00000000040745,10898.000000001
10580.292,4583,1.99999999858846,10899.9999999996
10580.294,4584,2.00000000040745,10902
10580.296,4585,2.00000000040745,10904.0000000005
10580.298,4586,2.00000000040745,10906.0000000009
10580.3,4587,1.99999999858846,10907.9999999994
10580.302,4588,2.00000000040745,10909.9999999999
10580.304,4589,2.00000000040745,10912.0000000003
10580.306,4590,2.00000000040745,10914.0000000007
10580.308,4591,2.00000000040745,10916.0000000011
10580.31,4592,1.99999999858846,10917.9999999997
10580.312,4593,2.00000000040745,10920.0000000001
10580.314,4594,2.00000000040745,10922.0000000005
10580.316,4595,2.00000000040745,10924.0000000009
10580.318,4596,1.99999999858846,10925.9999999995
10580.32,4597,2.00000000040745,10927.9999999999
10580.322,4598,2.00000000040745,10930.0000000003
10580.324,4599,2.00000000040745,10932.0000000007
10580.326,4600,1.99999999858846,10933.9999999993
10580.328,4601,2.00000000040745,10935.9999999997
10580.33,4602,2.00000000040745,10938.0000000001
10580.332,4603,2.00000000040745,10940.0000000005
10580.334,4604,2.00000000040745,10942.0000000009
10580.336,4605,1.99999999858846,10943.9999999995
10580.338,4606,2.00000000040745,10945.9999999999
10580.34,4607,2.00000000040745,10948.0000000003
10580.342,4608,2.00000000040745,10950.0000000007
10580.344,4609,1.99999999858846,10951.9999999993
10580.346,4610,2.00000000040745,10953.9999999997
10580.348,4611,2.00000000040745,10956.0000000001
10580.35,4612,2.00000000040745,10958.0000000005
10580.352,4613,2.00000000040745,10960.0000000009
10580.354,4614,1.99999999858846,10961.9999999995
10580.356,4615,2.00000000040745,10963.9999999999
10580.358,4616,2.00000000040745,10966.0000000003
10580.36,4617,2.00000000040745,10968.0000000008
10580.362,4618,1.99999999858846,10969.9999999993
10580.364,4619,2.00000000040745,10971.9999999998
10580.366,4620,2.00000000040745,10974.0000000002
10580.368,4621,2.00000000040745,10976.0000000006
10580.37,4622,2.00000000040745,10978.000000001
10580.372,4623,1.99999999858846,10979.9999999996
10580.374,4624,2.00000000040745,10982
10580.376,4625,2.00000000040745,10984.0000000004
10580.378,4626,2.00000000040745,10986.0000000008
10580.38,4627,1.99999999858846,10987.9999999994
10580.382,4628,2.00000000040745,10989.9999999998
10580.384,4629,2.00000000040745,10992.0000000002
10580.386,4630,2.00000000040745,10994.0000000006
10580.388,4631,2.00000000040745,10996.000000001
10580.39,4632,1.99999999858846,10997.9999999996
10580.392,4633,2.00000000040745,11000
10580.394,4634,2.00000000040745,11002.0000000004
10580.396,4635,2.00000000040745,11004.0000000008
10580.398,4636,1.99999999858846,11005.9999999994
10580.4,4637,2.00000000040745,11007.9999999998
10580.402,4638,2.00000000040745,11010.0000000002
10580.404,4639,2.00000000040745,11012.0000000006
10580.408,4640,3.99999999899592,11015.9999999996
10580.41,4641,2.00000000040745,11018
10580.412,4642,2.00000000040745,11020.0000000004
10580.414,4643,2.00000000040745,11022.0000000008
10580.416,4644,1.99999999858846,11023.9999999994
10580.418,4645,2.00000000040745,11025.9999999998
10580.42,4646,2.00000000040745,11028.0000000002
10580.422,4647,2.00000000040745,11030.0000000007
10580.424,4648,2.00000000040745,11032.0000000011
10580.426,4649,1.99999999858846,11033.9999999997
10580.428,4650,2.00000000040745,11036.0000000001
10580.43,4651,2.00000000040745,11038.0000000005
10580.432,4652,2.00000000040745,11040.0000000009
10580.434,4653,1.99999999858846,11041.9999999995
10580.436,4654,2.00000000040745,11043.9999999999
10580.438,4655,2.00000000040745,11046.0000000003
10580.44,4656,2.00000000040745,11048.0000000007
10580.442,4657,1.99999999858846,11049.9999999993
10580.444,4658,2.00000000040745,11051.9999999997
10580.446,4659,2.00000000040745,11054.0000000001
10580.448,4660,2.00000000040745,11056.0000000005
10580.45,4661,2.00000000040745,11058.0000000009
10580.452,4662,1.99999999858846,11059.9999999995
10580.454,4663,2.00000000040745,11061.9999999999
10580.456,4664,2.00000000040745,11064.0000000003
10580.46,4665,3.99999999899592,11067.9999999993
10580.462,4666,2.00000000040745,11069.9999999997
10580.464,4667,2.00000000040745,11072.0000000001
10580.466,4668,2.00000000040745,11074.0000000005
10580.468,4669,2.00000000040745,11076.0000000009
10580.47,4670,1.99999999858846,11077.9999999995
10580.472,4671,2.00000000040745,11079.9999999999
10580.474,4672,2.00000000040745,11082.0000000003
10580.476,4673,2.00000000040745,11084.0000000007
10580.478,4674,1.99999999858846,11085.9999999993
10580.48,4675,2.00000000040745,11087.9999999997
10580.482,4676,2.00000000040745,11090.0000000001
10580.484,4677,2.00000000040745,11092.0000000006
10580.486,4678,2.00000000040745,11094.000000001
10580.488,4679,1.99999999858846,11095.9999999995
10580.49,4680,2.00000000040745,11098
10580.492,4681,2.00000000040745,11100.0000000004
10580.494,4682,2.00000000040745,11102.0000000008
10580.496,4683,1.99999999858846,11103.9999999994
10580.498,4684,2.00000000040745,11105.9999999998
10580.5,4685,2.00000000040745,11108.0000000002
10580.502,4686,2.00000000040745,11110.0000000006
10580.504,4687,2.00000000040745,11112.000000001
10580.506,4688,1.99999999858846,11113.9999999996
10580.508,4689,2.00000000040745,11116
10580.51,4690,2.00000000040745,11118.0000000004
10580.512,4691,2.00000000040745,11120.0000000008
10580.514,4692,1.99999999858846,11121.9999999994
10580.516,4693,2.00000000040745,11123.9999999998
10580.518,4694,2.00000000040745,11126.0000000002
10580.52,4695,2.00000000040745,11128.0000000006
10580.522,4696,2.00000000040745,11130.000000001
10580.524,4697,1.99999999858846,11131.9999999996
10580.526,4698,2.00000000040745,11134
10580.528,4699,2.00000000040745,11136.0000000004
10580.53,4700,2.00000000040745,11138.0000000008
10580.532,4701,1.99999999858846,11139.9999999994
10580.534,4702,2.00000000040745,11141.9999999998
10580.536,4703,2.00000000040745,11144.0000000002
10580.538,4704,2.00000000040745,11146.0000000006
10580.54,4705,2.00000000040745,11148.000000001
10580.542,4706,1.99999999858846,11149.9999999996
10580.544,4707,2.00000000040745,11152
10580.546,4708,2.00000000040745,11154.0000000005
10580.548,4709,2.00000000040745,11156.0000000009
10580.55,4710,1.99999999858846,11157.9999999994
10580.552,4711,2.00000000040745,11159.9999999999
10580.554,4712,2.00000000040745,11162.0000000003
10580.556,4713,2.00000000040745,11164.0000000007
10580.558,4714,2.00000000040745,11166.0000000011
10580.56,4715,1.99999999858846,11167.9999999997
10580.562,4716,2.00000000040745,11170.0000000001
10580.564,4717,2.00000000040745,11172.0000000005
10580.566,4718,2.00000000040745,11174.0000000009
10580.568,4719,1.99999999858846,11175.9999999995
10580.57,4720,2.00000000040745,11177.9999999999
10580.572,4721,2.00000000040745,11180.0000000003
10580.574,4722,2.00000000040745,11182.0000000007
10580.576,4723,1.99999999858846,11183.9999999993
10580.578,4724,2.00000000040745,11185.9999999997
10580.58,4725,2.00000000040745,11188.0000000001
10580.582,4726,2.00000000040745,11190.0000000005
10580.584,4727,2.00000000040745,11192.0000000009
10580.586,4728,1.99999999858846,11193.9999999995
10580.588,4729,2.00000000040745,11195.9999999999
10580.59,4730,2.00000000040745,11198.0000000003
10580.592,4731,2.00000000040745,11200.0000000007
10580.594,4732,1.99999999858846,11201.9999999993
10580.596,4733,2.00000000040745,11203.9999999997
10580.598,4734,2.00000000040745,11206.0000000001
10580.6,4735,2.00000000040745,11208.0000000005
10580.602,4736,2.00000000040745,11210.0000000009
10580.604,4737,1.99999999858846,11211.9999999995
10580.606,4738,2.00000000040745,11213.9999999999
10580.608,4739,2.00000000040745,11216.0000000003
10580.61,4740,2.00000000040745,11218.0000000008
10580.612,4741,1.99999999858846,11219.9999999993
10580.614,4742,2.00000000040745,11221.9999999998
10580.616,4743,2.00000000040745,11224.0000000002
10580.618,4744,2.00000000040745,11226.0000000006
10580.62,4745,2.00000000040745,11228.000000001
10580.622,4746,1.99999999858846,11229.9999999996
10580.624,4747,2.00000000040745,11232
10580.626,4748,2.00000000040745,11234.0000000004
10580.628,4749,2.00000000040745,11236.0000000008
10580.63,4750,1.99999999858846,11237.9999999994
10580.632,4751,2.00000000040745,11239.9999999998
10580.634,4752,2.00000000040745,11242.0000000002
10580.638,4753,4.00000000081491,11246.000000001
10580.642,4754,3.99999999899592,11250
10580.648,4755,5.99999999940337,11255.9999999994
10580.654,4756,6.00000000122236,11262.0000000006
10580.66,4757,5.99999999940337,11268
10580.668,4758,7.99999999981083,11275.9999999998
10580.676,4759,7.99999999981083,11283.9999999997
10580.684,4760,7.99999999981083,11291.9999999995
10580.7,4761,16.0000000014406,11308.0000000009
10580.706,4762,5.99999999940337,11314.0000000003
10580.71,4763,3.99999999899592,11317.9999999993
10580.714,4764,4.00000000081491,11322.0000000001
10580.716,4765,2.00000000040745,11324.0000000005
10580.718,4766,2.00000000040745,11326.0000000009
10580.72,4767,1.99999999858846,11327.9999999995
10580.722,4768,2.00000000040745,11329.9999999999
10580.724,4769,2.00000000040745,11332.0000000003
10580.726,4770,2.00000000040745,11334.0000000007
10580.728,4771,1.99999999858846,11335.9999999993
10580.73,4772,2.00000000040745,11337.9999999997
10580.732,4773,2.00000000040745,11340.0000000001
10580.734,4774,2.00000000040745,11342.0000000006
10580.736,4775,2.00000000040745,11344.000000001
10580.738,4776,1.99999999858846,11345.9999999995
10580.74,4777,2.00000000040745,11348
10580.742,4778,2.00000000040745,11350.0000000004
10580.744,4779,2.00000000040745,11352.0000000008
10580.746,4780,1.99999999858846,11353.9999999994
10580.748,4781,2.00000000040745,11355.9999999998
10580.75,4782,2.00000000040745,11358.0000000002
10580.754,4783,4.00000000081491,11362.000000001
10580.758,4784,3.99999999899592,11366
10580.76,4785,2.00000000040745,11368.0000000004
10580.764,4786,3.99999999899592,11371.9999999994
10580.768,4787,4.00000000081491,11376.0000000002
10580.772,4788,4.00000000081491,11380.000000001
10580.776,4789,3.99999999899592,11384
10580.778,4790,2.00000000040745,11386.0000000004
10580.78,4791,2.00000000040745,11388.0000000008
10580.784,4792,3.99999999899592,11391.9999999998
10580.786,4793,2.00000000040745,11394.0000000002
10580.788,4794,2.00000000040745,11396.0000000006
10580.79,4795,2.00000000040745,11398.000000001
10580.792,4796,1.99999999858846,11399.9999999996
10580.794,4797,2.00000000040745,11402
10580.796,4798,2.00000000040745,11404.0000000005
10580.798,4799,2.00000000040745,11406.0000000009
10580.8,4800,1.99999999858846,11407.9999999994
10580.802,4801,2.00000000040745,11409.9999999999
10580.804,4802,2.00000000040745,11412.0000000003
10580.806,4803,2.00000000040745,11414.0000000007
10580.808,4804,2.00000000040745,11416.0000000011
10580.81,4805,1.99999999858846,11417.9999999997
10580.812,4806,2.00000000040745,11420.0000000001
10580.814,4807,2.00000000040745,11422.0000000005
10580.816,4808,2.00000000040745,11424.0000000009
10580.818,4809,1.99999999858846,11425.9999999995
10580.82,4810,2.00000000040745,11427.9999999999
10580.822,4811,2.00000000040745,11430.0000000003
10580.824,4812,2.00000000040745,11432.0000000007
10580.826,4813,1.99999999858846,11433.9999999993
10580.83,4814,4.00000000081491,11438.0000000001
10580.834,4815,4.00000000081491,11442.0000000009
10580.838,4816,3.99999999899592,11445.9999999999
10580.842,4817,4.00000000081491,11450.0000000007
10580.846,4818,3.99999999899592,11453.9999999997
10580.85,4819,4.00000000081491,11458.0000000005
10580.854,4820,3.99999999899592,11461.9999999995
10580.858,4821,4.00000000081491,11466.0000000003
10580.862,4822,3.99999999899592,11469.9999999993
10580.866,4823,4.00000000081491,11474.0000000002
10580.872,4824,5.99999999940337,11479.9999999996
10580.878,4825,6.00000000122236,11486.0000000008
10580.884,4826,5.99999999940337,11492.0000000002
10580.89,4827,5.99999999940337,11497.9999999996
10580.894,4828,4.00000000081491,11502.0000000004
10580.898,4829,3.99999999899592,11505.9999999994
10580.9,4830,2.00000000040745,11507.9999999998
10580.902,4831,2.00000000040745,11510.0000000002
10580.904,4832,2.00000000040745,11512.0000000006
10580.906,4833,2.00000000040745,11514.000000001
10580.908,4834,1.99999999858846,11515.9999999996
10580.91,4835,2.00000000040745,11518
10580.912,4836,2.00000000040745,11520.0000000004
10580.914,4837,2.00000000040745,11522.0000000008
10580.916,4838,1.99999999858846,11523.9999999994
10580.918,4839,2.00000000040745,11525.9999999998
10580.92,4840,2.00000000040745,11528.0000000002
10580.922,4841,2.00000000040745,11530.0000000007
10580.924,4842,2.00000000040745,11532.0000000011
10580.926,4843,1.99999999858846,11533.9999999997
10580.928,4844,2.00000000040745,11536.0000000001
10580.93,4845,2.00000000040745,11538.0000000005
10580.932,4846,2.00000000040745,11540.0000000009
10580.934,4847,1.99999999858846,11541.9999999995
10580.936,4848,2.00000000040745,11543.9999999999
10580.938,4849,2.00000000040745,11546.0000000003
10580.94,4850,2.00000000040745,11548.0000000007
10580.942,4851,1.99999999858846,11549.9999999993
10580.944,4852,2.00000000040745,11551.9999999997
10580.946,4853,2.00000000040745,11554.0000000001
10580.948,4854,2.00000000040745,11556.0000000005
10580.95,4855,2.00000000040745,11558.0000000009
10580.952,4856,1.99999999858846,11559.9999999995
10580.954,4857,2.00000000040745,11561.9999999999
10580.956,4858,2.00000000040745,11564.0000000003
10580.958,4859,2.00000000040745,11566.0000000007
10580.96,4860,1.99999999858846,11567.9999999993
10580.962,4861,2.00000000040745,11569.9999999997
10580.964,4862,2.00000000040745,11572.0000000001
10580.966,4863,2.00000000040745,11574.0000000005
10580.968,4864,2.00000000040745,11576.0000000009
10580.97,4865,1.99999999858846,11577.9999999995
10580.972,4866,2.00000000040745,11579.9999999999
10580.974,4867,2.00000000040745,11582.0000000003
10580.978,4868,3.99999999899592,11585.9999999993
10580.98,4869,2.00000000040745,11587.9999999997
10580.982,4870,2.00000000040745,11590.0000000001
10580.984,4871,2.00000000040745,11592.0000000006
10580.986,4872,2.00000000040745,11594.000000001
10580.988,4873,1.99999999858846,11595.9999999995
10580.99,4874,2.00000000040745,11598
10580.994,4875,4.00000000081491,11602.0000000008
10581,4876,5.99999999940337,11608.0000000002
10581.008,4877,7.99999999981083,11616
10581.03,4878,22.000000000844,11638.0000000008
10581.036,4879,5.99999999940337,11644.0000000002
10581.04,4880,4.00000000081491,11648.000000001
10581.042,4881,1.99999999858846,11649.9999999996
10581.044,4882,2.00000000040745,11652
10581.046,4883,2.00000000040745,11654.0000000005
10581.048,4884,2.00000000040745,11656.0000000009
10581.05,4885,1.99999999858846,11657.9999999994
10581.052,4886,2.00000000040745,11659.9999999999
10581.054,4887,2.00000000040745,11662.0000000003
10581.056,4888,2.00000000040745,11664.0000000007
10581.058,4889,2.00000000040745,11666.0000000011
10581.06,4890,1.99999999858846,11667.9999999997
10581.062,4891,2.00000000040745,11670.0000000001
10581.064,4892,2.00000000040745,11672.0000000005
10581.066,4893,2.00000000040745,11674.0000000009
10581.068,4894,1.99999999858846,11675.9999999995
10581.07,4895,2.00000000040745,11677.9999999999
10581.072,4896,2.00000000040745,11680.0000000003
10581.074,4897,2.00000000040745,11682.0000000007
10581.076,4898,1.99999999858846,11683.9999999993
10581.078,4899,2.00000000040745,11685.9999999997
10581.08,4900,2.00000000040745,11688.0000000001
10581.082,4901,2.00000000040745,11690.0000000005
10581.084,4902,2.00000000040745,11692.0000000009
10581.086,4903,1.99999999858846,11693.9999999995
10581.088,4904,2.00000000040745,11695.9999999999
10581.09,4905,2.00000000040745,11698.0000000003
10581.092,4906,2.00000000040745,11700.0000000007
10581.094,4907,1.99999999858846,11701.9999999993
10581.096,4908,2.00000000040745,11703.9999999997
10581.098,4909,2.00000000040745,11706.0000000001
10581.1,4910,2.00000000040745,11708.0000000005
10581.102,4911,2.00000000040745,11710.0000000009
10581.104,4912,1.99999999858846,11711.9999999995
10581.106,4913,2.00000000040745,11713.9999999999
10581.108,4914,2.00000000040745,11716.0000000003
10581.11,4915,2.00000000040745,11718.0000000008
10581.112,4916,1.99999999858846,11719.9999999993
10581.114,4917,2.00000000040745,11721.9999999998
10581.116,4918,2.00000000040745,11724.0000000002
10581.118,4919,2.00000000040745,11726.0000000006
10581.12,4920,2.00000000040745,11728.000000001
10581.122,4921,1.99999999858846,11729.9999999996
10581.124,4922,2.00000000040745,11732
10581.126,4923,2.00000000040745,11734.0000000004
10581.128,4924,2.00000000040745,11736.0000000008
10581.13,4925,1.99999999858846,11737.9999999994
10581.132,4926,2.00000000040745,11739.9999999998
10581.134,4927,2.00000000040745,11742.0000000002
10581.136,4928,2.00000000040745,11744.0000000006
10581.138,4929,2.00000000040745,11746.000000001
10581.14,4930,1.99999999858846,11747.9999999996
10581.144,4931,4.00000000081491,11752.0000000004
10581.148,4932,3.99999999899592,11755.9999999994
10581.154,4933,6.00000000122236,11762.0000000006
10581.162,4934,7.99999999981083,11770.0000000004
10581.17,4935,7.99999999981083,11778.0000000002
10581.196,4936,25.9999999998399,11804.0000000001
10581.21,4937,13.9999999992142,11817.9999999993
10581.214,4938,4.00000000081491,11822.0000000001
10581.216,4939,2.00000000040745,11824.0000000005
10581.218,4940,2.00000000040745,11826.0000000009
10581.22,4941,1.99999999858846,11827.9999999995
10581.222,4942,2.00000000040745,11829.9999999999
10581.224,4943,2.00000000040745,11832.0000000003
10581.226,4944,2.00000000040745,11834.0000000007
10581.228,4945,1.99999999858846,11835.9999999993
10581.23,4946,2.00000000040745,11837.9999999997
10581.232,4947,2.00000000040745,11840.0000000001
10581.234,4948,2.00000000040745,11842.0000000006
10581.236,4949,2.00000000040745,11844.000000001
10581.24,4950,3.99999999899592,11848
10581.244,4951,4.00000000081491,11852.0000000008
10581.248,4952,3.99999999899592,11855.9999999998
10581.252,4953,4.00000000081491,11860.0000000006
10581.256,4954,3.99999999899592,11863.9999999996
10581.26,4955,4.00000000081491,11868.0000000004
10581.262,4956,2.00000000040745,11870.0000000008
10581.264,4957,1.99999999858846,11871.9999999994
10581.266,4958,2.00000000040745,11873.9999999998
10581.268,4959,2.00000000040745,11876.0000000002
10581.27,4960,2.00000000040745,11878.0000000006
10581.272,4961,2.00000000040745,11880.000000001
10581.274,4962,1.99999999858846,11881.9999999996
10581.276,4963,2.00000000040745,11884
10581.278,4964,2.00000000040745,11886.0000000004
10581.282,4965,3.99999999899592,11889.9999999994
10581.286,4966,4.00000000081491,11894.0000000002
10581.29,4967,4.00000000081491,11898.000000001
10581.292,4968,1.99999999858846,11899.9999999996
10581.296,4969,4.00000000081491,11904.0000000005
10581.3,4970,3.99999999899592,11907.9999999994
10581.304,4971,4.00000000081491,11912.0000000003
10581.308,4972,4.00000000081491,11916.0000000011
10581.314,4973,5.99999999940337,11922.0000000005
10581.32,4974,5.99999999940337,11927.9999999999
10581.326,4975,5.99999999940337,11933.9999999993
10581.332,4976,6.00000000122236,11940.0000000005
10581.338,4977,5.99999999940337,11945.9999999999
10581.342,4978,4.00000000081491,11950.0000000007
10581.344,4979,1.99999999858846,11951.9999999993
10581.348,4980,4.00000000081491,11956.0000000001
10581.35,4981,2.00000000040745,11958.0000000005
10581.352,4982,2.00000000040745,11960.0000000009
10581.354,4983,1.99999999858846,11961.9999999995
10581.356,4984,2.00000000040745,11963.9999999999
10581.358,4985,2.00000000040745,11966.0000000003
10581.36,4986,2.00000000040745,11968.0000000008
10581.362,4987,1.99999999858846,11969.9999999993
10581.364,4988,2.00000000040745,11971.9999999998
10581.366,4989,2.00000000040745,11974.0000000002
10581.368,4990,2.00000000040745,11976.0000000006
10581.37,4991,2.00000000040745,11978.000000001
10581.372,4992,1.99999999858846,11979.9999999996
10581.374,4993,2.00000000040745,11982
10581.376,4994,2.00000000040745,11984.0000000004
10581.378,4995,2.00000000040745,11986.0000000008
10581.38,4996,1.99999999858846,11987.9999999994
10581.382,4997,2.00000000040745,11989.9999999998
10581.384,4998,2.00000000040745,11992.0000000002
10581.386,4999,2.00000000040745,11994.0000000006
10581.388,5000,2.00000000040745,11996.000000001
10581.39,5001,1.99999999858846,11997.9999999996
10581.392,5002,2.00000000040745,12000
10581.394,5003,2.00000000040745,12002.0000000004
10581.396,5004,2.00000000040745,12004.0000000008
10581.398,5005,1.99999999858846,12005.9999999994
10581.4,5006,2.00000000040745,12007.9999999998
10581.402,5007,2.00000000040745,12010.0000000002
10581.404,5008,2.00000000040745,12012.0000000006
10581.406,5009,2.00000000040745,12014.000000001
10581.408,5010,1.99999999858846,12015.9999999996
10581.41,5011,2.00000000040745,12018
10581.412,5012,2.00000000040745,12020.0000000004
10581.414,5013,2.00000000040745,12022.0000000008
10581.416,5014,1.99999999858846,12023.9999999994
10581.418,5015,2.00000000040745,12025.9999999998
10581.42,5016,2.00000000040745,12028.0000000002
10581.422,5017,2.00000000040745,12030.0000000007
10581.424,5018,2.00000000040745,12032.0000000011
10581.426,5019,1.99999999858846,12033.9999999997
10581.428,5020,2.00000000040745,12036.0000000001
10581.43,5021,2.00000000040745,12038.0000000005
10581.432,5022,2.00000000040745,12040.0000000009
10581.434,5023,1.99999999858846,12041.9999999995
10581.436,5024,2.00000000040745,12043.9999999999
10581.438,5025,2.00000000040745,12046.0000000003
10581.44,5026,2.00000000040745,12048.0000000007
10581.442,5027,1.99999999858846,12049.9999999993
10581.444,5028,2.00000000040745,12051.9999999997
10581.446,5029,2.00000000040745,12054.0000000001
10581.448,5030,2.00000000040745,12056.0000000005
10581.45,5031,2.00000000040745,12058.0000000009
10581.452,5032,1.99999999858846,12059.9999999995
10581.454,5033,2.00000000040745,12061.9999999999
10581.456,5034,2.00000000040745,12064.0000000003
10581.458,5035,2.00000000040745,12066.0000000007
10581.46,5036,1.99999999858846,12067.9999999993
10581.462,5037,2.00000000040745,12069.9999999997
10581.464,5038,2.00000000040745,12072.0000000001
10581.466,5039,2.00000000040745,12074.0000000005
10581.468,5040,2.00000000040745,12076.0000000009
10581.47,5041,1.99999999858846,12077.9999999995
10581.472,5042,2.00000000040745,12079.9999999999
10581.474,5043,2.00000000040745,12082.0000000003
10581.476,5044,2.00000000040745,12084.0000000007
10581.478,5045,1.99999999858846,12085.9999999993
10581.48,5046,2.00000000040745,12087.9999999997
10581.482,5047,2.00000000040745,12090.0000000001
10581.484,5048,2.00000000040745,12092.0000000006
10581.486,5049,2.00000000040745,12094.000000001
10581.488,5050,1.99999999858846,12095.9999999995
10581.49,5051,2.00000000040745,12098
10581.492,5052,2.00000000040745,12100.0000000004
10581.494,5053,2.00000000040745,12102.0000000008
10581.496,5054,1.99999999858846,12103.9999999994
10581.498,5055,2.00000000040745,12105.9999999998
10581.5,5056,2.00000000040745,12108.0000000002
10581.502,5057,2.00000000040745,12110.0000000006
10581.504,5058,2.00000000040745,12112.000000001
10581.506,5059,1.99999999858846,12113.9999999996
10581.508,5060,2.00000000040745,12116
10581.51,5061,2.00000000040745,12118.0000000004
10581.512,5062,2.00000000040745,12120.0000000008
10581.514,5063,1.99999999858846,12121.9999999994
10581.516,5064,2.00000000040745,12123.9999999998
10581.518,5065,2.00000000040745,12126.0000000002
10581.52,5066,2.00000000040745,12128.0000000006
10581.522,5067,2.00000000040745,12130.000000001
10581.524,5068,1.99999999858846,12131.9999999996
10581.526,5069,2.00000000040745,12134
10581.528,5070,2.00000000040745,12136.0000000004
10581.53,5071,2.00000000040745,12138.0000000008
10581.532,5072,1.99999999858846,12139.9999999994
10581.534,5073,2.00000000040745,12141.9999999998
10581.536,5074,2.00000000040745,12144.0000000002
10581.538,5075,2.00000000040745,12146.0000000006
10581.54,5076,2.00000000040745,12148.000000001
10581.542,5077,1.99999999858846,12149.9999999996
10581.544,5078,2.00000000040745,12152
10581.546,5079,2.00000000040745,12154.0000000005
10581.548,5080,2.00000000040745,12156.0000000009
10581.55,5081,1.99999999858846,12157.9999999994
10581.552,5082,2.00000000040745,12159.9999999999
10581.554,5083,2.00000000040745,12162.0000000003
10581.556,5084,2.00000000040745,12164.0000000007
10581.558,5085,2.00000000040745,12166.0000000011
10581.56,5086,1.99999999858846,12167.9999999997
10581.562,5087,2.00000000040745,12170.0000000001
10581.564,5088,2.00000000040745,12172.0000000005
10581.566,5089,2.00000000040745,12174.0000000009
10581.568,5090,1.99999999858846,12175.9999999995
10581.57,5091,2.00000000040745,12177.9999999999
10581.572,5092,2.00000000040745,12180.0000000003
10581.574,5093,2.00000000040745,12182.0000000007
10581.576,5094,1.99999999858846,12183.9999999993
10581.578,5095,2.00000000040745,12185.9999999997
10581.58,5096,2.00000000040745,12188.0000000001
10581.582,5097,2.00000000040745,12190.0000000005
10581.584,5098,2.00000000040745,12192.0000000009
10581.586,5099,1.99999999858846,12193.9999999995
10581.588,5100,2.00000000040745,12195.9999999999
10581.59,5101,2.00000000040745,12198.0000000003
10581.592,5102,2.00000000040745,12200.0000000007
10581.594,5103,1.99999999858846,12201.9999999993
10581.596,5104,2.00000000040745,12203.9999999997
10581.598,5105,2.00000000040745,12206.0000000001
10581.6,5106,2.00000000040745,12208.0000000005
10581.602,5107,2.00000000040745,12210.0000000009
10581.604,5108,1.99999999858846,12211.9999999995
10581.606,5109,2.00000000040745,12213.9999999999
10581.608,5110,2.00000000040745,12216.0000000003
10581.61,5111,2.00000000040745,12218.0000000008
10581.612,5112,1.99999999858846,12219.9999999993
10581.614,5113,2.00000000040745,12221.9999999998
10581.616,5114,2.00000000040745,12224.0000000002
10581.618,5115,2.00000000040745,12226.0000000006
10581.62,5116,2.00000000040745,12228.000000001
10581.622,5117,1.99999999858846,12229.9999999996
10581.624,5118,2.00000000040745,12232
10581.626,5119,2.00000000040745,12234.0000000004
10581.628,5120,2.00000000040745,12236.0000000008
10581.63,5121,1.99999999858846,12237.9999999994
10581.632,5122,2.00000000040745,12239.9999999998
10581.634,5123,2.00000000040745,12242.0000000002
10581.636,5124,2.00000000040745,12244.0000000006
10581.638,5125,2.00000000040745,12246.000000001
10581.64,5126,1.99999999858846,12247.9999999996
10581.642,5127,2.00000000040745,12250
10581.644,5128,2.00000000040745,12252.0000000004
10581.646,5129,2.00000000040745,12254.0000000008
10581.648,5130,1.99999999858846,12255.9999999994
10581.65,5131,2.00000000040745,12257.9999999998
10581.652,5132,2.00000000040745,12260.0000000002
10581.654,5133,2.00000000040745,12262.0000000006
10581.656,5134,2.00000000040745,12264.000000001
10581.658,5135,1.99999999858846,12265.9999999996
10581.66,5136,2.00000000040745,12268
10581.662,5137,2.00000000040745,12270.0000000004
10581.664,5138,2.00000000040745,12272.0000000008
10581.666,5139,1.99999999858846,12273.9999999994
10581.668,5140,2.00000000040745,12275.9999999998
10581.67,5141,2.00000000040745,12278.0000000002
10581.672,5142,2.00000000040745,12280.0000000007
10581.674,5143,2.00000000040745,12282.0000000011
10581.676,5144,1.99999999858846,12283.9999999997
10581.678,5145,2.00000000040745,12286.0000000001
10581.68,5146,2.00000000040745,12288.0000000005
10581.682,5147,2.00000000040745,12290.0000000009
10581.684,5148,1.99999999858846,12291.9999999995
10581.686,5149,2.00000000040745,12293.9999999999
10581.688,5150,2.00000000040745,12296.0000000003
10581.69,5151,2.00000000040745,12298.0000000007
10581.692,5152,1.99999999858846,12299.9999999993
10581.694,5153,2.00000000040745,12301.9999999997
10581.696,5154,2.00000000040745,12304.0000000001
10581.698,5155,2.00000000040745,12306.0000000005
10581.7,5156,2.00000000040745,12308.0000000009
10581.702,5157,1.99999999858846,12309.9999999995
10581.704,5158,2.00000000040745,12311.9999999999
10581.706,5159,2.00000000040745,12314.0000000003
10581.708,5160,2.00000000040745,12316.0000000007
10581.71,5161,1.99999999858846,12317.9999999993
10581.712,5162,2.00000000040745,12319.9999999997
10581.714,5163,2.00000000040745,12322.0000000001
10581.716,5164,2.00000000040745,12324.0000000005
10581.718,5165,2.00000000040745,12326.0000000009
10581.72,5166,1.99999999858846,12327.9999999995
10581.722,5167,2.00000000040745,12329.9999999999
10581.724,5168,2.00000000040745,12332.0000000003
10581.726,5169,2.00000000040745,12334.0000000007
10581.728,5170,1.99999999858846,12335.9999999993
10581.73,5171,2.00000000040745,12337.9999999997
10581.732,5172,2.00000000040745,12340.0000000001
10581.734,5173,2.00000000040745,12342.0000000006
10581.736,5174,2.00000000040745,12344.000000001
10581.738,5175,1.99999999858846,12345.9999999995
10581.74,5176,2.00000000040745,12348
10581.742,5177,2.00000000040745,12350.0000000004
10581.744,5178,2.00000000040745,12352.0000000008
10581.746,5179,1.99999999858846,12353.9999999994
10581.748,5180,2.00000000040745,12355.9999999998
10581.75,5181,2.00000000040745,12358.0000000002
10581.752,5182,2.00000000040745,12360.0000000006
10581.754,5183,2.00000000040745,12362.000000001
10581.756,5184,1.99999999858846,12363.9999999996
10581.758,5185,2.00000000040745,12366
10581.76,5186,2.00000000040745,12368.0000000004
10581.762,5187,2.00000000040745,12370.0000000008
10581.764,5188,1.99999999858846,12371.9999999994
10581.766,5189,2.00000000040745,12373.9999999998
10581.768,5190,2.00000000040745,12376.0000000002
10581.77,5191,2.00000000040745,12378.0000000006
10581.772,5192,2.00000000040745,12380.000000001
10581.774,5193,1.99999999858846,12381.9999999996
10581.776,5194,2.00000000040745,12384
10581.778,5195,2.00000000040745,12386.0000000004
10581.78,5196,2.00000000040745,12388.0000000008
10581.782,5197,1.99999999858846,12389.9999999994
10581.784,5198,2.00000000040745,12391.9999999998
10581.786,5199,2.00000000040745,12394.0000000002
10581.788,5200,2.00000000040745,12396.0000000006
10581.79,5201,2.00000000040745,12398.000000001
10581.792,5202,1.99999999858846,12399.9999999996
10581.794,5203,2.00000000040745,12402
10581.796,5204,2.00000000040745,12404.0000000005
10581.798,5205,2.00000000040745,12406.0000000009
10581.8,5206,1.99999999858846,12407.9999999994
10581.802,5207,2.00000000040745,12409.9999999999
10581.804,5208,2.00000000040745,12412.0000000003
10581.806,5209,2.00000000040745,12414.0000000007
10581.808,5210,2.00000000040745,12416.0000000011
10581.81,5211,1.99999999858846,12417.9999999997
10581.812,5212,2.00000000040745,12420.0000000001
10581.814,5213,2.00000000040745,12422.0000000005
10581.816,5214,2.00000000040745,12424.0000000009
10581.818,5215,1.99999999858846,12425.9999999995
10581.82,5216,2.00000000040745,12427.9999999999
10581.822,5217,2.00000000040745,12430.0000000003
10581.824,5218,2.00000000040745,12432.0000000007
10581.826,5219,1.99999999858846,12433.9999999993
10581.828,5220,2.00000000040745,12435.9999999997
10581.83,5221,2.00000000040745,12438.0000000001
10581.832,5222,2.00000000040745,12440.0000000005
10581.834,5223,2.00000000040745,12442.0000000009
10581.836,5224,1.99999999858846,12443.9999999995
10581.838,5225,2.00000000040745,12445.9999999999
10581.84,5226,2.00000000040745,12448.0000000003
10581.842,5227,2.00000000040745,12450.0000000007
10581.844,5228,1.99999999858846,12451.9999999993
10581.846,5229,2.00000000040745,12453.9999999997
10581.848,5230,2.00000000040745,12456.0000000001
10581.85,5231,2.00000000040745,12458.0000000005
10581.852,5232,2.00000000040745,12460.0000000009
10581.854,5233,1.99999999858846,12461.9999999995
10581.856,5234,2.00000000040745,12463.9999999999
10581.858,5235,2.00000000040745,12466.0000000003
10581.86,5236,2.00000000040745,12468.0000000008
10581.862,5237,1.99999999858846,12469.9999999993
10581.864,5238,2.00000000040745,12471.9999999998
10581.866,5239,2.00000000040745,12474.0000000002
10581.868,5240,2.00000000040745,12476.0000000006
10581.87,5241,2.00000000040745,12478.000000001
10581.872,5242,1.99999999858846,12479.9999999996
10581.874,5243,2.00000000040745,12482
10581.876,5244,2.00000000040745,12484.0000000004
10581.878,5245,2.00000000040745,12486.0000000008
10581.88,5246,1.99999999858846,12487.9999999994
10581.882,5247,2.00000000040745,12489.9999999998
10581.884,5248,2.00000000040745,12492.0000000002
10581.886,5249,2.00000000040745,12494.0000000006
10581.888,5250,2.00000000040745,12496.000000001
10581.89,5251,1.99999999858846,12497.9999999996
10581.892,5252,2.00000000040745,12500
10581.894,5253,2.00000000040745,12502.0000000004
10581.896,5254,2.00000000040745,12504.0000000008
10581.898,5255,1.99999999858846,12505.9999999994
10581.9,5256,2.00000000040745,12507.9999999998
10581.902,5257,2.00000000040745,12510.0000000002
10581.904,5258,2.00000000040745,12512.0000000006
10581.906,5259,2.00000000040745,12514.000000001
10581.908,5260,1.99999999858846,12515.9999999996
10581.91,5261,2.00000000040745,12518
10581.912,5262,2.00000000040745,12520.0000000004
10581.914,5263,2.00000000040745,12522.0000000008
10581.916,5264,1.99999999858846,12523.9999999994
10581.92,5265,4.00000000081491,12528.0000000002
10581.926,5266,5.99999999940337,12533.9999999997
10581.934,5267,7.99999999981083,12541.9999999995
10581.956,5268,22.000000000844,12564.0000000003
10581.96,5269,3.99999999899592,12567.9999999993
10581.964,5270,4.00000000081491,12572.0000000001
10581.966,5271,2.00000000040745,12574.0000000005
10581.968,5272,2.00000000040745,12576.0000000009
10581.97,5273,1.99999999858846,12577.9999999995
10581.972,5274,2.00000000040745,12579.9999999999
10581.974,5275,2.00000000040745,12582.0000000003
10581.976,5276,2.00000000040745,12584.0000000007
10581.978,5277,1.99999999858846,12585.9999999993
10581.98,5278,2.00000000040745,12587.9999999997
10581.982,5279,2.00000000040745,12590.0000000001
10581.984,5280,2.00000000040745,12592.0000000006
10581.986,5281,2.00000000040745,12594.000000001
10581.988,5282,1.99999999858846,12595.9999999995
10581.99,5283,2.00000000040745,12598
10581.992,5284,2.00000000040745,12600.0000000004
10581.994,5285,2.00000000040745,12602.0000000008
10581.996,5286,1.99999999858846,12603.9999999994
10581.998,5287,2.00000000040745,12605.9999999998
10582,5288,2.00000000040745,12608.0000000002
10582.002,5289,2.00000000040745,12610.0000000006
10582.004,5290,2.00000000040745,12612.000000001
10582.006,5291,1.99999999858846,12613.9999999996
10582.008,5292,2.00000000040745,12616
10582.01,5293,2.00000000040745,12618.0000000004
10582.012,5294,2.00000000040745,12620.0000000008
10582.014,5295,1.99999999858846,12621.9999999994
10582.016,5296,2.00000000040745,12623.9999999998
10582.018,5297,2.00000000040745,12626.0000000002
10582.02,5298,2.00000000040745,12628.0000000006
10582.022,5299,2.00000000040745,12630.000000001
10582.024,5300,1.99999999858846,12631.9999999996
10582.026,5301,2.00000000040745,12634
10582.028,5302,2.00000000040745,12636.0000000004
10582.03,5303,2.00000000040745,12638.0000000008
10582.032,5304,1.99999999858846,12639.9999999994
10582.034,5305,2.00000000040745,12641.9999999998
10582.036,5306,2.00000000040745,12644.0000000002
10582.038,5307,2.00000000040745,12646.0000000006
10582.04,5308,2.00000000040745,12648.000000001
10582.042,5309,1.99999999858846,12649.9999999996
10582.044,5310,2.00000000040745,12652
10582.046,5311,2.00000000040745,12654.0000000005
10582.048,5312,2.00000000040745,12656.0000000009
10582.05,5313,1.99999999858846,12657.9999999994
10582.052,5314,2.00000000040745,12659.9999999999
10582.054,5315,2.00000000040745,12662.0000000003
10582.056,5316,2.00000000040745,12664.0000000007
10582.058,5317,2.00000000040745,12666.0000000011
10582.06,5318,1.99999999858846,12667.9999999997
10582.062,5319,2.00000000040745,12670.0000000001
10582.064,5320,2.00000000040745,12672.0000000005
10582.066,5321,2.00000000040745,12674.0000000009
10582.068,5322,1.99999999858846,12675.9999999995
10582.07,5323,2.00000000040745,12677.9999999999
10582.072,5324,2.00000000040745,12680.0000000003
10582.074,5325,2.00000000040745,12682.0000000007
10582.076,5326,1.99999999858846,12683.9999999993
10582.078,5327,2.00000000040745,12685.9999999997
10582.08,5328,2.00000000040745,12688.0000000001
10582.082,5329,2.00000000040745,12690.0000000005
10582.084,5330,2.00000000040745,12692.0000000009
10582.086,5331,1.99999999858846,12693.9999999995
10582.088,5332,2.00000000040745,12695.9999999999
10582.09,5333,2.00000000040745,12698.0000000003
10582.092,5334,2.00000000040745,12700.0000000007
10582.094,5335,1.99999999858846,12701.9999999993
10582.096,5336,2.00000000040745,12703.9999999997
10582.098,5337,2.00000000040745,12706.0000000001
10582.1,5338,2.00000000040745,12708.0000000005
10582.102,5339,2.00000000040745,12710.0000000009
10582.104,5340,1.99999999858846,12711.9999999995
10582.106,5341,2.00000000040745,12713.9999999999
10582.108,5342,2.00000000040745,12716.0000000003
10582.11,5343,2.00000000040745,12718.0000000008
10582.112,5344,1.99999999858846,12719.9999999993
10582.114,5345,2.00000000040745,12721.9999999998
10582.116,5346,2.00000000040745,12724.0000000002
10582.118,5347,2.00000000040745,12726.0000000006
10582.12,5348,2.00000000040745,12728.000000001
10582.122,5349,1.99999999858846,12729.9999999996
10582.124,5350,2.00000000040745,12732
10582.126,5351,2.00000000040745,12734.0000000004
10582.128,5352,2.00000000040745,12736.0000000008
10582.13,5353,1.99999999858846,12737.9999999994
10582.132,5354,2.00000000040745,12739.9999999998
10582.134,5355,2.00000000040745,12742.0000000002
10582.136,5356,2.00000000040745,12744.0000000006
10582.138,5357,2.00000000040745,12746.000000001
10582.14,5358,1.99999999858846,12747.9999999996
10582.142,5359,2.00000000040745,12750
10582.144,5360,2.00000000040745,12752.0000000004
10582.146,5361,2.00000000040745,12754.0000000008
10582.148,5362,1.99999999858846,12755.9999999994
10582.15,5363,2.00000000040745,12757.9999999998
10582.152,5364,2.00000000040745,12760.0000000002
10582.154,5365,2.00000000040745,12762.0000000006
10582.156,5366,2.00000000040745,12764.000000001
10582.158,5367,1.99999999858846,12765.9999999996
10582.16,5368,2.00000000040745,12768
10582.162,5369,2.00000000040745,12770.0000000004
10582.164,5370,2.00000000040745,12772.0000000008
10582.166,5371,1.99999999858846,12773.9999999994
10582.168,5372,2.00000000040745,12775.9999999998
10582.17,5373,2.00000000040745,12778.0000000002
10582.172,5374,2.00000000040745,12780.0000000007
10582.174,5375,2.00000000040745,12782.0000000011
10582.176,5376,1.99999999858846,12783.9999999997
10582.178,5377,2.00000000040745,12786.0000000001
10582.18,5378,2.00000000040745,12788.0000000005
10582.182,5379,2.00000000040745,12790.0000000009
10582.184,5380,1.99999999858846,12791.9999999995
10582.186,5381,2.00000000040745,12793.9999999999
10582.188,5382,2.00000000040745,12796.0000000003
10582.19,5383,2.00000000040745,12798.0000000007
10582.192,5384,1.99999999858846,12799.9999999993
10582.194,5385,2.00000000040745,12801.9999999997
10582.196,5386,2.00000000040745,12804.0000000001
10582.198,5387,2.00000000040745,12806.0000000005
10582.2,5388,2.00000000040745,12808.0000000009
10582.202,5389,1.99999999858846,12809.9999999995
10582.204,5390,2.00000000040745,12811.9999999999
10582.208,5391,4.00000000081491,12816.0000000007
10582.214,5392,5.99999999940337,12822.0000000001
10582.22,5393,5.99999999940337,12827.9999999995
10582.224,5394,4.00000000081491,12832.0000000003
10582.228,5395,3.99999999899592,12835.9999999993
10582.23,5396,2.00000000040745,12837.9999999997
10582.232,5397,2.00000000040745,12840.0000000001
10582.234,5398,2.00000000040745,12842.0000000006
10582.236,5399,2.00000000040745,12844.000000001
10582.238,5400,1.99999999858846,12845.9999999995
10582.24,5401,2.00000000040745,12848
10582.242,5402,2.00000000040745,12850.0000000004
10582.244,5403,2.00000000040745,12852.0000000008
10582.246,5404,1.99999999858846,12853.9999999994
10582.248,5405,2.00000000040745,12855.9999999998
10582.25,5406,2.00000000040745,12858.0000000002
10582.252,5407,2.00000000040745,12860.0000000006
10582.254,5408,2.00000000040745,12862.000000001
10582.256,5409,1.99999999858846,12863.9999999996
10582.26,5410,4.00000000081491,12868.0000000004
10582.264,5411,3.99999999899592,12871.9999999994
10582.268,5412,4.00000000081491,12876.0000000002
10582.272,5413,4.00000000081491,12880.000000001
10582.274,5414,1.99999999858846,12881.9999999996
10582.278,5415,4.00000000081491,12886.0000000004
10582.282,5416,3.99999999899592,12889.9999999994
10582.286,5417,4.00000000081491,12894.0000000002
10582.29,5418,4.00000000081491,12898.000000001
10582.292,5419,1.99999999858846,12899.9999999996
10582.294,5420,2.00000000040745,12902
10582.296,5421,2.00000000040745,12904.0000000005
10582.298,5422,2.00000000040745,12906.0000000009
10582.3,5423,1.99999999858846,12907.9999999994
10582.302,5424,2.00000000040745,12909.9999999999
10582.304,5425,2.00000000040745,12912.0000000003
10582.306,5426,2.00000000040745,12914.0000000007
10582.308,5427,2.00000000040745,12916.0000000011
10582.31,5428,1.99999999858846,12917.9999999997
10582.312,5429,2.00000000040745,12920.0000000001
10582.314,5430,2.00000000040745,12922.0000000005
10582.316,5431,2.00000000040745,12924.0000000009
10582.318,5432,1.99999999858846,12925.9999999995
10582.32,5433,2.00000000040745,12927.9999999999
10582.322,5434,2.00000000040745,12930.0000000003
10582.324,5435,2.00000000040745,12932.0000000007
10582.326,5436,1.99999999858846,12933.9999999993
10582.328,5437,2.00000000040745,12935.9999999997
10582.33,5438,2.00000000040745,12938.0000000001
10582.332,5439,2.00000000040745,12940.0000000005
10582.334,5440,2.00000000040745,12942.0000000009
10582.336,5441,1.99999999858846,12943.9999999995
10582.338,5442,2.00000000040745,12945.9999999999
10582.34,5443,2.00000000040745,12948.0000000003
10582.342,5444,2.00000000040745,12950.0000000007
10582.344,5445,1.99999999858846,12951.9999999993
10582.346,5446,2.00000000040745,12953.9999999997
10582.348,5447,2.00000000040745,12956.0000000001
10582.35,5448,2.00000000040745,12958.0000000005
10582.352,5449,2.00000000040745,12960.0000000009
10582.354,5450,1.99999999858846,12961.9999999995
10582.356,5451,2.00000000040745,12963.9999999999
10582.358,5452,2.00000000040745,12966.0000000003
10582.36,5453,2.00000000040745,12968.0000000008
10582.362,5454,1.99999999858846,12969.9999999993
10582.364,5455,2.00000000040745,12971.9999999998
10582.366,5456,2.00000000040745,12974.0000000002
10582.368,5457,2.00000000040745,12976.0000000006
10582.37,5458,2.00000000040745,12978.000000001
10582.372,5459,1.99999999858846,12979.9999999996
10582.374,5460,2.00000000040745,12982
10582.376,5461,2.00000000040745,12984.0000000004
10582.378,5462,2.00000000040745,12986.0000000008
10582.38,5463,1.99999999858846,12987.9999999994
10582.382,5464,2.00000000040745,12989.9999999998
10582.384,5465,2.00000000040745,12992.0000000002
10582.386,5466,2.00000000040745,12994.0000000006
10582.388,5467,2.00000000040745,12996.000000001
10582.39,5468,1.99999999858846,12997.9999999996
10582.392,5469,2.00000000040745,13000
10582.394,5470,2.00000000040745,13002.0000000004
10582.396,5471,2.00000000040745,13004.0000000008
10582.398,5472,1.99999999858846,13005.9999999994
10582.4,5473,2.00000000040745,13007.9999999998
10582.402,5474,2.00000000040745,13010.0000000002
10582.404,5475,2.00000000040745,13012.0000000006
10582.406,5476,2.00000000040745,13014.000000001
10582.408,5477,1.99999999858846,13015.9999999996
10582.41,5478,2.00000000040745,13018
10582.412,5479,2.00000000040745,13020.0000000004
10582.414,5480,2.00000000040745,13022.0000000008
10582.416,5481,1.99999999858846,13023.9999999994
10582.418,5482,2.00000000040745,13025.9999999998
10582.42,5483,2.00000000040745,13028.0000000002
10582.422,5484,2.00000000040745,13030.0000000007
10582.424,5485,2.00000000040745,13032.0000000011
10582.426,5486,1.99999999858846,13033.9999999997
10582.428,5487,2.00000000040745,13036.0000000001
10582.43,5488,2.00000000040745,13038.0000000005
10582.432,5489,2.00000000040745,13040.0000000009
10582.434,5490,1.99999999858846,13041.9999999995
10582.436,5491,2.00000000040745,13043.9999999999
10582.438,5492,2.00000000040745,13046.0000000003
10582.44,5493,2.00000000040745,13048.0000000007
10582.444,5494,3.99999999899592,13051.9999999997
10582.446,5495,2.00000000040745,13054.0000000001
10582.448,5496,2.00000000040745,13056.0000000005
10582.45,5497,2.00000000040745,13058.0000000009
10582.454,5498,3.99999999899592,13061.9999999999
10582.456,5499,2.00000000040745,13064.0000000003
10582.458,5500,2.00000000040745,13066.0000000007
10582.46,5501,1.99999999858846,13067.9999999993
10582.462,5502,2.00000000040745,13069.9999999997
10582.464,5503,2.00000000040745,13072.0000000001
10582.466,5504,2.00000000040745,13074.0000000005
10582.468,5505,2.00000000040745,13076.0000000009
10582.47,5506,1.99999999858846,13077.9999999995
10582.472,5507,2.00000000040745,13079.9999999999
10582.474,5508,2.00000000040745,13082.0000000003
10582.476,5509,2.00000000040745,13084.0000000007
10582.478,5510,1.99999999858846,13085.9999999993
10582.48,5511,2.00000000040745,13087.9999999997
10582.482,5512,2.00000000040745,13090.0000000001
10582.484,5513,2.00000000040745,13092.0000000006
10582.486,5514,2.00000000040745,13094.000000001
10582.488,5515,1.99999999858846,13095.9999999995
10582.49,5516,2.00000000040745,13098
10582.492,5517,2.00000000040745,13100.0000000004
10582.494,5518,2.00000000040745,13102.0000000008
10582.496,5519,1.99999999858846,13103.9999999994
10582.498,5520,2.00000000040745,13105.9999999998
10582.5,5521,2.00000000040745,13108.0000000002
10582.502,5522,2.00000000040745,13110.0000000006
10582.504,5523,2.00000000040745,13112.000000001
10582.506,5524,1.99999999858846,13113.9999999996
10582.508,5525,2.00000000040745,13116
10582.51,5526,2.00000000040745,13118.0000000004
10582.512,5527,2.00000000040745,13120.0000000008
10582.514,5528,1.99999999858846,13121.9999999994
10582.518,5529,4.00000000081491,13126.0000000002
10582.522,5530,4.00000000081491,13130.000000001
10582.528,5531,5.99999999940337,13136.0000000004
10582.554,5532,25.9999999998399,13162.0000000003
10582.57,5533,15.9999999996217,13177.9999999999
10582.586,5534,15.9999999996217,13193.9999999995
10582.594,5535,7.99999999981083,13201.9999999993
10582.602,5536,8.00000000162981,13210.0000000009
10582.608,5537,5.99999999940337,13216.0000000003
10582.612,5538,3.99999999899592,13219.9999999993
10582.614,5539,2.00000000040745,13221.9999999998
10582.616,5540,2.00000000040745,13224.0000000002
10582.618,5541,2.00000000040745,13226.0000000006
10582.62,5542,2.00000000040745,13228.000000001
10582.622,5543,1.99999999858846,13229.9999999996
10582.624,5544,2.00000000040745,13232
10582.626,5545,2.00000000040745,13234.0000000004
10582.628,5546,2.00000000040745,13236.0000000008
10582.63,5547,1.99999999858846,13237.9999999994
10582.632,5548,2.00000000040745,13239.9999999998
10582.634,5549,2.00000000040745,13242.0000000002
10582.636,5550,2.00000000040745,13244.0000000006
10582.638,5551,2.00000000040745,13246.000000001
10582.64,5552,1.99999999858846,13247.9999999996
10582.642,5553,2.00000000040745,13250
10582.644,5554,2.00000000040745,13252.0000000004
10582.646,5555,2.00000000040745,13254.0000000008
10582.648,5556,1.99999999858846,13255.9999999994
10582.65,5557,2.00000000040745,13257.9999999998
10582.652,5558,2.00000000040745,13260.0000000002
10582.654,5559,2.00000000040745,13262.0000000006
10582.656,5560,2.00000000040745,13264.000000001
10582.658,5561,1.99999999858846,13265.9999999996
10582.66,5562,2.00000000040745,13268
10582.662,5563,2.00000000040745,13270.0000000004
10582.664,5564,2.00000000040745,13272.0000000008
10582.666,5565,1.99999999858846,13273.9999999994
10582.668,5566,2.00000000040745,13275.9999999998
10582.67,5567,2.00000000040745,13278.0000000002
10582.672,5568,2.00000000040745,13280.0000000007
10582.674,5569,2.00000000040745,13282.0000000011
10582.676,5570,1.99999999858846,13283.9999999997
10582.678,5571,2.00000000040745,13286.0000000001
10582.68,5572,2.00000000040745,13288.0000000005
10582.682,5573,2.00000000040745,13290.0000000009
10582.684,5574,1.99999999858846,13291.9999999995
10582.686,5575,2.00000000040745,13293.9999999999
10582.688,5576,2.00000000040745,13296.0000000003
10582.69,5577,2.00000000040745,13298.0000000007
10582.692,5578,1.99999999858846,13299.9999999993
10582.694,5579,2.00000000040745,13301.9999999997
10582.696,5580,2.00000000040745,13304.0000000001
10582.698,5581,2.00000000040745,13306.0000000005
10582.7,5582,2.00000000040745,13308.0000000009
10582.702,5583,1.99999999858846,13309.9999999995
10582.704,5584,2.00000000040745,13311.9999999999
10582.706,5585,2.00000000040745,13314.0000000003
10582.708,5586,2.00000000040745,13316.0000000007
10582.71,5587,1.99999999858846,13317.9999999993
10582.712,5588,2.00000000040745,13319.9999999997
10582.714,5589,2.00000000040745,13322.0000000001
10582.716,5590,2.00000000040745,13324.0000000005
10582.718,5591,2.00000000040745,13326.0000000009
10582.72,5592,1.99999999858846,13327.9999999995
10582.722,5593,2.00000000040745,13329.9999999999
10582.724,5594,2.00000000040745,13332.0000000003
10582.726,5595,2.00000000040745,13334.0000000007
10582.728,5596,1.99999999858846,13335.9999999993
10582.73,5597,2.00000000040745,13337.9999999997
10582.732,5598,2.00000000040745,13340.0000000001
10582.734,5599,2.00000000040745,13342.0000000006
10582.736,5600,2.00000000040745,13344.000000001
10582.738,5601,1.99999999858846,13345.9999999995
10582.74,5602,2.00000000040745,13348
10582.742,5603,2.00000000040745,13350.0000000004
10582.744,5604,2.00000000040745,13352.0000000008
10582.746,5605,1.99999999858846,13353.9999999994
10582.748,5606,2.00000000040745,13355.9999999998
10582.75,5607,2.00000000040745,13358.0000000002
10582.752,5608,2.00000000040745,13360.0000000006
10582.754,5609,2.00000000040745,13362.000000001
10582.756,5610,1.99999999858846,13363.9999999996
10582.758,5611,2.00000000040745,13366
10582.76,5612,2.00000000040745,13368.0000000004
10582.762,5613,2.00000000040745,13370.0000000008
10582.764,5614,1.99999999858846,13371.9999999994
10582.766,5615,2.00000000040745,13373.9999999998
10582.768,5616,2.00000000040745,13376.0000000002
10582.77,5617,2.00000000040745,13378.0000000006
10582.772,5618,2.00000000040745,13380.000000001
10582.774,5619,1.99999999858846,13381.9999999996
10582.776,5620,2.00000000040745,13384
10582.778,5621,2.00000000040745,13386.0000000004
10582.78,5622,2.00000000040745,13388.0000000008
10582.782,5623,1.99999999858846,13389.9999999994
10582.784,5624,2.00000000040745,13391.9999999998
10582.788,5625,4.00000000081491,13396.0000000006
10582.79,5626,2.00000000040745,13398.000000001
10582.792,5627,1.99999999858846,13399.9999999996
10582.794,5628,2.00000000040745,13402
10582.796,5629,2.00000000040745,13404.0000000005
10582.798,5630,2.00000000040745,13406.0000000009
10582.8,5631,1.99999999858846,13407.9999999994
10582.802,5632,2.00000000040745,13409.9999999999
10582.804,5633,2.00000000040745,13412.0000000003
10582.806,5634,2.00000000040745,13414.0000000007
10582.81,5635,3.99999999899592,13417.9999999997
10582.814,5636,4.00000000081491,13422.0000000005
10582.816,5637,2.00000000040745,13424.0000000009
10582.818,5638,1.99999999858846,13425.9999999995
10582.82,5639,2.00000000040745,13427.9999999999
10582.822,5640,2.00000000040745,13430.0000000003
10582.824,5641,2.00000000040745,13432.0000000007
10582.826,5642,1.99999999858846,13433.9999999993
10582.828,5643,2.00000000040745,13435.9999999997
10582.83,5644,2.00000000040745,13438.0000000001
10582.832,5645,2.00000000040745,13440.0000000005
10582.834,5646,2.00000000040745,13442.0000000009
10582.836,5647,1.99999999858846,13443.9999999995
10582.838,5648,2.00000000040745,13445.9999999999
10582.84,5649,2.00000000040745,13448.0000000003
10582.842,5650,2.00000000040745,13450.0000000007
10582.844,5651,1.99999999858846,13451.9999999993
10582.846,5652,2.00000000040745,13453.9999999997
10582.848,5653,2.00000000040745,13456.0000000001
10582.85,5654,2.00000000040745,13458.0000000005
10582.852,5655,2.00000000040745,13460.0000000009
10582.854,5656,1.99999999858846,13461.9999999995
10582.856,5657,2.00000000040745,13463.9999999999
10582.858,5658,2.00000000040745,13466.0000000003
10582.86,5659,2.00000000040745,13468.0000000008
10582.862,5660,1.99999999858846,13469.9999999993
10582.864,5661,2.00000000040745,13471.9999999998
10582.866,5662,2.00000000040745,13474.0000000002
10582.868,5663,2.00000000040745,13476.0000000006
10582.87,5664,2.00000000040745,13478.000000001
10582.874,5665,3.99999999899592,13482
10582.88,5666,5.99999999940337,13487.9999999994
10582.888,5667,8.00000000162981,13496.000000001
10583.04,5668,152.000000000044,13648.000000001
10583.048,5669,7.99999999981083,13656.0000000009
10583.054,5670,5.99999999940337,13662.0000000003
10583.06,5671,5.99999999940337,13667.9999999997
10583.064,5672,4.00000000081491,13672.0000000005
10583.066,5673,2.00000000040745,13674.0000000009
10583.068,5674,1.99999999858846,13675.9999999995
10583.07,5675,2.00000000040745,13677.9999999999
10583.072,5676,2.00000000040745,13680.0000000003
10583.074,5677,2.00000000040745,13682.0000000007
10583.076,5678,1.99999999858846,13683.9999999993
10583.078,5679,2.00000000040745,13685.9999999997
10583.08,5680,2.00000000040745,13688.0000000001
10583.082,5681,2.00000000040745,13690.0000000005
10583.084,5682,2.00000000040745,13692.0000000009
10583.086,5683,1.99999999858846,13693.9999999995
10583.088,5684,2.00000000040745,13695.9999999999
10583.09,5685,2.00000000040745,13698.0000000003
10583.092,5686,2.00000000040745,13700.0000000007
10583.094,5687,1.99999999858846,13701.9999999993
10583.096,5688,2.00000000040745,13703.9999999997
10583.098,5689,2.00000000040745,13706.0000000001
10583.1,5690,2.00000000040745,13708.0000000005
10583.102,5691,2.00000000040745,13710.0000000009
10583.104,5692,1.99999999858846,13711.9999999995
10583.106,5693,2.00000000040745,13713.9999999999
10583.108,5694,2.00000000040745,13716.0000000003
10583.11,5695,2.00000000040745,13718.0000000008
10583.112,5696,1.99999999858846,13719.9999999993
10583.114,5697,2.00000000040745,13721.9999999998
10583.116,5698,2.00000000040745,13724.0000000002
10583.118,5699,2.00000000040745,13726.0000000006
10583.12,5700,2.00000000040745,13728.000000001
10583.122,5701,1.99999999858846,13729.9999999996
10583.124,5702,2.00000000040745,13732
10583.126,5703,2.00000000040745,13734.0000000004
10583.128,5704,2.00000000040745,13736.0000000008
10583.13,5705,1.99999999858846,13737.9999999994
10583.132,5706,2.00000000040745,13739.9999999998
10583.134,5707,2.00000000040745,13742.0000000002
10583.136,5708,2.00000000040745,13744.0000000006
10583.138,5709,2.00000000040745,13746.000000001
10583.14,5710,1.99999999858846,13747.9999999996
10583.142,5711,2.00000000040745,13750
10583.144,5712,2.00000000040745,13752.0000000004
10583.146,5713,2.00000000040745,13754.0000000008
10583.148,5714,1.99999999858846,13755.9999999994
10583.15,5715,2.00000000040745,13757.9999999998
10583.152,5716,2.00000000040745,13760.0000000002
10583.154,5717,2.00000000040745,13762.0000000006
10583.158,5718,3.99999999899592,13765.9999999996
10583.164,5719,6.00000000122236,13772.0000000008
10583.172,5720,7.99999999981083,13780.0000000007
10583.18,5721,7.99999999981083,13788.0000000005
10583.186,5722,5.99999999940337,13793.9999999999
10583.19,5723,4.00000000081491,13798.0000000007
10583.194,5724,3.99999999899592,13801.9999999997
10583.196,5725,2.00000000040745,13804.0000000001
10583.198,5726,2.00000000040745,13806.0000000005
10583.2,5727,2.00000000040745,13808.0000000009
10583.202,5728,1.99999999858846,13809.9999999995
10583.204,5729,2.00000000040745,13811.9999999999
10583.206,5730,2.00000000040745,13814.0000000003
10583.208,5731,2.00000000040745,13816.0000000007
10583.21,5732,1.99999999858846,13817.9999999993
10583.212,5733,2.00000000040745,13819.9999999997
10583.214,5734,2.00000000040745,13822.0000000001
10583.216,5735,2.00000000040745,13824.0000000005
10583.218,5736,2.00000000040745,13826.0000000009
10583.22,5737,1.99999999858846,13827.9999999995
10583.222,5738,2.00000000040745,13829.9999999999
10583.224,5739,2.00000000040745,13832.0000000003
10583.226,5740,2.00000000040745,13834.0000000007
10583.228,5741,1.99999999858846,13835.9999999993
10583.23,5742,2.00000000040745,13837.9999999997
10583.232,5743,2.00000000040745,13840.0000000001
10583.234,5744,2.00000000040745,13842.0000000006
10583.236,5745,2.00000000040745,13844.000000001
10583.238,5746,1.99999999858846,13845.9999999995
10583.24,5747,2.00000000040745,13848
10583.242,5748,2.00000000040745,13850.0000000004
10583.244,5749,2.00000000040745,13852.0000000008
10583.246,5750,1.99999999858846,13853.9999999994
10583.248,5751,2.00000000040745,13855.9999999998
10583.25,5752,2.00000000040745,13858.0000000002
10583.252,5753,2.00000000040745,13860.0000000006
10583.254,5754,2.00000000040745,13862.000000001
10583.256,5755,1.99999999858846,13863.9999999996
10583.258,5756,2.00000000040745,13866
10583.26,5757,2.00000000040745,13868.0000000004
10583.262,5758,2.00000000040745,13870.0000000008
10583.264,5759,1.99999999858846,13871.9999999994
10583.266,5760,2.00000000040745,13873.9999999998
10583.268,5761,2.00000000040745,13876.0000000002
10583.27,5762,2.00000000040745,13878.0000000006
10583.272,5763,2.00000000040745,13880.000000001
10583.274,5764,1.99999999858846,13881.9999999996
10583.276,5765,2.00000000040745,13884
10583.278,5766,2.00000000040745,13886.0000000004
10583.28,5767,2.00000000040745,13888.0000000008
10583.282,5768,1.99999999858846,13889.9999999994
10583.284,5769,2.00000000040745,13891.9999999998
10583.286,5770,2.00000000040745,13894.0000000002
10583.288,5771,2.00000000040745,13896.0000000006
10583.29,5772,2.00000000040745,13898.000000001
10583.292,5773,1.99999999858846,13899.9999999996
10583.294,5774,2.00000000040745,13902
10583.296,5775,2.00000000040745,13904.0000000005
10583.298,5776,2.00000000040745,13906.0000000009
10583.3,5777,1.99999999858846,13907.9999999994
10583.302,5778,2.00000000040745,13909.9999999999
10583.306,5779,4.00000000081491,13914.0000000007
10583.308,5780,2.00000000040745,13916.0000000011
10583.31,5781,1.99999999858846,13917.9999999997
10583.312,5782,2.00000000040745,13920.0000000001
10583.314,5783,2.00000000040745,13922.0000000005
10583.316,5784,2.00000000040745,13924.0000000009
10583.318,5785,1.99999999858846,13925.9999999995
10583.32,5786,2.00000000040745,13927.9999999999
10583.322,5787,2.00000000040745,13930.0000000003
10583.324,5788,2.00000000040745,13932.0000000007
10583.328,5789,3.99999999899592,13935.9999999997
10583.334,5790,6.00000000122236,13942.0000000009
10583.342,5791,7.99999999981083,13950.0000000007
10583.366,5792,23.9999999994325,13974.0000000002
10583.37,5793,4.00000000081491,13978.000000001
10583.374,5794,3.99999999899592,13982
10583.376,5795,2.00000000040745,13984.0000000004
10583.378,5796,2.00000000040745,13986.0000000008
10583.38,5797,1.99999999858846,13987.9999999994
10583.382,5798,2.00000000040745,13989.9999999998
10583.384,5799,2.00000000040745,13992.0000000002
10583.386,5800,2.00000000040745,13994.0000000006
10583.388,5801,2.00000000040745,13996.000000001
10583.39,5802,1.99999999858846,13997.9999999996
10583.392,5803,2.00000000040745,14000
10583.394,5804,2.00000000040745,14002.0000000004
10583.396,5805,2.00000000040745,14004.0000000008
10583.398,5806,1.99999999858846,14005.9999999994
10583.4,5807,2.00000000040745,14007.9999999998
10583.402,5808,2.00000000040745,14010.0000000002
10583.404,5809,2.00000000040745,14012.0000000006
10583.406,5810,2.00000000040745,14014.000000001
10583.408,5811,1.99999999858846,14015.9999999996
10583.41,5812,2.00000000040745,14018
10583.412,5813,2.00000000040745,14020.0000000004
10583.414,5814,2.00000000040745,14022.0000000008
10583.416,5815,1.99999999858846,14023.9999999994
10583.418,5816,2.00000000040745,14025.9999999998
10583.42,5817,2.00000000040745,14028.0000000002
10583.422,5818,2.00000000040745,14030.0000000007
10583.424,5819,2.00000000040745,14032.0000000011
10583.426,5820,1.99999999858846,14033.9999999997
10583.428,5821,2.00000000040745,14036.0000000001
10583.43,5822,2.00000000040745,14038.0000000005
10583.432,5823,2.00000000040745,14040.0000000009
10583.434,5824,1.99999999858846,14041.9999999995
10583.436,5825,2.00000000040745,14043.9999999999
10583.438,5826,2.00000000040745,14046.0000000003
10583.44,5827,2.00000000040745,14048.0000000007
10583.442,5828,1.99999999858846,14049.9999999993
10583.444,5829,2.00000000040745,14051.9999999997
10583.446,5830,2.00000000040745,14054.0000000001
10583.448,5831,2.00000000040745,14056.0000000005
10583.45,5832,2.00000000040745,14058.0000000009
10583.452,5833,1.99999999858846,14059.9999999995
10583.454,5834,2.00000000040745,14061.9999999999
10583.456,5835,2.00000000040745,14064.0000000003
10583.458,5836,2.00000000040745,14066.0000000007
10583.46,5837,1.99999999858846,14067.9999999993
10583.462,5838,2.00000000040745,14069.9999999997
10583.464,5839,2.00000000040745,14072.0000000001
10583.466,5840,2.00000000040745,14074.0000000005
10583.468,5841,2.00000000040745,14076.0000000009
10583.47,5842,1.99999999858846,14077.9999999995
10583.472,5843,2.00000000040745,14079.9999999999
10583.474,5844,2.00000000040745,14082.0000000003
10583.476,5845,2.00000000040745,14084.0000000007
10583.478,5846,1.99999999858846,14085.9999999993
10583.48,5847,2.00000000040745,14087.9999999997
10583.482,5848,2.00000000040745,14090.0000000001
10583.484,5849,2.00000000040745,14092.0000000006
10583.486,5850,2.00000000040745,14094.000000001
10583.488,5851,1.99999999858846,14095.9999999995
10583.49,5852,2.00000000040745,14098
10583.492,5853,2.00000000040745,14100.0000000004
10583.494,5854,2.00000000040745,14102.0000000008
10583.496,5855,1.99999999858846,14103.9999999994
10583.5,5856,4.00000000081491,14108.0000000002
10583.504,5857,4.00000000081491,14112.000000001
10583.508,5858,3.99999999899592,14116
10583.512,5859,4.00000000081491,14120.0000000008
10583.516,5860,3.99999999899592,14123.9999999998
10583.52,5861,4.00000000081491,14128.0000000006
10583.524,5862,3.99999999899592,14131.9999999996
10583.526,5863,2.00000000040745,14134
10583.528,5864,2.00000000040745,14136.0000000004
10583.53,5865,2.00000000040745,14138.0000000008
10583.532,5866,1.99999999858846,14139.9999999994
10583.534,5867,2.00000000040745,14141.9999999998
10583.536,5868,2.00000000040745,14144.0000000002
10583.538,5869,2.00000000040745,14146.0000000006
10583.54,5870,2.00000000040745,14148.000000001
10583.542,5871,1.99999999858846,14149.9999999996
10583.544,5872,2.00000000040745,14152
10583.546,5873,2.00000000040745,14154.0000000005
10583.548,5874,2.00000000040745,14156.0000000009
10583.55,5875,1.99999999858846,14157.9999999994
10583.552,5876,2.00000000040745,14159.9999999999
10583.554,5877,2.00000000040745,14162.0000000003
10583.556,5878,2.00000000040745,14164.0000000007
10583.558,5879,2.00000000040745,14166.0000000011
10583.56,5880,1.99999999858846,14167.9999999997
10583.562,5881,2.00000000040745,14170.0000000001
10583.564,5882,2.00000000040745,14172.0000000005
10583.566,5883,2.00000000040745,14174.0000000009
10583.568,5884,1.99999999858846,14175.9999999995
10583.57,5885,2.00000000040745,14177.9999999999
10583.572,5886,2.00000000040745,14180.0000000003
10583.574,5887,2.00000000040745,14182.0000000007
10583.576,5888,1.99999999858846,14183.9999999993
10583.578,5889,2.00000000040745,14185.9999999997
10583.58,5890,2.00000000040745,14188.0000000001
10583.582,5891,2.00000000040745,14190.0000000005
10583.584,5892,2.00000000040745,14192.0000000009
10583.586,5893,1.99999999858846,14193.9999999995
10583.588,5894,2.00000000040745,14195.9999999999
10583.59,5895,2.00000000040745,14198.0000000003
10583.592,5896,2.00000000040745,14200.0000000007
10583.594,5897,1.99999999858846,14201.9999999993
10583.596,5898,2.00000000040745,14203.9999999997
10583.598,5899,2.00000000040745,14206.0000000001
10583.6,5900,2.00000000040745,14208.0000000005
10583.602,5901,2.00000000040745,14210.0000000009
10583.604,5902,1.99999999858846,14211.9999999995
10583.606,5903,2.00000000040745,14213.9999999999
10583.608,5904,2.00000000040745,14216.0000000003
10583.61,5905,2.00000000040745,14218.0000000008
10583.612,5906,1.99999999858846,14219.9999999993
10583.614,5907,2.00000000040745,14221.9999999998
10583.616,5908,2.00000000040745,14224.0000000002
10583.618,5909,2.00000000040745,14226.0000000006
10583.62,5910,2.00000000040745,14228.000000001
10583.622,5911,1.99999999858846,14229.9999999996
10583.624,5912,2.00000000040745,14232
10583.626,5913,2.00000000040745,14234.0000000004
10583.628,5914,2.00000000040745,14236.0000000008
10583.63,5915,1.99999999858846,14237.9999999994
10583.632,5916,2.00000000040745,14239.9999999998
10583.634,5917,2.00000000040745,14242.0000000002
10583.636,5918,2.00000000040745,14244.0000000006
10583.638,5919,2.00000000040745,14246.000000001
10583.64,5920,1.99999999858846,14247.9999999996
10583.642,5921,2.00000000040745,14250
10583.644,5922,2.00000000040745,14252.0000000004
10583.646,5923,2.00000000040745,14254.0000000008
10583.648,5924,1.99999999858846,14255.9999999994
10583.65,5925,2.00000000040745,14257.9999999998
10583.652,5926,2.00000000040745,14260.0000000002
10583.654,5927,2.00000000040745,14262.0000000006
10583.656,5928,2.00000000040745,14264.000000001
10583.658,5929,1.99999999858846,14265.9999999996
10583.66,5930,2.00000000040745,14268
10583.662,5931,2.00000000040745,14270.0000000004
10583.664,5932,2.00000000040745,14272.0000000008
10583.666,5933,1.99999999858846,14273.9999999994
10583.668,5934,2.00000000040745,14275.9999999998
10583.67,5935,2.00000000040745,14278.0000000002
10583.672,5936,2.00000000040745,14280.0000000007
10583.674,5937,2.00000000040745,14282.0000000011
10583.676,5938,1.99999999858846,14283.9999999997
10583.678,5939,2.00000000040745,14286.0000000001
10583.68,5940,2.00000000040745,14288.0000000005
10583.682,5941,2.00000000040745,14290.0000000009
10583.684,5942,1.99999999858846,14291.9999999995
10583.686,5943,2.00000000040745,14293.9999999999
10583.688,5944,2.00000000040745,14296.0000000003
10583.69,5945,2.00000000040745,14298.0000000007
10583.692,5946,1.99999999858846,14299.9999999993
10583.694,5947,2.00000000040745,14301.9999999997
10583.696,5948,2.00000000040745,14304.0000000001
10583.698,5949,2.00000000040745,14306.0000000005
10583.7,5950,2.00000000040745,14308.0000000009
10583.702,5951,1.99999999858846,14309.9999999995
10583.704,5952,2.00000000040745,14311.9999999999
10583.706,5953,2.00000000040745,14314.0000000003
10583.708,5954,2.00000000040745,14316.0000000007
10583.71,5955,1.99999999858846,14317.9999999993
10583.712,5956,2.00000000040745,14319.9999999997
10583.714,5957,2.00000000040745,14322.0000000001
10583.716,5958,2.00000000040745,14324.0000000005
10583.718,5959,2.00000000040745,14326.0000000009
10583.72,5960,1.99999999858846,14327.9999999995
10583.722,5961,2.00000000040745,14329.9999999999
10583.724,5962,2.00000000040745,14332.0000000003
10583.726,5963,2.00000000040745,14334.0000000007
10583.728,5964,1.99999999858846,14335.9999999993
10583.73,5965,2.00000000040745,14337.9999999997
10583.732,5966,2.00000000040745,14340.0000000001
10583.734,5967,2.00000000040745,14342.0000000006
10583.738,5968,3.99999999899592,14345.9999999995
10583.742,5969,4.00000000081491,14350.0000000004
10583.748,5970,5.99999999940337,14355.9999999998
10583.754,5971,6.00000000122236,14362.000000001
10583.758,5972,3.99999999899592,14366
10583.762,5973,4.00000000081491,14370.0000000008
10583.764,5974,1.99999999858846,14371.9999999994
10583.766,5975,2.00000000040745,14373.9999999998
10583.768,5976,2.00000000040745,14376.0000000002
10583.77,5977,2.00000000040745,14378.0000000006
10583.772,5978,2.00000000040745,14380.000000001
10583.774,5979,1.99999999858846,14381.9999999996
10583.776,5980,2.00000000040745,14384
10583.778,5981,2.00000000040745,14386.0000000004
10583.78,5982,2.00000000040745,14388.0000000008
10583.782,5983,1.99999999858846,14389.9999999994
10583.784,5984,2.00000000040745,14391.9999999998
10583.786,5985,2.00000000040745,14394.0000000002
10583.788,5986,2.00000000040745,14396.0000000006
10583.79,5987,2.00000000040745,14398.000000001
10583.792,5988,1.99999999858846,14399.9999999996
10583.794,5989,2.00000000040745,14402
10583.798,5990,4.00000000081491,14406.0000000009
10583.802,5991,3.99999999899592,14409.9999999999
10583.804,5992,2.00000000040745,14412.0000000003
10583.806,5993,2.00000000040745,14414.0000000007
10583.808,5994,2.00000000040745,14416.0000000011
10583.81,5995,1.99999999858846,14417.9999999997
10583.812,5996,2.00000000040745,14420.0000000001
10583.814,5997,2.00000000040745,14422.0000000005
10583.816,5998,2.00000000040745,14424.0000000009
10583.818,5999,1.99999999858846,14425.9999999995
10583.82,6000,2.00000000040745,14427.9999999999
10583.822,6001,2.00000000040745,14430.0000000003
10583.824,6002,2.00000000040745,14432.0000000007
10583.826,6003,1.99999999858846,14433.9999999993
10583.828,6004,2.00000000040745,14435.9999999997
10583.83,6005,2.00000000040745,14438.0000000001
10583.832,6006,2.00000000040745,14440.0000000005
10583.834,6007,2.00000000040745,14442.0000000009
10583.836,6008,1.99999999858846,14443.9999999995
10583.838,6009,2.00000000040745,14445.9999999999
10583.84,6010,2.00000000040745,14448.0000000003
10583.842,6011,2.00000000040745,14450.0000000007
10583.844,6012,1.99999999858846,14451.9999999993
10583.846,6013,2.00000000040745,14453.9999999997
10583.848,6014,2.00000000040745,14456.0000000001
10583.85,6015,2.00000000040745,14458.0000000005
10583.852,6016,2.00000000040745,14460.0000000009
10583.854,6017,1.99999999858846,14461.9999999995
10583.856,6018,2.00000000040745,14463.9999999999
10583.858,6019,2.00000000040745,14466.0000000003
10583.86,6020,2.00000000040745,14468.0000000008
10583.862,6021,1.99999999858846,14469.9999999993
10583.864,6022,2.00000000040745,14471.9999999998
10583.866,6023,2.00000000040745,14474.0000000002
10583.868,6024,2.00000000040745,14476.0000000006
10583.87,6025,2.00000000040745,14478.000000001
10583.872,6026,1.99999999858846,14479.9999999996
10583.874,6027,2.00000000040745,14482
10583.876,6028,2.00000000040745,14484.0000000004
10583.878,6029,2.00000000040745,14486.0000000008
10583.88,6030,1.99999999858846,14487.9999999994
10583.882,6031,2.00000000040745,14489.9999999998
10583.884,6032,2.00000000040745,14492.0000000002
10583.886,6033,2.00000000040745,14494.0000000006
10583.888,6034,2.00000000040745,14496.000000001
10583.89,6035,1.99999999858846,14497.9999999996
10583.892,6036,2.00000000040745,14500
10583.894,6037,2.00000000040745,14502.0000000004
10583.898,6038,3.99999999899592,14505.9999999994
10583.904,6039,6.00000000122236,14512.0000000006
10583.912,6040,7.99999999981083,14520.0000000004
10583.954,6041,41.9999999994616,14561.9999999999
10583.96,6042,5.99999999940337,14567.9999999993
10583.964,6043,4.00000000081491,14572.0000000001
10583.968,6044,4.00000000081491,14576.0000000009
10583.972,6045,3.99999999899592,14579.9999999999
10583.976,6046,4.00000000081491,14584.0000000007
10583.98,6047,3.99999999899592,14587.9999999997
10583.982,6048,2.00000000040745,14590.0000000001
10583.984,6049,2.00000000040745,14592.0000000006
10583.986,6050,2.00000000040745,14594.000000001
10583.988,6051,1.99999999858846,14595.9999999995
10583.99,6052,2.00000000040745,14598
10583.992,6053,2.00000000040745,14600.0000000004
10583.994,6054,2.00000000040745,14602.0000000008
10583.996,6055,1.99999999858846,14603.9999999994
10583.998,6056,2.00000000040745,14605.9999999998
10584.002,6057,4.00000000081491,14610.0000000006
10584.004,6058,2.00000000040745,14612.000000001
10584.008,6059,3.99999999899592,14616
10584.012,6060,4.00000000081491,14620.0000000008
10584.016,6061,3.99999999899592,14623.9999999998
10584.018,6062,2.00000000040745,14626.0000000002
10584.022,6063,4.00000000081491,14630.000000001
10584.024,6064,1.99999999858846,14631.9999999996
10584.026,6065,2.00000000040745,14634
10584.028,6066,2.00000000040745,14636.0000000004
10584.03,6067,2.00000000040745,14638.0000000008
10584.032,6068,1.99999999858846,14639.9999999994
10584.034,6069,2.00000000040745,14641.9999999998
10584.036,6070,2.00000000040745,14644.0000000002
10584.038,6071,2.00000000040745,14646.0000000006
10584.04,6072,2.00000000040745,14648.000000001
10584.042,6073,1.99999999858846,14649.9999999996
10584.044,6074,2.00000000040745,14652
10584.046,6075,2.00000000040745,14654.0000000005
10584.048,6076,2.00000000040745,14656.0000000009
10584.05,6077,1.99999999858846,14657.9999999994
10584.052,6078,2.00000000040745,14659.9999999999
10584.054,6079,2.00000000040745,14662.0000000003
10584.056,6080,2.00000000040745,14664.0000000007
10584.058,6081,2.00000000040745,14666.0000000011
10584.06,6082,1.99999999858846,14667.9999999997
10584.062,6083,2.00000000040745,14670.0000000001
10584.064,6084,2.00000000040745,14672.0000000005
10584.066,6085,2.00000000040745,14674.0000000009
10584.068,6086,1.99999999858846,14675.9999999995
10584.07,6087,2.00000000040745,14677.9999999999
10584.072,6088,2.00000000040745,14680.0000000003
10584.074,6089,2.00000000040745,14682.0000000007
10584.076,6090,1.99999999858846,14683.9999999993
10584.078,6091,2.00000000040745,14685.9999999997
10584.08,6092,2.00000000040745,14688.0000000001
10584.082,6093,2.00000000040745,14690.0000000005
10584.084,6094,2.00000000040745,14692.0000000009
10584.086,6095,1.99999999858846,14693.9999999995
10584.088,6096,2.00000000040745,14695.9999999999
10584.09,6097,2.00000000040745,14698.0000000003
10584.092,6098,2.00000000040745,14700.0000000007
10584.094,6099,1.99999999858846,14701.9999999993
10584.096,6100,2.00000000040745,14703.9999999997
10584.098,6101,2.00000000040745,14706.0000000001
10584.1,6102,2.00000000040745,14708.0000000005
10584.102,6103,2.00000000040745,14710.0000000009
10584.104,6104,1.99999999858846,14711.9999999995
10584.106,6105,2.00000000040745,14713.9999999999
10584.108,6106,2.00000000040745,14716.0000000003
10584.11,6107,2.00000000040745,14718.0000000008
10584.112,6108,1.99999999858846,14719.9999999993
10584.116,6109,4.00000000081491,14724.0000000002
10584.118,6110,2.00000000040745,14726.0000000006
10584.12,6111,2.00000000040745,14728.000000001
10584.122,6112,1.99999999858846,14729.9999999996
10584.124,6113,2.00000000040745,14732
10584.126,6114,2.00000000040745,14734.0000000004
10584.128,6115,2.00000000040745,14736.0000000008
10584.13,6116,1.99999999858846,14737.9999999994
10584.132,6117,2.00000000040745,14739.9999999998
10584.134,6118,2.00000000040745,14742.0000000002
10584.136,6119,2.00000000040745,14744.0000000006
10584.138,6120,2.00000000040745,14746.000000001
10584.14,6121,1.99999999858846,14747.9999999996
10584.142,6122,2.00000000040745,14750
10584.144,6123,2.00000000040745,14752.0000000004
10584.146,6124,2.00000000040745,14754.0000000008
10584.148,6125,1.99999999858846,14755.9999999994
10584.15,6126,2.00000000040745,14757.9999999998
10584.152,6127,2.00000000040745,14760.0000000002
10584.154,6128,2.00000000040745,14762.0000000006
10584.156,6129,2.00000000040745,14764.000000001
10584.158,6130,1.99999999858846,14765.9999999996
10584.16,6131,2.00000000040745,14768
10584.162,6132,2.00000000040745,14770.0000000004
10584.164,6133,2.00000000040745,14772.0000000008
10584.166,6134,1.99999999858846,14773.9999999994
10584.168,6135,2.00000000040745,14775.9999999998
10584.17,6136,2.00000000040745,14778.0000000002
10584.172,6137,2.00000000040745,14780.0000000007
10584.174,6138,2.00000000040745,14782.0000000011
10584.176,6139,1.99999999858846,14783.9999999997
10584.178,6140,2.00000000040745,14786.0000000001
10584.18,6141,2.00000000040745,14788.0000000005
10584.182,6142,2.00000000040745,14790.0000000009
10584.184,6143,1.99999999858846,14791.9999999995
10584.186,6144,2.00000000040745,14793.9999999999
10584.188,6145,2.00000000040745,14796.0000000003
10584.19,6146,2.00000000040745,14798.0000000007
10584.192,6147,1.99999999858846,14799.9999999993
10584.194,6148,2.00000000040745,14801.9999999997
10584.196,6149,2.00000000040745,14804.0000000001
10584.198,6150,2.00000000040745,14806.0000000005
10584.2,6151,2.00000000040745,14808.0000000009
10584.202,6152,1.99999999858846,14809.9999999995
10584.204,6153,2.00000000040745,14811.9999999999
10584.206,6154,2.00000000040745,14814.0000000003
10584.208,6155,2.00000000040745,14816.0000000007
10584.21,6156,1.99999999858846,14817.9999999993
10584.212,6157,2.00000000040745,14819.9999999997
10584.214,6158,2.00000000040745,14822.0000000001
10584.216,6159,2.00000000040745,14824.0000000005
10584.218,6160,2.00000000040745,14826.0000000009
10584.22,6161,1.99999999858846,14827.9999999995
10584.222,6162,2.00000000040745,14829.9999999999
10584.224,6163,2.00000000040745,14832.0000000003
10584.226,6164,2.00000000040745,14834.0000000007
10584.228,6165,1.99999999858846,14835.9999999993
10584.23,6166,2.00000000040745,14837.9999999997
10584.232,6167,2.00000000040745,14840.0000000001
10584.234,6168,2.00000000040745,14842.0000000006
10584.236,6169,2.00000000040745,14844.000000001
10584.238,6170,1.99999999858846,14845.9999999995
10584.24,6171,2.00000000040745,14848
10584.242,6172,2.00000000040745,14850.0000000004
10584.244,6173,2.00000000040745,14852.0000000008
10584.246,6174,1.99999999858846,14853.9999999994
10584.248,6175,2.00000000040745,14855.9999999998
10584.25,6176,2.00000000040745,14858.0000000002
10584.252,6177,2.00000000040745,14860.0000000006
10584.254,6178,2.00000000040745,14862.000000001
10584.256,6179,1.99999999858846,14863.9999999996
10584.258,6180,2.00000000040745,14866
10584.26,6181,2.00000000040745,14868.0000000004
10584.262,6182,2.00000000040745,14870.0000000008
10584.264,6183,1.99999999858846,14871.9999999994
10584.266,6184,2.00000000040745,14873.9999999998
10584.268,6185,2.00000000040745,14876.0000000002
10584.27,6186,2.00000000040745,14878.0000000006
10584.272,6187,2.00000000040745,14880.000000001
10584.274,6188,1.99999999858846,14881.9999999996
10584.276,6189,2.00000000040745,14884
10584.278,6190,2.00000000040745,14886.0000000004
10584.28,6191,2.00000000040745,14888.0000000008
10584.282,6192,1.99999999858846,14889.9999999994
10584.284,6193,2.00000000040745,14891.9999999998
10584.286,6194,2.00000000040745,14894.0000000002
10584.288,6195,2.00000000040745,14896.0000000006
10584.29,6196,2.00000000040745,14898.000000001
10584.292,6197,1.99999999858846,14899.9999999996
10584.294,6198,2.00000000040745,14902
10584.296,6199,2.00000000040745,14904.0000000005
10584.298,6200,2.00000000040745,14906.0000000009
10584.3,6201,1.99999999858846,14907.9999999994
10584.302,6202,2.00000000040745,14909.9999999999
10584.304,6203,2.00000000040745,14912.0000000003
10584.306,6204,2.00000000040745,14914.0000000007
10584.308,6205,2.00000000040745,14916.0000000011
10584.31,6206,1.99999999858846,14917.9999999997
10584.312,6207,2.00000000040745,14920.0000000001
10584.314,6208,2.00000000040745,14922.0000000005
10584.316,6209,2.00000000040745,14924.0000000009
10584.318,6210,1.99999999858846,14925.9999999995
10584.32,6211,2.00000000040745,14927.9999999999
10584.322,6212,2.00000000040745,14930.0000000003
10584.324,6213,2.00000000040745,14932.0000000007
10584.326,6214,1.99999999858846,14933.9999999993
10584.328,6215,2.00000000040745,14935.9999999997
10584.33,6216,2.00000000040745,14938.0000000001
10584.332,6217,2.00000000040745,14940.0000000005
10584.334,6218,2.00000000040745,14942.0000000009
10584.336,6219,1.99999999858846,14943.9999999995
10584.338,6220,2.00000000040745,14945.9999999999
10584.34,6221,2.00000000040745,14948.0000000003
10584.342,6222,2.00000000040745,14950.0000000007
10584.344,6223,1.99999999858846,14951.9999999993
10584.346,6224,2.00000000040745,14953.9999999997
10584.35,6225,4.00000000081491,14958.0000000005
10584.354,6226,3.99999999899592,14961.9999999995
10584.358,6227,4.00000000081491,14966.0000000003
10584.362,6228,3.99999999899592,14969.9999999993
10584.368,6229,6.00000000122236,14976.0000000006
10584.374,6230,5.99999999940337,14982
10584.38,6231,5.99999999940337,14987.9999999994
10584.384,6232,4.00000000081491,14992.0000000002
10584.386,6233,2.00000000040745,14994.0000000006
10584.388,6234,2.00000000040745,14996.000000001
10584.39,6235,1.99999999858846,14997.9999999996
10584.392,6236,2.00000000040745,15000
10584.394,6237,2.00000000040745,15002.0000000004
10584.396,6238,2.00000000040745,15004.0000000008
10584.398,6239,1.99999999858846,15005.9999999994
10584.4,6240,2.00000000040745,15007.9999999998
10584.402,6241,2.00000000040745,15010.0000000002
10584.404,6242,2.00000000040745,15012.0000000006
10584.406,6243,2.00000000040745,15014.000000001
10584.408,6244,1.99999999858846,15015.9999999996
10584.41,6245,2.00000000040745,15018
10584.412,6246,2.00000000040745,15020.0000000004
10584.414,6247,2.00000000040745,15022.0000000008
10584.416,6248,1.99999999858846,15023.9999999994
10584.418,6249,2.00000000040745,15025.9999999998
10584.42,6250,2.00000000040745,15028.0000000002
10584.422,6251,2.00000000040745,15030.0000000007
10584.424,6252,2.00000000040745,15032.0000000011
10584.426,6253,1.99999999858846,15033.9999999997
10584.428,6254,2.00000000040745,15036.0000000001
10584.43,6255,2.00000000040745,15038.0000000005
10584.432,6256,2.00000000040745,15040.0000000009
10584.434,6257,1.99999999858846,15041.9999999995
10584.436,6258,2.00000000040745,15043.9999999999
10584.438,6259,2.00000000040745,15046.0000000003
10584.44,6260,2.00000000040745,15048.0000000007
10584.442,6261,1.99999999858846,15049.9999999993
10584.444,6262,2.00000000040745,15051.9999999997
10584.446,6263,2.00000000040745,15054.0000000001
10584.448,6264,2.00000000040745,15056.0000000005
10584.452,6265,3.99999999899592,15059.9999999995
10584.454,6266,2.00000000040745,15061.9999999999
10584.456,6267,2.00000000040745,15064.0000000003
10584.458,6268,2.00000000040745,15066.0000000007
10584.46,6269,1.99999999858846,15067.9999999993
10584.462,6270,2.00000000040745,15069.9999999997
10584.464,6271,2.00000000040745,15072.0000000001
10584.466,6272,2.00000000040745,15074.0000000005
10584.468,6273,2.00000000040745,15076.0000000009
10584.47,6274,1.99999999858846,15077.9999999995
10584.472,6275,2.00000000040745,15079.9999999999
10584.474,6276,2.00000000040745,15082.0000000003
10584.476,6277,2.00000000040745,15084.0000000007
10584.478,6278,1.99999999858846,15085.9999999993
10584.48,6279,2.00000000040745,15087.9999999997
10584.482,6280,2.00000000040745,15090.0000000001
10584.484,6281,2.00000000040745,15092.0000000006
10584.486,6282,2.00000000040745,15094.000000001
10584.488,6283,1.99999999858846,15095.9999999995
10584.49,6284,2.00000000040745,15098
10584.492,6285,2.00000000040745,15100.0000000004
10584.494,6286,2.00000000040745,15102.0000000008
10584.496,6287,1.99999999858846,15103.9999999994
10584.498,6288,2.00000000040745,15105.9999999998
10584.5,6289,2.00000000040745,15108.0000000002
10584.502,6290,2.00000000040745,15110.0000000006
10584.504,6291,2.00000000040745,15112.000000001
10584.506,6292,1.99999999858846,15113.9999999996
10584.508,6293,2.00000000040745,15116
10584.51,6294,2.00000000040745,15118.0000000004
10584.512,6295,2.00000000040745,15120.0000000008
10584.514,6296,1.99999999858846,15121.9999999994
10584.516,6297,2.00000000040745,15123.9999999998
10584.518,6298,2.00000000040745,15126.0000000002
10584.52,6299,2.00000000040745,15128.0000000006
10584.522,6300,2.00000000040745,15130.000000001
10584.524,6301,1.99999999858846,15131.9999999996
10584.528,6302,4.00000000081491,15136.0000000004
10584.534,6303,5.99999999940337,15141.9999999998
10584.542,6304,7.99999999981083,15149.9999999996
10584.586,6305,43.999999999869,15193.9999999995
10584.594,6306,7.99999999981083,15201.9999999993
10584.602,6307,8.00000000162981,15210.0000000009
10584.608,6308,5.99999999940337,15216.0000000003
10584.614,6309,5.99999999940337,15221.9999999998
10584.618,6310,4.00000000081491,15226.0000000006
10584.62,6311,2.00000000040745,15228.000000001
10584.624,6312,3.99999999899592,15232
10584.628,6313,4.00000000081491,15236.0000000008
10584.632,6314,3.99999999899592,15239.9999999998
10584.634,6315,2.00000000040745,15242.0000000002
10584.636,6316,2.00000000040745,15244.0000000006
10584.638,6317,2.00000000040745,15246.000000001
10584.64,6318,1.99999999858846,15247.9999999996
10584.642,6319,2.00000000040745,15250
10584.644,6320,2.00000000040745,15252.0000000004
10584.646,6321,2.00000000040745,15254.0000000008
10584.648,6322,1.99999999858846,15255.9999999994
10584.65,6323,2.00000000040745,15257.9999999998
10584.652,6324,2.00000000040745,15260.0000000002
10584.654,6325,2.00000000040745,15262.0000000006
10584.656,6326,2.00000000040745,15264.000000001
10584.658,6327,1.99999999858846,15265.9999999996
10584.66,6328,2.00000000040745,15268
10584.662,6329,2.00000000040745,15270.0000000004
10584.664,6330,2.00000000040745,15272.0000000008
10584.666,6331,1.99999999858846,15273.9999999994
10584.668,6332,2.00000000040745,15275.9999999998
10584.67,6333,2.00000000040745,15278.0000000002
10584.672,6334,2.00000000040745,15280.0000000007
10584.674,6335,2.00000000040745,15282.0000000011
10584.676,6336,1.99999999858846,15283.9999999997
10584.678,6337,2.00000000040745,15286.0000000001
10584.68,6338,2.00000000040745,15288.0000000005
10584.682,6339,2.00000000040745,15290.0000000009
10584.686,6340,3.99999999899592,15293.9999999999
10584.688,6341,2.00000000040745,15296.0000000003
10584.69,6342,2.00000000040745,15298.0000000007
10584.692,6343,1.99999999858846,15299.9999999993
10584.694,6344,2.00000000040745,15301.9999999997
10584.698,6345,4.00000000081491,15306.0000000005
10584.7,6346,2.00000000040745,15308.0000000009
10584.702,6347,1.99999999858846,15309.9999999995
10584.704,6348,2.00000000040745,15311.9999999999
10584.706,6349,2.00000000040745,15314.0000000003
10584.708,6350,2.00000000040745,15316.0000000007
10584.71,6351,1.99999999858846,15317.9999999993
10584.712,6352,2.00000000040745,15319.9999999997
10584.714,6353,2.00000000040745,15322.0000000001
10584.716,6354,2.00000000040745,15324.0000000005
10584.718,6355,2.00000000040745,15326.0000000009
10584.72,6356,1.99999999858846,15327.9999999995
10584.722,6357,2.00000000040745,15329.9999999999
10584.724,6358,2.00000000040745,15332.0000000003
10584.728,6359,3.99999999899592,15335.9999999993
10584.73,6360,2.00000000040745,15337.9999999997
10584.732,6361,2.00000000040745,15340.0000000001
10584.734,6362,2.00000000040745,15342.0000000006
10584.738,6363,3.99999999899592,15345.9999999995
10584.74,6364,2.00000000040745,15348
10584.744,6365,4.00000000081491,15352.0000000008
10584.746,6366,1.99999999858846,15353.9999999994
10584.748,6367,2.00000000040745,15355.9999999998
10584.752,6368,4.00000000081491,15360.0000000006
10584.754,6369,2.00000000040745,15362.000000001
10584.756,6370,1.99999999858846,15363.9999999996
10584.758,6371,2.00000000040745,15366
10584.76,6372,2.00000000040745,15368.0000000004
10584.762,6373,2.00000000040745,15370.0000000008
10584.764,6374,1.99999999858846,15371.9999999994
10584.766,6375,2.00000000040745,15373.9999999998
10584.768,6376,2.00000000040745,15376.0000000002
10584.77,6377,2.00000000040745,15378.0000000006
10584.772,6378,2.00000000040745,15380.000000001
10584.774,6379,1.99999999858846,15381.9999999996
10584.776,6380,2.00000000040745,15384
10584.778,6381,2.00000000040745,15386.0000000004
10584.78,6382,2.00000000040745,15388.0000000008
10584.782,6383,1.99999999858846,15389.9999999994
10584.784,6384,2.00000000040745,15391.9999999998
10584.786,6385,2.00000000040745,15394.0000000002
10584.788,6386,2.00000000040745,15396.0000000006
10584.79,6387,2.00000000040745,15398.000000001
10584.792,6388,1.99999999858846,15399.9999999996
10584.794,6389,2.00000000040745,15402
10584.796,6390,2.00000000040745,15404.0000000005
10584.798,6391,2.00000000040745,15406.0000000009
10584.8,6392,1.99999999858846,15407.9999999994
10584.802,6393,2.00000000040745,15409.9999999999
10584.804,6394,2.00000000040745,15412.0000000003
10584.806,6395,2.00000000040745,15414.0000000007
10584.808,6396,2.00000000040745,15416.0000000011
10584.81,6397,1.99999999858846,15417.9999999997
10584.812,6398,2.00000000040745,15420.0000000001
10584.814,6399,2.00000000040745,15422.0000000005
10584.816,6400,2.00000000040745,15424.0000000009
10584.818,6401,1.99999999858846,15425.9999999995
10584.82,6402,2.00000000040745,15427.9999999999
10584.822,6403,2.00000000040745,15430.0000000003
10584.824,6404,2.00000000040745,15432.0000000007
10584.826,6405,1.99999999858846,15433.9999999993
10584.828,6406,2.00000000040745,15435.9999999997
10584.83,6407,2.00000000040745,15438.0000000001
10584.832,6408,2.00000000040745,15440.0000000005
10584.834,6409,2.00000000040745,15442.0000000009
10584.836,6410,1.99999999858846,15443.9999999995
10584.838,6411,2.00000000040745,15445.9999999999
10584.84,6412,2.00000000040745,15448.0000000003
10584.842,6413,2.00000000040745,15450.0000000007
10584.844,6414,1.99999999858846,15451.9999999993
10584.846,6415,2.00000000040745,15453.9999999997
10584.848,6416,2.00000000040745,15456.0000000001
10584.85,6417,2.00000000040745,15458.0000000005
10584.852,6418,2.00000000040745,15460.0000000009
10584.854,6419,1.99999999858846,15461.9999999995
10584.856,6420,2.00000000040745,15463.9999999999
10584.858,6421,2.00000000040745,15466.0000000003
10584.86,6422,2.00000000040745,15468.0000000008
10584.862,6423,1.99999999858846,15469.9999999993
10584.864,6424,2.00000000040745,15471.9999999998
10584.866,6425,2.00000000040745,15474.0000000002
10584.868,6426,2.00000000040745,15476.0000000006
10584.87,6427,2.00000000040745,15478.000000001
10584.872,6428,1.99999999858846,15479.9999999996
10584.874,6429,2.00000000040745,15482
10584.876,6430,2.00000000040745,15484.0000000004
10584.878,6431,2.00000000040745,15486.0000000008
10584.88,6432,1.99999999858846,15487.9999999994
10584.882,6433,2.00000000040745,15489.9999999998
10584.884,6434,2.00000000040745,15492.0000000002
10584.886,6435,2.00000000040745,15494.0000000006
10584.888,6436,2.00000000040745,15496.000000001
10584.89,6437,1.99999999858846,15497.9999999996
10584.892,6438,2.00000000040745,15500
10584.894,6439,2.00000000040745,15502.0000000004
10584.896,6440,2.00000000040745,15504.0000000008
10584.898,6441,1.99999999858846,15505.9999999994
10584.9,6442,2.00000000040745,15507.9999999998
10584.902,6443,2.00000000040745,15510.0000000002
10584.904,6444,2.00000000040745,15512.0000000006
10584.906,6445,2.00000000040745,15514.000000001
10584.908,6446,1.99999999858846,15515.9999999996
10584.91,6447,2.00000000040745,15518
10584.912,6448,2.00000000040745,15520.0000000004
10584.914,6449,2.00000000040745,15522.0000000008
10584.916,6450,1.99999999858846,15523.9999999994
10584.918,6451,2.00000000040745,15525.9999999998
10584.92,6452,2.00000000040745,15528.0000000002
10584.922,6453,2.00000000040745,15530.0000000007
10584.924,6454,2.00000000040745,15532.0000000011
10584.926,6455,1.99999999858846,15533.9999999997
10584.928,6456,2.00000000040745,15536.0000000001
10584.93,6457,2.00000000040745,15538.0000000005
10584.932,6458,2.00000000040745,15540.0000000009
10584.934,6459,1.99999999858846,15541.9999999995
10584.936,6460,2.00000000040745,15543.9999999999
10584.938,6461,2.00000000040745,15546.0000000003
10584.942,6462,3.99999999899592,15549.9999999993
10584.948,6463,6.00000000122236,15556.0000000005
10584.956,6464,7.99999999981083,15564.0000000003
10584.972,6465,15.9999999996217,15579.9999999999
10584.998,6466,25.9999999998399,15605.9999999998
10585.104,6467,105.999999999767,15711.9999999995
10585.108,6468,4.00000000081491,15716.0000000003
10585.11,6469,2.00000000040745,15718.0000000008
10585.112,6470,1.99999999858846,15719.9999999993
10585.114,6471,2.00000000040745,15721.9999999998
10585.116,6472,2.00000000040745,15724.0000000002
10585.118,6473,2.00000000040745,15726.0000000006
10585.12,6474,2.00000000040745,15728.000000001
10585.122,6475,1.99999999858846,15729.9999999996
10585.124,6476,2.00000000040745,15732
10585.126,6477,2.00000000040745,15734.0000000004
10585.128,6478,2.00000000040745,15736.0000000008
10585.13,6479,1.99999999858846,15737.9999999994
10585.132,6480,2.00000000040745,15739.9999999998
10585.134,6481,2.00000000040745,15742.0000000002
10585.136,6482,2.00000000040745,15744.0000000006
10585.138,6483,2.00000000040745,15746.000000001
10585.14,6484,1.99999999858846,15747.9999999996
10585.142,6485,2.00000000040745,15750
10585.144,6486,2.00000000040745,15752.0000000004
10585.146,6487,2.00000000040745,15754.0000000008
10585.148,6488,1.99999999858846,15755.9999999994
10585.15,6489,2.00000000040745,15757.9999999998
10585.152,6490,2.00000000040745,15760.0000000002
10585.154,6491,2.00000000040745,15762.0000000006
10585.156,6492,2.00000000040745,15764.000000001
10585.158,6493,1.99999999858846,15765.9999999996
10585.16,6494,2.00000000040745,15768
10585.162,6495,2.00000000040745,15770.0000000004
10585.164,6496,2.00000000040745,15772.0000000008
10585.166,6497,1.99999999858846,15773.9999999994
10585.168,6498,2.00000000040745,15775.9999999998
10585.17,6499,2.00000000040745,15778.0000000002
10585.172,6500,2.00000000040745,15780.0000000007
10585.174,6501,2.00000000040745,15782.0000000011
10585.176,6502,1.99999999858846,15783.9999999997
10585.178,6503,2.00000000040745,15786.0000000001
10585.18,6504,2.00000000040745,15788.0000000005
10585.182,6505,2.00000000040745,15790.0000000009
10585.184,6506,1.99999999858846,15791.9999999995
10585.186,6507,2.00000000040745,15793.9999999999
10585.188,6508,2.00000000040745,15796.0000000003
10585.19,6509,2.00000000040745,15798.0000000007
10585.192,6510,1.99999999858846,15799.9999999993
10585.194,6511,2.00000000040745,15801.9999999997
10585.196,6512,2.00000000040745,15804.0000000001
10585.198,6513,2.00000000040745,15806.0000000005
10585.2,6514,2.00000000040745,15808.0000000009
10585.202,6515,1.99999999858846,15809.9999999995
10585.204,6516,2.00000000040745,15811.9999999999
10585.206,6517,2.00000000040745,15814.0000000003
10585.208,6518,2.00000000040745,15816.0000000007
10585.21,6519,1.99999999858846,15817.9999999993
10585.212,6520,2.00000000040745,15819.9999999997
10585.214,6521,2.00000000040745,15822.0000000001
10585.216,6522,2.00000000040745,15824.0000000005
10585.218,6523,2.00000000040745,15826.0000000009
10585.22,6524,1.99999999858846,15827.9999999995
10585.222,6525,2.00000000040745,15829.9999999999
10585.224,6526,2.00000000040745,15832.0000000003
10585.226,6527,2.00000000040745,15834.0000000007
10585.228,6528,1.99999999858846,15835.9999999993
10585.23,6529,2.00000000040745,15837.9999999997
10585.232,6530,2.00000000040745,15840.0000000001
10585.234,6531,2.00000000040745,15842.0000000006
10585.236,6532,2.00000000040745,15844.000000001
10585.238,6533,1.99999999858846,15845.9999999995
10585.24,6534,2.00000000040745,15848
10585.242,6535,2.00000000040745,15850.0000000004
10585.244,6536,2.00000000040745,15852.0000000008
10585.246,6537,1.99999999858846,15853.9999999994
10585.25,6538,4.00000000081491,15858.0000000002
10585.254,6539,4.00000000081491,15862.000000001
10585.26,6540,5.99999999940337,15868.0000000004
10585.266,6541,5.99999999940337,15873.9999999998
10585.272,6542,6.00000000122236,15880.000000001
10585.278,6543,5.99999999940337,15886.0000000004
10585.284,6544,5.99999999940337,15891.9999999998
10585.29,6545,6.00000000122236,15898.000000001
10585.296,6546,5.99999999940337,15904.0000000005
10585.3,6547,3.99999999899592,15907.9999999994
10585.302,6548,2.00000000040745,15909.9999999999
10585.304,6549,2.00000000040745,15912.0000000003
10585.306,6550,2.00000000040745,15914.0000000007
10585.308,6551,2.00000000040745,15916.0000000011
10585.31,6552,1.99999999858846,15917.9999999997
10585.312,6553,2.00000000040745,15920.0000000001
10585.314,6554,2.00000000040745,15922.0000000005
10585.316,6555,2.00000000040745,15924.0000000009
10585.318,6556,1.99999999858846,15925.9999999995
10585.32,6557,2.00000000040745,15927.9999999999
10585.322,6558,2.00000000040745,15930.0000000003
10585.324,6559,2.00000000040745,15932.0000000007
10585.326,6560,1.99999999858846,15933.9999999993
10585.328,6561,2.00000000040745,15935.9999999997
10585.33,6562,2.00000000040745,15938.0000000001
10585.332,6563,2.00000000040745,15940.0000000005
10585.334,6564,2.00000000040745,15942.0000000009
10585.336,6565,1.99999999858846,15943.9999999995
10585.338,6566,2.00000000040745,15945.9999999999
10585.34,6567,2.00000000040745,15948.0000000003
10585.342,6568,2.00000000040745,15950.0000000007
10585.344,6569,1.99999999858846,15951.9999999993
10585.346,6570,2.00000000040745,15953.9999999997
10585.348,6571,2.00000000040745,15956.0000000001
10585.35,6572,2.00000000040745,15958.0000000005
10585.352,6573,2.00000000040745,15960.0000000009
10585.354,6574,1.99999999858846,15961.9999999995
10585.356,6575,2.00000000040745,15963.9999999999
10585.358,6576,2.00000000040745,15966.0000000003
10585.36,6577,2.00000000040745,15968.0000000008
10585.362,6578,1.99999999858846,15969.9999999993
10585.364,6579,2.00000000040745,15971.9999999998
10585.366,6580,2.00000000040745,15974.0000000002
10585.368,6581,2.00000000040745,15976.0000000006
10585.37,6582,2.00000000040745,15978.000000001
10585.372,6583,1.99999999858846,15979.9999999996
10585.374,6584,2.00000000040745,15982
10585.376,6585,2.00000000040745,15984.0000000004
10585.378,6586,2.00000000040745,15986.0000000008
10585.38,6587,1.99999999858846,15987.9999999994
10585.382,6588,2.00000000040745,15989.9999999998
10585.384,6589,2.00000000040745,15992.0000000002
10585.386,6590,2.00000000040745,15994.0000000006
10585.388,6591,2.00000000040745,15996.000000001
10585.39,6592,1.99999999858846,15997.9999999996
10585.392,6593,2.00000000040745,16000
10585.394,6594,2.00000000040745,16002.0000000004
10585.396,6595,2.00000000040745,16004.0000000008
10585.398,6596,1.99999999858846,16005.9999999994
10585.4,6597,2.00000000040745,16007.9999999998
10585.402,6598,2.00000000040745,16010.0000000002
10585.404,6599,2.00000000040745,16012.0000000006
10585.406,6600,2.00000000040745,16014.000000001
10585.408,6601,1.99999999858846,16015.9999999996
10585.41,6602,2.00000000040745,16018
10585.412,6603,2.00000000040745,16020.0000000004
10585.414,6604,2.00000000040745,16022.0000000008
10585.416,6605,1.99999999858846,16023.9999999994
10585.418,6606,2.00000000040745,16025.9999999998
10585.42,6607,2.00000000040745,16028.0000000002
10585.422,6608,2.00000000040745,16030.0000000007
10585.424,6609,2.00000000040745,16032.0000000011
10585.426,6610,1.99999999858846,16033.9999999997
10585.428,6611,2.00000000040745,16036.0000000001
10585.43,6612,2.00000000040745,16038.0000000005
10585.432,6613,2.00000000040745,16040.0000000009
10585.434,6614,1.99999999858846,16041.9999999995
10585.436,6615,2.00000000040745,16043.9999999999
10585.438,6616,2.00000000040745,16046.0000000003
10585.44,6617,2.00000000040745,16048.0000000007
10585.442,6618,1.99999999858846,16049.9999999993
10585.444,6619,2.00000000040745,16051.9999999997
10585.446,6620,2.00000000040745,16054.0000000001
10585.448,6621,2.00000000040745,16056.0000000005
10585.45,6622,2.00000000040745,16058.0000000009
10585.452,6623,1.99999999858846,16059.9999999995
10585.454,6624,2.00000000040745,16061.9999999999
10585.456,6625,2.00000000040745,16064.0000000003
10585.458,6626,2.00000000040745,16066.0000000007
10585.46,6627,1.99999999858846,16067.9999999993
10585.462,6628,2.00000000040745,16069.9999999997
10585.464,6629,2.00000000040745,16072.0000000001
10585.466,6630,2.00000000040745,16074.0000000005
10585.468,6631,2.00000000040745,16076.0000000009
10585.47,6632,1.99999999858846,16077.9999999995
10585.472,6633,2.00000000040745,16079.9999999999
10585.474,6634,2.00000000040745,16082.0000000003
10585.476,6635,2.00000000040745,16084.0000000007
10585.478,6636,1.99999999858846,16085.9999999993
10585.48,6637,2.00000000040745,16087.9999999997
10585.482,6638,2.00000000040745,16090.0000000001
10585.484,6639,2.00000000040745,16092.0000000006
10585.486,6640,2.00000000040745,16094.000000001
10585.488,6641,1.99999999858846,16095.9999999995
10585.49,6642,2.00000000040745,16098
10585.492,6643,2.00000000040745,16100.0000000004
10585.494,6644,2.00000000040745,16102.0000000008
10585.496,6645,1.99999999858846,16103.9999999994
10585.498,6646,2.00000000040745,16105.9999999998
10585.5,6647,2.00000000040745,16108.0000000002
10585.502,6648,2.00000000040745,16110.0000000006
10585.504,6649,2.00000000040745,16112.000000001
10585.506,6650,1.99999999858846,16113.9999999996
10585.508,6651,2.00000000040745,16116
10585.51,6652,2.00000000040745,16118.0000000004
10585.512,6653,2.00000000040745,16120.0000000008
10585.514,6654,1.99999999858846,16121.9999999994
10585.518,6655,4.00000000081491,16126.0000000002
10585.524,6656,5.99999999940337,16131.9999999996
10585.532,6657,7.99999999981083,16139.9999999994
10585.628,6658,96.0000000013679,16236.0000000008
10585.634,6659,5.99999999940337,16242.0000000002
10585.638,6660,4.00000000081491,16246.000000001
10585.642,6661,3.99999999899592,16250
10585.646,6662,4.00000000081491,16254.0000000008
10585.648,6663,1.99999999858846,16255.9999999994
10585.65,6664,2.00000000040745,16257.9999999998
10585.652,6665,2.00000000040745,16260.0000000002
10585.654,6666,2.00000000040745,16262.0000000006
10585.656,6667,2.00000000040745,16264.000000001
10585.658,6668,1.99999999858846,16265.9999999996
10585.66,6669,2.00000000040745,16268
10585.662,6670,2.00000000040745,16270.0000000004
10585.664,6671,2.00000000040745,16272.0000000008
10585.666,6672,1.99999999858846,16273.9999999994
10585.668,6673,2.00000000040745,16275.9999999998
10585.67,6674,2.00000000040745,16278.0000000002
10585.672,6675,2.00000000040745,16280.0000000007
10585.674,6676,2.00000000040745,16282.0000000011
10585.676,6677,1.99999999858846,16283.9999999997
10585.678,6678,2.00000000040745,16286.0000000001
10585.68,6679,2.00000000040745,16288.0000000005
10585.682,6680,2.00000000040745,16290.0000000009
10585.684,6681,1.99999999858846,16291.9999999995
10585.686,6682,2.00000000040745,16293.9999999999
10585.688,6683,2.00000000040745,16296.0000000003
10585.69,6684,2.00000000040745,16298.0000000007
10585.692,6685,1.99999999858846,16299.9999999993
10585.694,6686,2.00000000040745,16301.9999999997
10585.696,6687,2.00000000040745,16304.0000000001
10585.698,6688,2.00000000040745,16306.0000000005
10585.7,6689,2.00000000040745,16308.0000000009
10585.702,6690,1.99999999858846,16309.9999999995
10585.704,6691,2.00000000040745,16311.9999999999
10585.706,6692,2.00000000040745,16314.0000000003
10585.708,6693,2.00000000040745,16316.0000000007
10585.71,6694,1.99999999858846,16317.9999999993
10585.712,6695,2.00000000040745,16319.9999999997
10585.714,6696,2.00000000040745,16322.0000000001
10585.716,6697,2.00000000040745,16324.0000000005
10585.72,6698,3.99999999899592,16327.9999999995
10585.724,6699,4.00000000081491,16332.0000000003
10585.726,6700,2.00000000040745,16334.0000000007
10585.728,6701,1.99999999858846,16335.9999999993
10585.73,6702,2.00000000040745,16337.9999999997
10585.732,6703,2.00000000040745,16340.0000000001
10585.734,6704,2.00000000040745,16342.0000000006
10585.736,6705,2.00000000040745,16344.000000001
10585.738,6706,1.99999999858846,16345.9999999995
10585.74,6707,2.00000000040745,16348
10585.742,6708,2.00000000040745,16350.0000000004
10585.744,6709,2.00000000040745,16352.0000000008
10585.746,6710,1.99999999858846,16353.9999999994
10585.748,6711,2.00000000040745,16355.9999999998
10585.75,6712,2.00000000040745,16358.0000000002
10585.752,6713,2.00000000040745,16360.0000000006
10585.754,6714,2.00000000040745,16362.000000001
10585.756,6715,1.99999999858846,16363.9999999996
10585.758,6716,2.00000000040745,16366
10585.76,6717,2.00000000040745,16368.0000000004
10585.762,6718,2.00000000040745,16370.0000000008
10585.764,6719,1.99999999858846,16371.9999999994
10585.766,6720,2.00000000040745,16373.9999999998
10585.768,6721,2.00000000040745,16376.0000000002
10585.77,6722,2.00000000040745,16378.0000000006
10585.772,6723,2.00000000040745,16380.000000001
10585.774,6724,1.99999999858846,16381.9999999996
10585.776,6725,2.00000000040745,16384
10585.778,6726,2.00000000040745,16386.0000000004
10585.78,6727,2.00000000040745,16388.0000000008
10585.782,6728,1.99999999858846,16389.9999999994
10585.784,6729,2.00000000040745,16391.9999999998
10585.786,6730,2.00000000040745,16394.0000000002
10585.788,6731,2.00000000040745,16396.0000000006
10585.79,6732,2.00000000040745,16398.000000001
10585.792,6733,1.99999999858846,16399.9999999996
10585.794,6734,2.00000000040745,16402
10585.796,6735,2.00000000040745,16404.0000000005
10585.798,6736,2.00000000040745,16406.0000000009
10585.8,6737,1.99999999858846,16407.9999999994
10585.802,6738,2.00000000040745,16409.9999999999
10585.804,6739,2.00000000040745,16412.0000000003
10585.806,6740,2.00000000040745,16414.0000000007
10585.808,6741,2.00000000040745,16416.0000000011
10585.81,6742,1.99999999858846,16417.9999999997
10585.812,6743,2.00000000040745,16420.0000000001
10585.814,6744,2.00000000040745,16422.0000000005
10585.816,6745,2.00000000040745,16424.0000000009
10585.818,6746,1.99999999858846,16425.9999999995
10585.82,6747,2.00000000040745,16427.9999999999
10585.822,6748,2.00000000040745,16430.0000000003
10585.824,6749,2.00000000040745,16432.0000000007
10585.826,6750,1.99999999858846,16433.9999999993
10585.828,6751,2.00000000040745,16435.9999999997
10585.83,6752,2.00000000040745,16438.0000000001
10585.832,6753,2.00000000040745,16440.0000000005
10585.834,6754,2.00000000040745,16442.0000000009
10585.836,6755,1.99999999858846,16443.9999999995
10585.838,6756,2.00000000040745,16445.9999999999
10585.84,6757,2.00000000040745,16448.0000000003
10585.842,6758,2.00000000040745,16450.0000000007
10585.844,6759,1.99999999858846,16451.9999999993
10585.846,6760,2.00000000040745,16453.9999999997
10585.848,6761,2.00000000040745,16456.0000000001
10585.85,6762,2.00000000040745,16458.0000000005
10585.852,6763,2.00000000040745,16460.0000000009
10585.854,6764,1.99999999858846,16461.9999999995
10585.856,6765,2.00000000040745,16463.9999999999
10585.858,6766,2.00000000040745,16466.0000000003
10585.86,6767,2.00000000040745,16468.0000000008
10585.862,6768,1.99999999858846,16469.9999999993
10585.864,6769,2.00000000040745,16471.9999999998
10585.866,6770,2.00000000040745,16474.0000000002
10585.868,6771,2.00000000040745,16476.0000000006
10585.87,6772,2.00000000040745,16478.000000001
10585.872,6773,1.99999999858846,16479.9999999996
10585.874,6774,2.00000000040745,16482
10585.876,6775,2.00000000040745,16484.0000000004
10585.878,6776,2.00000000040745,16486.0000000008
10585.88,6777,1.99999999858846,16487.9999999994
10585.882,6778,2.00000000040745,16489.9999999998
10585.884,6779,2.00000000040745,16492.0000000002
10585.886,6780,2.00000000040745,16494.0000000006
10585.888,6781,2.00000000040745,16496.000000001
10585.89,6782,1.99999999858846,16497.9999999996
10585.892,6783,2.00000000040745,16500
10585.894,6784,2.00000000040745,16502.0000000004
10585.896,6785,2.00000000040745,16504.0000000008
10585.898,6786,1.99999999858846,16505.9999999994
10585.9,6787,2.00000000040745,16507.9999999998
10585.902,6788,2.00000000040745,16510.0000000002
10585.904,6789,2.00000000040745,16512.0000000006
10585.906,6790,2.00000000040745,16514.000000001
10585.908,6791,1.99999999858846,16515.9999999996
10585.91,6792,2.00000000040745,16518
10585.912,6793,2.00000000040745,16520.0000000004
10585.914,6794,2.00000000040745,16522.0000000008
10585.916,6795,1.99999999858846,16523.9999999994
10585.918,6796,2.00000000040745,16525.9999999998
10585.92,6797,2.00000000040745,16528.0000000002
10585.922,6798,2.00000000040745,16530.0000000007
10585.924,6799,2.00000000040745,16532.0000000011
10585.926,6800,1.99999999858846,16533.9999999997
10585.928,6801,2.00000000040745,16536.0000000001
10585.93,6802,2.00000000040745,16538.0000000005
10585.932,6803,2.00000000040745,16540.0000000009
10585.934,6804,1.99999999858846,16541.9999999995
10585.936,6805,2.00000000040745,16543.9999999999
10585.938,6806,2.00000000040745,16546.0000000003
10585.94,6807,2.00000000040745,16548.0000000007
10585.942,6808,1.99999999858846,16549.9999999993
10585.944,6809,2.00000000040745,16551.9999999997
10585.946,6810,2.00000000040745,16554.0000000001
10585.948,6811,2.00000000040745,16556.0000000005
10585.95,6812,2.00000000040745,16558.0000000009
10585.952,6813,1.99999999858846,16559.9999999995
10585.954,6814,2.00000000040745,16561.9999999999
10585.956,6815,2.00000000040745,16564.0000000003
10585.958,6816,2.00000000040745,16566.0000000007
10585.96,6817,1.99999999858846,16567.9999999993
10585.962,6818,2.00000000040745,16569.9999999997
10585.964,6819,2.00000000040745,16572.0000000001
10585.966,6820,2.00000000040745,16574.0000000005
10585.968,6821,2.00000000040745,16576.0000000009
10585.97,6822,1.99999999858846,16577.9999999995
10585.972,6823,2.00000000040745,16579.9999999999
10585.974,6824,2.00000000040745,16582.0000000003
10585.976,6825,2.00000000040745,16584.0000000007
10585.978,6826,1.99999999858846,16585.9999999993
10585.98,6827,2.00000000040745,16587.9999999997
10585.982,6828,2.00000000040745,16590.0000000001
10585.984,6829,2.00000000040745,16592.0000000006
10585.986,6830,2.00000000040745,16594.000000001
10585.988,6831,1.99999999858846,16595.9999999995
10585.99,6832,2.00000000040745,16598
10585.992,6833,2.00000000040745,16600.0000000004
10585.994,6834,2.00000000040745,16602.0000000008
10585.996,6835,1.99999999858846,16603.9999999994
10585.998,6836,2.00000000040745,16605.9999999998
10586,6837,2.00000000040745,16608.0000000002
10586.002,6838,2.00000000040745,16610.0000000006
10586.004,6839,2.00000000040745,16612.000000001
10586.006,6840,1.99999999858846,16613.9999999996
10586.008,6841,2.00000000040745,16616
10586.01,6842,2.00000000040745,16618.0000000004
10586.012,6843,2.00000000040745,16620.0000000008
10586.014,6844,1.99999999858846,16621.9999999994
10586.016,6845,2.00000000040745,16623.9999999998
10586.018,6846,2.00000000040745,16626.0000000002
10586.02,6847,2.00000000040745,16628.0000000006
10586.022,6848,2.00000000040745,16630.000000001
10586.024,6849,1.99999999858846,16631.9999999996
10586.028,6850,4.00000000081491,16636.0000000004
10586.034,6851,5.99999999940337,16641.9999999998
10586.042,6852,7.99999999981083,16649.9999999996
10586.084,6853,42.0000000012806,16692.0000000009
10586.09,6854,5.99999999940337,16698.0000000003
10586.092,6855,2.00000000040745,16700.0000000007
10586.096,6856,3.99999999899592,16703.9999999997
10586.098,6857,2.00000000040745,16706.0000000001
10586.1,6858,2.00000000040745,16708.0000000005
10586.102,6859,2.00000000040745,16710.0000000009
10586.104,6860,1.99999999858846,16711.9999999995
10586.106,6861,2.00000000040745,16713.9999999999
10586.108,6862,2.00000000040745,16716.0000000003
10586.11,6863,2.00000000040745,16718.0000000008
10586.112,6864,1.99999999858846,16719.9999999993
10586.114,6865,2.00000000040745,16721.9999999998
10586.116,6866,2.00000000040745,16724.0000000002
10586.118,6867,2.00000000040745,16726.0000000006
10586.12,6868,2.00000000040745,16728.000000001
10586.122,6869,1.99999999858846,16729.9999999996
10586.124,6870,2.00000000040745,16732
10586.126,6871,2.00000000040745,16734.0000000004
10586.128,6872,2.00000000040745,16736.0000000008
10586.13,6873,1.99999999858846,16737.9999999994
10586.132,6874,2.00000000040745,16739.9999999998
10586.134,6875,2.00000000040745,16742.0000000002
10586.136,6876,2.00000000040745,16744.0000000006
10586.138,6877,2.00000000040745,16746.000000001
10586.14,6878,1.99999999858846,16747.9999999996
10586.142,6879,2.00000000040745,16750
10586.144,6880,2.00000000040745,16752.0000000004
10586.146,6881,2.00000000040745,16754.0000000008
10586.148,6882,1.99999999858846,16755.9999999994
10586.15,6883,2.00000000040745,16757.9999999998
10586.152,6884,2.00000000040745,16760.0000000002
10586.154,6885,2.00000000040745,16762.0000000006
10586.156,6886,2.00000000040745,16764.000000001
10586.158,6887,1.99999999858846,16765.9999999996
10586.16,6888,2.00000000040745,16768
10586.162,6889,2.00000000040745,16770.0000000004
10586.164,6890,2.00000000040745,16772.0000000008
10586.166,6891,1.99999999858846,16773.9999999994
10586.168,6892,2.00000000040745,16775.9999999998
10586.17,6893,2.00000000040745,16778.0000000002
10586.172,6894,2.00000000040745,16780.0000000007
10586.174,6895,2.00000000040745,16782.0000000011
10586.176,6896,1.99999999858846,16783.9999999997
10586.178,6897,2.00000000040745,16786.0000000001
10586.18,6898,2.00000000040745,16788.0000000005
10586.182,6899,2.00000000040745,16790.0000000009
10586.184,6900,1.99999999858846,16791.9999999995
10586.186,6901,2.00000000040745,16793.9999999999
10586.188,6902,2.00000000040745,16796.0000000003
10586.19,6903,2.00000000040745,16798.0000000007
10586.192,6904,1.99999999858846,16799.9999999993
10586.194,6905,2.00000000040745,16801.9999999997
10586.196,6906,2.00000000040745,16804.0000000001
10586.198,6907,2.00000000040745,16806.0000000005
10586.2,6908,2.00000000040745,16808.0000000009
10586.202,6909,1.99999999858846,16809.9999999995
10586.204,6910,2.00000000040745,16811.9999999999
10586.206,6911,2.00000000040745,16814.0000000003
10586.208,6912,2.00000000040745,16816.0000000007
10586.21,6913,1.99999999858846,16817.9999999993
10586.212,6914,2.00000000040745,16819.9999999997
10586.214,6915,2.00000000040745,16822.0000000001
10586.216,6916,2.00000000040745,16824.0000000005
10586.218,6917,2.00000000040745,16826.0000000009
10586.22,6918,1.99999999858846,16827.9999999995
10586.222,6919,2.00000000040745,16829.9999999999
10586.224,6920,2.00000000040745,16832.0000000003
10586.226,6921,2.00000000040745,16834.0000000007
10586.228,6922,1.99999999858846,16835.9999999993
10586.23,6923,2.00000000040745,16837.9999999997
10586.232,6924,2.00000000040745,16840.0000000001
10586.234,6925,2.00000000040745,16842.0000000006
10586.236,6926,2.00000000040745,16844.000000001
10586.238,6927,1.99999999858846,16845.9999999995
10586.24,6928,2.00000000040745,16848
10586.242,6929,2.00000000040745,16850.0000000004
10586.244,6930,2.00000000040745,16852.0000000008
10586.246,6931,1.99999999858846,16853.9999999994
10586.248,6932,2.00000000040745,16855.9999999998
10586.25,6933,2.00000000040745,16858.0000000002
10586.252,6934,2.00000000040745,16860.0000000006
10586.254,6935,2.00000000040745,16862.000000001
10586.256,6936,1.99999999858846,16863.9999999996
10586.258,6937,2.00000000040745,16866
10586.26,6938,2.00000000040745,16868.0000000004
10586.262,6939,2.00000000040745,16870.0000000008
10586.264,6940,1.99999999858846,16871.9999999994
10586.266,6941,2.00000000040745,16873.9999999998
10586.268,6942,2.00000000040745,16876.0000000002
10586.27,6943,2.00000000040745,16878.0000000006
10586.272,6944,2.00000000040745,16880.000000001
10586.274,6945,1.99999999858846,16881.9999999996
10586.276,6946,2.00000000040745,16884
10586.278,6947,2.00000000040745,16886.0000000004
10586.28,6948,2.00000000040745,16888.0000000008
10586.282,6949,1.99999999858846,16889.9999999994
10586.284,6950,2.00000000040745,16891.9999999998
10586.286,6951,2.00000000040745,16894.0000000002
10586.288,6952,2.00000000040745,16896.0000000006
10586.29,6953,2.00000000040745,16898.000000001
10586.292,6954,1.99999999858846,16899.9999999996
10586.294,6955,2.00000000040745,16902
10586.296,6956,2.00000000040745,16904.0000000005
10586.298,6957,2.00000000040745,16906.0000000009
10586.3,6958,1.99999999858846,16907.9999999994
10586.302,6959,2.00000000040745,16909.9999999999
10586.304,6960,2.00000000040745,16912.0000000003
10586.306,6961,2.00000000040745,16914.0000000007
10586.308,6962,2.00000000040745,16916.0000000011
10586.31,6963,1.99999999858846,16917.9999999997
10586.312,6964,2.00000000040745,16920.0000000001
10586.314,6965,2.00000000040745,16922.0000000005
10586.316,6966,2.00000000040745,16924.0000000009
10586.318,6967,1.99999999858846,16925.9999999995
10586.32,6968,2.00000000040745,16927.9999999999
10586.322,6969,2.00000000040745,16930.0000000003
10586.324,6970,2.00000000040745,16932.0000000007
10586.326,6971,1.99999999858846,16933.9999999993
10586.328,6972,2.00000000040745,16935.9999999997
10586.33,6973,2.00000000040745,16938.0000000001
10586.332,6974,2.00000000040745,16940.0000000005
10586.334,6975,2.00000000040745,16942.0000000009
10586.336,6976,1.99999999858846,16943.9999999995
10586.338,6977,2.00000000040745,16945.9999999999
10586.34,6978,2.00000000040745,16948.0000000003
10586.342,6979,2.00000000040745,16950.0000000007
10586.344,6980,1.99999999858846,16951.9999999993
10586.346,6981,2.00000000040745,16953.9999999997
10586.348,6982,2.00000000040745,16956.0000000001
10586.35,6983,2.00000000040745,16958.0000000005
10586.352,6984,2.00000000040745,16960.0000000009
10586.354,6985,1.99999999858846,16961.9999999995
10586.356,6986,2.00000000040745,16963.9999999999
10586.358,6987,2.00000000040745,16966.0000000003
10586.36,6988,2.00000000040745,16968.0000000008
10586.362,6989,1.99999999858846,16969.9999999993
10586.364,6990,2.00000000040745,16971.9999999998
10586.366,6991,2.00000000040745,16974.0000000002
10586.368,6992,2.00000000040745,16976.0000000006
10586.37,6993,2.00000000040745,16978.000000001
10586.372,6994,1.99999999858846,16979.9999999996
10586.374,6995,2.00000000040745,16982
10586.378,6996,4.00000000081491,16986.0000000008
10586.382,6997,3.99999999899592,16989.9999999998
10586.386,6998,4.00000000081491,16994.0000000006
10586.39,6999,3.99999999899592,16997.9999999996
10586.394,7000,4.00000000081491,17002.0000000004
10586.396,7001,2.00000000040745,17004.0000000008
10586.398,7002,1.99999999858846,17005.9999999994
10586.402,7003,4.00000000081491,17010.0000000002
10586.404,7004,2.00000000040745,17012.0000000006
10586.408,7005,3.99999999899592,17015.9999999996
10586.41,7006,2.00000000040745,17018
10586.414,7007,4.00000000081491,17022.0000000008
10586.418,7008,3.99999999899592,17025.9999999998
10586.42,7009,2.00000000040745,17028.0000000002
10586.424,7010,4.00000000081491,17032.0000000011
10586.426,7011,1.99999999858846,17033.9999999997
10586.43,7012,4.00000000081491,17038.0000000005
10586.432,7013,2.00000000040745,17040.0000000009
10586.434,7014,1.99999999858846,17041.9999999995
10586.438,7015,4.00000000081491,17046.0000000003
10586.44,7016,2.00000000040745,17048.0000000007
10586.444,7017,3.99999999899592,17051.9999999997
10586.448,7018,4.00000000081491,17056.0000000005
10586.45,7019,2.00000000040745,17058.0000000009
10586.454,7020,3.99999999899592,17061.9999999999
10586.456,7021,2.00000000040745,17064.0000000003
10586.458,7022,2.00000000040745,17066.0000000007
10586.46,7023,1.99999999858846,17067.9999999993
10586.462,7024,2.00000000040745,17069.9999999997
10586.464,7025,2.00000000040745,17072.0000000001
10586.466,7026,2.00000000040745,17074.0000000005
10586.468,7027,2.00000000040745,17076.0000000009
10586.47,7028,1.99999999858846,17077.9999999995
10586.472,7029,2.00000000040745,17079.9999999999
10586.474,7030,2.00000000040745,17082.0000000003
10586.476,7031,2.00000000040745,17084.0000000007
10586.478,7032,1.99999999858846,17085.9999999993
10586.48,7033,2.00000000040745,17087.9999999997
10586.482,7034,2.00000000040745,17090.0000000001
10586.484,7035,2.00000000040745,17092.0000000006
10586.488,7036,3.99999999899592,17095.9999999995
10586.492,7037,4.00000000081491,17100.0000000004
10586.496,7038,3.99999999899592,17103.9999999994
10586.5,7039,4.00000000081491,17108.0000000002
10586.504,7040,4.00000000081491,17112.000000001
10586.508,7041,3.99999999899592,17116
10586.512,7042,4.00000000081491,17120.0000000008
10586.514,7043,1.99999999858846,17121.9999999994
10586.516,7044,2.00000000040745,17123.9999999998
10586.52,7045,4.00000000081491,17128.0000000006
10586.522,7046,2.00000000040745,17130.000000001
10586.524,7047,1.99999999858846,17131.9999999996
10586.528,7048,4.00000000081491,17136.0000000004
10586.53,7049,2.00000000040745,17138.0000000008
10586.532,7050,1.99999999858846,17139.9999999994
10586.534,7051,2.00000000040745,17141.9999999998
10586.536,7052,2.00000000040745,17144.0000000002
10586.538,7053,2.00000000040745,17146.0000000006
10586.54,7054,2.00000000040745,17148.000000001
10586.542,7055,1.99999999858846,17149.9999999996
10586.544,7056,2.00000000040745,17152
10586.546,7057,2.00000000040745,17154.0000000005
10586.548,7058,2.00000000040745,17156.0000000009
10586.55,7059,1.99999999858846,17157.9999999994
10586.552,7060,2.00000000040745,17159.9999999999
10586.554,7061,2.00000000040745,17162.0000000003
10586.556,7062,2.00000000040745,17164.0000000007
10586.558,7063,2.00000000040745,17166.0000000011
10586.56,7064,1.99999999858846,17167.9999999997
10586.562,7065,2.00000000040745,17170.0000000001
10586.564,7066,2.00000000040745,17172.0000000005
10586.566,7067,2.00000000040745,17174.0000000009
10586.568,7068,1.99999999858846,17175.9999999995
10586.57,7069,2.00000000040745,17177.9999999999
10586.572,7070,2.00000000040745,17180.0000000003
10586.574,7071,2.00000000040745,17182.0000000007
10586.576,7072,1.99999999858846,17183.9999999993
10586.578,7073,2.00000000040745,17185.9999999997
10586.58,7074,2.00000000040745,17188.0000000001
10586.582,7075,2.00000000040745,17190.0000000005
10586.584,7076,2.00000000040745,17192.0000000009
10586.586,7077,1.99999999858846,17193.9999999995
10586.588,7078,2.00000000040745,17195.9999999999
10586.59,7079,2.00000000040745,17198.0000000003
10586.592,7080,2.00000000040745,17200.0000000007
10586.594,7081,1.99999999858846,17201.9999999993
10586.596,7082,2.00000000040745,17203.9999999997
10586.598,7083,2.00000000040745,17206.0000000001
10586.6,7084,2.00000000040745,17208.0000000005
10586.602,7085,2.00000000040745,17210.0000000009
10586.604,7086,1.99999999858846,17211.9999999995
10586.606,7087,2.00000000040745,17213.9999999999
10586.608,7088,2.00000000040745,17216.0000000003
10586.61,7089,2.00000000040745,17218.0000000008
10586.612,7090,1.99999999858846,17219.9999999993
10586.614,7091,2.00000000040745,17221.9999999998
10586.616,7092,2.00000000040745,17224.0000000002
10586.618,7093,2.00000000040745,17226.0000000006
10586.62,7094,2.00000000040745,17228.000000001
10586.622,7095,1.99999999858846,17229.9999999996
10586.624,7096,2.00000000040745,17232
10586.626,7097,2.00000000040745,17234.0000000004
10586.628,7098,2.00000000040745,17236.0000000008
10586.63,7099,1.99999999858846,17237.9999999994
10586.632,7100,2.00000000040745,17239.9999999998
10586.634,7101,2.00000000040745,17242.0000000002
10586.636,7102,2.00000000040745,17244.0000000006
10586.638,7103,2.00000000040745,17246.000000001
10586.64,7104,1.99999999858846,17247.9999999996
10586.642,7105,2.00000000040745,17250
10586.644,7106,2.00000000040745,17252.0000000004
10586.646,7107,2.00000000040745,17254.0000000008
10586.648,7108,1.99999999858846,17255.9999999994
10586.65,7109,2.00000000040745,17257.9999999998
10586.652,7110,2.00000000040745,17260.0000000002
10586.654,7111,2.00000000040745,17262.0000000006
10586.656,7112,2.00000000040745,17264.000000001
10586.658,7113,1.99999999858846,17265.9999999996
10586.66,7114,2.00000000040745,17268
10586.662,7115,2.00000000040745,17270.0000000004
10586.664,7116,2.00000000040745,17272.0000000008
10586.666,7117,1.99999999858846,17273.9999999994
10586.668,7118,2.00000000040745,17275.9999999998
10586.67,7119,2.00000000040745,17278.0000000002
10586.672,7120,2.00000000040745,17280.0000000007
10586.674,7121,2.00000000040745,17282.0000000011
10586.676,7122,1.99999999858846,17283.9999999997
10586.678,7123,2.00000000040745,17286.0000000001
10586.68,7124,2.00000000040745,17288.0000000005
10586.682,7125,2.00000000040745,17290.0000000009
10586.684,7126,1.99999999858846,17291.9999999995
10586.686,7127,2.00000000040745,17293.9999999999
10586.688,7128,2.00000000040745,17296.0000000003
10586.69,7129,2.00000000040745,17298.0000000007
10586.692,7130,1.99999999858846,17299.9999999993
10586.694,7131,2.00000000040745,17301.9999999997
10586.696,7132,2.00000000040745,17304.0000000001
10586.698,7133,2.00000000040745,17306.0000000005
10586.7,7134,2.00000000040745,17308.0000000009
10586.702,7135,1.99999999858846,17309.9999999995
10586.704,7136,2.00000000040745,17311.9999999999
10586.706,7137,2.00000000040745,17314.0000000003
10586.71,7138,3.99999999899592,17317.9999999993
10586.714,7139,4.00000000081491,17322.0000000001
10586.72,7140,5.99999999940337,17327.9999999995
10586.728,7141,7.99999999981083,17335.9999999993
10586.744,7142,16.0000000014406,17352.0000000008
10586.748,7143,3.99999999899592,17355.9999999998
10586.752,7144,4.00000000081491,17360.0000000006
10586.754,7145,2.00000000040745,17362.000000001
10586.756,7146,1.99999999858846,17363.9999999996
10586.758,7147,2.00000000040745,17366
10586.76,7148,2.00000000040745,17368.0000000004
10586.762,7149,2.00000000040745,17370.0000000008
10586.764,7150,1.99999999858846,17371.9999999994
10586.766,7151,2.00000000040745,17373.9999999998
10586.768,7152,2.00000000040745,17376.0000000002
10586.77,7153,2.00000000040745,17378.0000000006
10586.772,7154,2.00000000040745,17380.000000001
10586.774,7155,1.99999999858846,17381.9999999996
10586.776,7156,2.00000000040745,17384
10586.778,7157,2.00000000040745,17386.0000000004
10586.78,7158,2.00000000040745,17388.0000000008
10586.782,7159,1.99999999858846,17389.9999999994
10586.784,7160,2.00000000040745,17391.9999999998
10586.786,7161,2.00000000040745,17394.0000000002
10586.788,7162,2.00000000040745,17396.0000000006
10586.79,7163,2.00000000040745,17398.000000001
10586.792,7164,1.99999999858846,17399.9999999996
10586.794,7165,2.00000000040745,17402
10586.796,7166,2.00000000040745,17404.0000000005
10586.798,7167,2.00000000040745,17406.0000000009
10586.8,7168,1.99999999858846,17407.9999999994
10586.802,7169,2.00000000040745,17409.9999999999
10586.804,7170,2.00000000040745,17412.0000000003
10586.806,7171,2.00000000040745,17414.0000000007
10586.808,7172,2.00000000040745,17416.0000000011
10586.81,7173,1.99999999858846,17417.9999999997
10586.812,7174,2.00000000040745,17420.0000000001
10586.814,7175,2.00000000040745,17422.0000000005
10586.816,7176,2.00000000040745,17424.0000000009
10586.818,7177,1.99999999858846,17425.9999999995
10586.82,7178,2.00000000040745,17427.9999999999
10586.822,7179,2.00000000040745,17430.0000000003
10586.824,7180,2.00000000040745,17432.0000000007
10586.826,7181,1.99999999858846,17433.9999999993
10586.828,7182,2.00000000040745,17435.9999999997
10586.83,7183,2.00000000040745,17438.0000000001
10586.832,7184,2.00000000040745,17440.0000000005
10586.834,7185,2.00000000040745,17442.0000000009
10586.836,7186,1.99999999858846,17443.9999999995
10586.84,7187,4.00000000081491,17448.0000000003
10586.844,7188,3.99999999899592,17451.9999999993
10586.848,7189,4.00000000081491,17456.0000000001
10586.852,7190,4.00000000081491,17460.0000000009
10586.856,7191,3.99999999899592,17463.9999999999
10586.858,7192,2.00000000040745,17466.0000000003
10586.86,7193,2.00000000040745,17468.0000000008
10586.862,7194,1.99999999858846,17469.9999999993
10586.864,7195,2.00000000040745,17471.9999999998
10586.866,7196,2.00000000040745,17474.0000000002
10586.868,7197,2.00000000040745,17476.0000000006
10586.87,7198,2.00000000040745,17478.000000001
10586.872,7199,1.99999999858846,17479.9999999996
10586.874,7200,2.00000000040745,17482
10586.876,7201,2.00000000040745,17484.0000000004
10586.88,7202,3.99999999899592,17487.9999999994
10586.882,7203,2.00000000040745,17489.9999999998
10586.884,7204,2.00000000040745,17492.0000000002
10586.886,7205,2.00000000040745,17494.0000000006
10586.888,7206,2.00000000040745,17496.000000001
10586.89,7207,1.99999999858846,17497.9999999996
10586.892,7208,2.00000000040745,17500
10586.894,7209,2.00000000040745,17502.0000000004
10586.896,7210,2.00000000040745,17504.0000000008
10586.898,7211,1.99999999858846,17505.9999999994
10586.9,7212,2.00000000040745,17507.9999999998
10586.902,7213,2.00000000040745,17510.0000000002
10586.904,7214,2.00000000040745,17512.0000000006
10586.906,7215,2.00000000040745,17514.000000001
10586.908,7216,1.99999999858846,17515.9999999996
10586.91,7217,2.00000000040745,17518
10586.912,7218,2.00000000040745,17520.0000000004
10586.914,7219,2.00000000040745,17522.0000000008
10586.916,7220,1.99999999858846,17523.9999999994
10586.918,7221,2.00000000040745,17525.9999999998
10586.92,7222,2.00000000040745,17528.0000000002
10586.922,7223,2.00000000040745,17530.0000000007
10586.924,7224,2.00000000040745,17532.0000000011
10586.926,7225,1.99999999858846,17533.9999999997
10586.928,7226,2.00000000040745,17536.0000000001
10586.93,7227,2.00000000040745,17538.0000000005
10586.932,7228,2.00000000040745,17540.0000000009
10586.934,7229,1.99999999858846,17541.9999999995
10586.936,7230,2.00000000040745,17543.9999999999
10586.938,7231,2.00000000040745,17546.0000000003
10586.94,7232,2.00000000040745,17548.0000000007
10586.942,7233,1.99999999858846,17549.9999999993
10586.944,7234,2.00000000040745,17551.9999999997
10586.946,7235,2.00000000040745,17554.0000000001
10586.948,7236,2.00000000040745,17556.0000000005
10586.95,7237,2.00000000040745,17558.0000000009
10586.952,7238,1.99999999858846,17559.9999999995
10586.954,7239,2.00000000040745,17561.9999999999
10586.956,7240,2.00000000040745,17564.0000000003
10586.958,7241,2.00000000040745,17566.0000000007
10586.96,7242,1.99999999858846,17567.9999999993
10586.962,7243,2.00000000040745,17569.9999999997
10586.964,7244,2.00000000040745,17572.0000000001
10586.966,7245,2.00000000040745,17574.0000000005
10586.968,7246,2.00000000040745,17576.0000000009
10586.97,7247,1.99999999858846,17577.9999999995
10586.972,7248,2.00000000040745,17579.9999999999
10586.974,7249,2.00000000040745,17582.0000000003
10586.976,7250,2.00000000040745,17584.0000000007
10586.978,7251,1.99999999858846,17585.9999999993
10586.98,7252,2.00000000040745,17587.9999999997
10586.982,7253,2.00000000040745,17590.0000000001
10586.984,7254,2.00000000040745,17592.0000000006
10586.986,7255,2.00000000040745,17594.000000001
10586.988,7256,1.99999999858846,17595.9999999995
10586.99,7257,2.00000000040745,17598
10586.992,7258,2.00000000040745,17600.0000000004
10586.994,7259,2.00000000040745,17602.0000000008
10586.996,7260,1.99999999858846,17603.9999999994
10586.998,7261,2.00000000040745,17605.9999999998
10587,7262,2.00000000040745,17608.0000000002
10587.002,7263,2.00000000040745,17610.0000000006
10587.004,7264,2.00000000040745,17612.000000001
10587.006,7265,1.99999999858846,17613.9999999996
10587.008,7266,2.00000000040745,17616
10587.01,7267,2.00000000040745,17618.0000000004
10587.012,7268,2.00000000040745,17620.0000000008
10587.014,7269,1.99999999858846,17621.9999999994
10587.016,7270,2.00000000040745,17623.9999999998
10587.018,7271,2.00000000040745,17626.0000000002
10587.02,7272,2.00000000040745,17628.0000000006
10587.022,7273,2.00000000040745,17630.000000001
10587.024,7274,1.99999999858846,17631.9999999996
10587.026,7275,2.00000000040745,17634
10587.028,7276,2.00000000040745,17636.0000000004
10587.03,7277,2.00000000040745,17638.0000000008
10587.032,7278,1.99999999858846,17639.9999999994
10587.034,7279,2.00000000040745,17641.9999999998
10587.036,7280,2.00000000040745,17644.0000000002
10587.038,7281,2.00000000040745,17646.0000000006
10587.04,7282,2.00000000040745,17648.000000001
10587.042,7283,1.99999999858846,17649.9999999996
10587.044,7284,2.00000000040745,17652
10587.046,7285,2.00000000040745,17654.0000000005
10587.048,7286,2.00000000040745,17656.0000000009
10587.05,7287,1.99999999858846,17657.9999999994
10587.052,7288,2.00000000040745,17659.9999999999
10587.054,7289,2.00000000040745,17662.0000000003
10587.056,7290,2.00000000040745,17664.0000000007
10587.058,7291,2.00000000040745,17666.0000000011
10587.06,7292,1.99999999858846,17667.9999999997
10587.062,7293,2.00000000040745,17670.0000000001
10587.064,7294,2.00000000040745,17672.0000000005
10587.066,7295,2.00000000040745,17674.0000000009
10587.068,7296,1.99999999858846,17675.9999999995
10587.07,7297,2.00000000040745,17677.9999999999
10587.072,7298,2.00000000040745,17680.0000000003
10587.074,7299,2.00000000040745,17682.0000000007
10587.076,7300,1.99999999858846,17683.9999999993
10587.078,7301,2.00000000040745,17685.9999999997
10587.08,7302,2.00000000040745,17688.0000000001
10587.082,7303,2.00000000040745,17690.0000000005
10587.084,7304,2.00000000040745,17692.0000000009
10587.086,7305,1.99999999858846,17693.9999999995
10587.088,7306,2.00000000040745,17695.9999999999
10587.09,7307,2.00000000040745,17698.0000000003
10587.092,7308,2.00000000040745,17700.0000000007
10587.094,7309,1.99999999858846,17701.9999999993
10587.096,7310,2.00000000040745,17703.9999999997
10587.098,7311,2.00000000040745,17706.0000000001
10587.1,7312,2.00000000040745,17708.0000000005
10587.102,7313,2.00000000040745,17710.0000000009
10587.104,7314,1.99999999858846,17711.9999999995
10587.106,7315,2.00000000040745,17713.9999999999
10587.108,7316,2.00000000040745,17716.0000000003
10587.11,7317,2.00000000040745,17718.0000000008
10587.112,7318,1.99999999858846,17719.9999999993
10587.114,7319,2.00000000040745,17721.9999999998
10587.116,7320,2.00000000040745,17724.0000000002
10587.12,7321,4.00000000081491,17728.000000001
10587.124,7322,3.99999999899592,17732
10587.13,7323,5.99999999940337,17737.9999999994
10587.138,7324,8.00000000162981,17746.000000001
10587.154,7325,15.9999999996217,17762.0000000006
10587.16,7326,5.99999999940337,17768
10587.164,7327,4.00000000081491,17772.0000000008
10587.166,7328,1.99999999858846,17773.9999999994
10587.17,7329,4.00000000081491,17778.0000000002
10587.172,7330,2.00000000040745,17780.0000000007
10587.174,7331,2.00000000040745,17782.0000000011
10587.178,7332,3.99999999899592,17786.0000000001
10587.18,7333,2.00000000040745,17788.0000000005
10587.182,7334,2.00000000040745,17790.0000000009
10587.184,7335,1.99999999858846,17791.9999999995
10587.186,7336,2.00000000040745,17793.9999999999
10587.188,7337,2.00000000040745,17796.0000000003
10587.19,7338,2.00000000040745,17798.0000000007
10587.192,7339,1.99999999858846,17799.9999999993
10587.194,7340,2.00000000040745,17801.9999999997
10587.196,7341,2.00000000040745,17804.0000000001
10587.198,7342,2.00000000040745,17806.0000000005
10587.2,7343,2.00000000040745,17808.0000000009
10587.202,7344,1.99999999858846,17809.9999999995
10587.204,7345,2.00000000040745,17811.9999999999
10587.206,7346,2.00000000040745,17814.0000000003
10587.208,7347,2.00000000040745,17816.0000000007
10587.21,7348,1.99999999858846,17817.9999999993
10587.212,7349,2.00000000040745,17819.9999999997
10587.214,7350,2.00000000040745,17822.0000000001
10587.216,7351,2.00000000040745,17824.0000000005
10587.218,7352,2.00000000040745,17826.0000000009
10587.22,7353,1.99999999858846,17827.9999999995
10587.222,7354,2.00000000040745,17829.9999999999
10587.224,7355,2.00000000040745,17832.0000000003
10587.226,7356,2.00000000040745,17834.0000000007
10587.228,7357,1.99999999858846,17835.9999999993
10587.23,7358,2.00000000040745,17837.9999999997
10587.232,7359,2.00000000040745,17840.0000000001
10587.234,7360,2.00000000040745,17842.0000000006
10587.236,7361,2.00000000040745,17844.000000001
10587.238,7362,1.99999999858846,17845.9999999995
10587.24,7363,2.00000000040745,17848
10587.242,7364,2.00000000040745,17850.0000000004
10587.244,7365,2.00000000040745,17852.0000000008
10587.246,7366,1.99999999858846,17853.9999999994
10587.248,7367,2.00000000040745,17855.9999999998
10587.25,7368,2.00000000040745,17858.0000000002
10587.252,7369,2.00000000040745,17860.0000000006
10587.254,7370,2.00000000040745,17862.000000001
10587.256,7371,1.99999999858846,17863.9999999996
10587.258,7372,2.00000000040745,17866
10587.26,7373,2.00000000040745,17868.0000000004
10587.262,7374,2.00000000040745,17870.0000000008
10587.264,7375,1.99999999858846,17871.9999999994
10587.266,7376,2.00000000040745,17873.9999999998
10587.268,7377,2.00000000040745,17876.0000000002
10587.27,7378,2.00000000040745,17878.0000000006
10587.272,7379,2.00000000040745,17880.000000001
10587.274,7380,1.99999999858846,17881.9999999996
10587.276,7381,2.00000000040745,17884
10587.278,7382,2.00000000040745,17886.0000000004
10587.28,7383,2.00000000040745,17888.0000000008
10587.282,7384,1.99999999858846,17889.9999999994
10587.284,7385,2.00000000040745,17891.9999999998
10587.286,7386,2.00000000040745,17894.0000000002
10587.288,7387,2.00000000040745,17896.0000000006
10587.29,7388,2.00000000040745,17898.000000001
10587.292,7389,1.99999999858846,17899.9999999996
10587.294,7390,2.00000000040745,17902
10587.296,7391,2.00000000040745,17904.0000000005
10587.298,7392,2.00000000040745,17906.0000000009
10587.3,7393,1.99999999858846,17907.9999999994
10587.302,7394,2.00000000040745,17909.9999999999
10587.304,7395,2.00000000040745,17912.0000000003
10587.306,7396,2.00000000040745,17914.0000000007
10587.308,7397,2.00000000040745,17916.0000000011
10587.31,7398,1.99999999858846,17917.9999999997
10587.312,7399,2.00000000040745,17920.0000000001
10587.314,7400,2.00000000040745,17922.0000000005
10587.316,7401,2.00000000040745,17924.0000000009
10587.318,7402,1.99999999858846,17925.9999999995
10587.32,7403,2.00000000040745,17927.9999999999
10587.322,7404,2.00000000040745,17930.0000000003
10587.324,7405,2.00000000040745,17932.0000000007
10587.326,7406,1.99999999858846,17933.9999999993
10587.328,7407,2.00000000040745,17935.9999999997
10587.33,7408,2.00000000040745,17938.0000000001
10587.332,7409,2.00000000040745,17940.0000000005
10587.334,7410,2.00000000040745,17942.0000000009
10587.336,7411,1.99999999858846,17943.9999999995
10587.338,7412,2.00000000040745,17945.9999999999
10587.34,7413,2.00000000040745,17948.0000000003
10587.342,7414,2.00000000040745,17950.0000000007
10587.344,7415,1.99999999858846,17951.9999999993
10587.346,7416,2.00000000040745,17953.9999999997
10587.348,7417,2.00000000040745,17956.0000000001
10587.35,7418,2.00000000040745,17958.0000000005
10587.352,7419,2.00000000040745,17960.0000000009
10587.354,7420,1.99999999858846,17961.9999999995
10587.356,7421,2.00000000040745,17963.9999999999
10587.36,7422,4.00000000081491,17968.0000000008
10587.366,7423,5.99999999940337,17974.0000000002
10587.374,7424,7.99999999981083,17982
10587.416,7425,41.9999999994616,18023.9999999994
10587.418,7426,2.00000000040745,18025.9999999998
10587.422,7427,4.00000000081491,18030.0000000007
10587.424,7428,2.00000000040745,18032.0000000011
10587.426,7429,1.99999999858846,18033.9999999997
10587.428,7430,2.00000000040745,18036.0000000001
10587.43,7431,2.00000000040745,18038.0000000005
10587.432,7432,2.00000000040745,18040.0000000009
10587.434,7433,1.99999999858846,18041.9999999995
10587.436,7434,2.00000000040745,18043.9999999999
10587.438,7435,2.00000000040745,18046.0000000003
10587.44,7436,2.00000000040745,18048.0000000007
10587.442,7437,1.99999999858846,18049.9999999993
10587.444,7438,2.00000000040745,18051.9999999997
10587.446,7439,2.00000000040745,18054.0000000001
10587.448,7440,2.00000000040745,18056.0000000005
10587.45,7441,2.00000000040745,18058.0000000009
10587.452,7442,1.99999999858846,18059.9999999995
10587.454,7443,2.00000000040745,18061.9999999999
10587.456,7444,2.00000000040745,18064.0000000003
10587.458,7445,2.00000000040745,18066.0000000007
10587.46,7446,1.99999999858846,18067.9999999993
10587.462,7447,2.00000000040745,18069.9999999997
10587.464,7448,2.00000000040745,18072.0000000001
10587.466,7449,2.00000000040745,18074.0000000005
10587.468,7450,2.00000000040745,18076.0000000009
10587.47,7451,1.99999999858846,18077.9999999995
10587.472,7452,2.00000000040745,18079.9999999999
10587.474,7453,2.00000000040745,18082.0000000003
10587.476,7454,2.00000000040745,18084.0000000007
10587.478,7455,1.99999999858846,18085.9999999993
10587.48,7456,2.00000000040745,18087.9999999997
10587.482,7457,2.00000000040745,18090.0000000001
10587.484,7458,2.00000000040745,18092.0000000006
10587.486,7459,2.00000000040745,18094.000000001
10587.488,7460,1.99999999858846,18095.9999999995
10587.49,7461,2.00000000040745,18098
10587.492,7462,2.00000000040745,18100.0000000004
10587.494,7463,2.00000000040745,18102.0000000008
10587.498,7464,3.99999999899592,18105.9999999998
10587.504,7465,6.00000000122236,18112.000000001
10587.512,7466,7.99999999981083,18120.0000000008
10587.556,7467,43.999999999869,18164.0000000007
10587.564,7468,7.99999999981083,18172.0000000005
10587.57,7469,5.99999999940337,18177.9999999999
10587.576,7470,5.99999999940337,18183.9999999993
10587.58,7471,4.00000000081491,18188.0000000001
10587.584,7472,4.00000000081491,18192.0000000009
10587.588,7473,3.99999999899592,18195.9999999999
10587.59,7474,2.00000000040745,18198.0000000003
10587.592,7475,2.00000000040745,18200.0000000007
10587.594,7476,1.99999999858846,18201.9999999993
10587.596,7477,2.00000000040745,18203.9999999997
10587.598,7478,2.00000000040745,18206.0000000001
10587.6,7479,2.00000000040745,18208.0000000005
10587.602,7480,2.00000000040745,18210.0000000009
10587.604,7481,1.99999999858846,18211.9999999995
10587.606,7482,2.00000000040745,18213.9999999999
10587.608,7483,2.00000000040745,18216.0000000003
10587.61,7484,2.00000000040745,18218.0000000008
10587.612,7485,1.99999999858846,18219.9999999993
10587.614,7486,2.00000000040745,18221.9999999998
10587.616,7487,2.00000000040745,18224.0000000002
10587.618,7488,2.00000000040745,18226.0000000006
10587.62,7489,2.00000000040745,18228.000000001
10587.622,7490,1.99999999858846,18229.9999999996
10587.624,7491,2.00000000040745,18232
10587.626,7492,2.00000000040745,18234.0000000004
10587.628,7493,2.00000000040745,18236.0000000008
10587.63,7494,1.99999999858846,18237.9999999994
10587.632,7495,2.00000000040745,18239.9999999998
10587.634,7496,2.00000000040745,18242.0000000002
10587.636,7497,2.00000000040745,18244.0000000006
10587.638,7498,2.00000000040745,18246.000000001
10587.64,7499,1.99999999858846,18247.9999999996
10587.642,7500,2.00000000040745,18250
10587.644,7501,2.00000000040745,18252.0000000004
10587.646,7502,2.00000000040745,18254.0000000008
10587.648,7503,1.99999999858846,18255.9999999994
10587.65,7504,2.00000000040745,18257.9999999998
10587.652,7505,2.00000000040745,18260.0000000002
10587.654,7506,2.00000000040745,18262.0000000006
10587.656,7507,2.00000000040745,18264.000000001
10587.658,7508,1.99999999858846,18265.9999999996
10587.66,7509,2.00000000040745,18268
10587.662,7510,2.00000000040745,18270.0000000004
10587.664,7511,2.00000000040745,18272.0000000008
10587.666,7512,1.99999999858846,18273.9999999994
10587.668,7513,2.00000000040745,18275.9999999998
10587.67,7514,2.00000000040745,18278.0000000002
10587.672,7515,2.00000000040745,18280.0000000007
10587.674,7516,2.00000000040745,18282.0000000011
10587.678,7517,3.99999999899592,18286.0000000001
10587.684,7518,5.99999999940337,18291.9999999995
10587.692,7519,7.99999999981083,18299.9999999993
10587.714,7520,22.000000000844,18322.0000000001
10587.72,7521,5.99999999940337,18327.9999999995
10587.726,7522,6.00000000122236,18334.0000000007
10587.73,7523,3.99999999899592,18337.9999999997
10587.734,7524,4.00000000081491,18342.0000000006
10587.736,7525,2.00000000040745,18344.000000001
10587.738,7526,1.99999999858846,18345.9999999995
10587.74,7527,2.00000000040745,18348
10587.742,7528,2.00000000040745,18350.0000000004
10587.744,7529,2.00000000040745,18352.0000000008
10587.746,7530,1.99999999858846,18353.9999999994
10587.75,7531,4.00000000081491,18358.0000000002
10587.752,7532,2.00000000040745,18360.0000000006
10587.756,7533,3.99999999899592,18363.9999999996
10587.76,7534,4.00000000081491,18368.0000000004
10587.762,7535,2.00000000040745,18370.0000000008
10587.764,7536,1.99999999858846,18371.9999999994
10587.766,7537,2.00000000040745,18373.9999999998
10587.768,7538,2.00000000040745,18376.0000000002
10587.77,7539,2.00000000040745,18378.0000000006
10587.772,7540,2.00000000040745,18380.000000001
10587.774,7541,1.99999999858846,18381.9999999996
10587.776,7542,2.00000000040745,18384
10587.778,7543,2.00000000040745,18386.0000000004
10587.78,7544,2.00000000040745,18388.0000000008
10587.782,7545,1.99999999858846,18389.9999999994
10587.784,7546,2.00000000040745,18391.9999999998
10587.786,7547,2.00000000040745,18394.0000000002
10587.788,7548,2.00000000040745,18396.0000000006
10587.79,7549,2.00000000040745,18398.000000001
10587.792,7550,1.99999999858846,18399.9999999996
10587.794,7551,2.00000000040745,18402
10587.796,7552,2.00000000040745,18404.0000000005
10587.798,7553,2.00000000040745,18406.0000000009
10587.8,7554,1.99999999858846,18407.9999999994
10587.802,7555,2.00000000040745,18409.9999999999
10587.804,7556,2.00000000040745,18412.0000000003
10587.806,7557,2.00000000040745,18414.0000000007
10587.808,7558,2.00000000040745,18416.0000000011
10587.81,7559,1.99999999858846,18417.9999999997
10587.812,7560,2.00000000040745,18420.0000000001
10587.814,7561,2.00000000040745,18422.0000000005
10587.816,7562,2.00000000040745,18424.0000000009
10587.818,7563,1.99999999858846,18425.9999999995
10587.82,7564,2.00000000040745,18427.9999999999
10587.822,7565,2.00000000040745,18430.0000000003
10587.824,7566,2.00000000040745,18432.0000000007
10587.826,7567,1.99999999858846,18433.9999999993
10587.828,7568,2.00000000040745,18435.9999999997
10587.83,7569,2.00000000040745,18438.0000000001
10587.832,7570,2.00000000040745,18440.0000000005
10587.834,7571,2.00000000040745,18442.0000000009
10587.836,7572,1.99999999858846,18443.9999999995
10587.838,7573,2.00000000040745,18445.9999999999
10587.84,7574,2.00000000040745,18448.0000000003
10587.842,7575,2.00000000040745,18450.0000000007
10587.844,7576,1.99999999858846,18451.9999999993
10587.846,7577,2.00000000040745,18453.9999999997
10587.848,7578,2.00000000040745,18456.0000000001
10587.85,7579,2.00000000040745,18458.0000000005
10587.852,7580,2.00000000040745,18460.0000000009
10587.854,7581,1.99999999858846,18461.9999999995
10587.856,7582,2.00000000040745,18463.9999999999
10587.858,7583,2.00000000040745,18466.0000000003
10587.86,7584,2.00000000040745,18468.0000000008
10587.862,7585,1.99999999858846,18469.9999999993
10587.864,7586,2.00000000040745,18471.9999999998
10587.866,7587,2.00000000040745,18474.0000000002
10587.868,7588,2.00000000040745,18476.0000000006
10587.87,7589,2.00000000040745,18478.000000001
10587.872,7590,1.99999999858846,18479.9999999996
10587.874,7591,2.00000000040745,18482
10587.876,7592,2.00000000040745,18484.0000000004
10587.878,7593,2.00000000040745,18486.0000000008
10587.88,7594,1.99999999858846,18487.9999999994
10587.882,7595,2.00000000040745,18489.9999999998
10587.884,7596,2.00000000040745,18492.0000000002
10587.886,7597,2.00000000040745,18494.0000000006
10587.888,7598,2.00000000040745,18496.000000001
10587.89,7599,1.99999999858846,18497.9999999996
10587.892,7600,2.00000000040745,18500
10587.894,7601,2.00000000040745,18502.0000000004
10587.896,7602,2.00000000040745,18504.0000000008
10587.898,7603,1.99999999858846,18505.9999999994
10587.9,7604,2.00000000040745,18507.9999999998
10587.902,7605,2.00000000040745,18510.0000000002
10587.904,7606,2.00000000040745,18512.0000000006
10587.906,7607,2.00000000040745,18514.000000001
10587.908,7608,1.99999999858846,18515.9999999996
10587.91,7609,2.00000000040745,18518
10587.912,7610,2.00000000040745,18520.0000000004
10587.914,7611,2.00000000040745,18522.0000000008
10587.916,7612,1.99999999858846,18523.9999999994
10587.918,7613,2.00000000040745,18525.9999999998
10587.92,7614,2.00000000040745,18528.0000000002
10587.924,7615,4.00000000081491,18532.0000000011
10587.93,7616,5.99999999940337,18538.0000000005
10587.936,7617,5.99999999940337,18543.9999999999
10587.94,7618,4.00000000081491,18548.0000000007
10587.944,7619,3.99999999899592,18551.9999999997
10587.946,7620,2.00000000040745,18554.0000000001
10587.948,7621,2.00000000040745,18556.0000000005
10587.95,7622,2.00000000040745,18558.0000000009
10587.952,7623,1.99999999858846,18559.9999999995
10587.954,7624,2.00000000040745,18561.9999999999
10587.956,7625,2.00000000040745,18564.0000000003
10587.958,7626,2.00000000040745,18566.0000000007
10587.96,7627,1.99999999858846,18567.9999999993
10587.962,7628,2.00000000040745,18569.9999999997
10587.964,7629,2.00000000040745,18572.0000000001
10587.966,7630,2.00000000040745,18574.0000000005
10587.968,7631,2.00000000040745,18576.0000000009
10587.97,7632,1.99999999858846,18577.9999999995
10587.972,7633,2.00000000040745,18579.9999999999
10587.974,7634,2.00000000040745,18582.0000000003
10587.976,7635,2.00000000040745,18584.0000000007
10587.978,7636,1.99999999858846,18585.9999999993
10587.98,7637,2.00000000040745,18587.9999999997
10587.982,7638,2.00000000040745,18590.0000000001
10587.984,7639,2.00000000040745,18592.0000000006
10587.986,7640,2.00000000040745,18594.000000001
10587.988,7641,1.99999999858846,18595.9999999995
10587.99,7642,2.00000000040745,18598
10587.992,7643,2.00000000040745,18600.0000000004
10587.994,7644,2.00000000040745,18602.0000000008
10587.996,7645,1.99999999858846,18603.9999999994
10587.998,7646,2.00000000040745,18605.9999999998
10588,7647,2.00000000040745,18608.0000000002
10588.002,7648,2.00000000040745,18610.0000000006
10588.004,7649,2.00000000040745,18612.000000001
10588.006,7650,1.99999999858846,18613.9999999996
10588.008,7651,2.00000000040745,18616
10588.01,7652,2.00000000040745,18618.0000000004
10588.012,7653,2.00000000040745,18620.0000000008
10588.014,7654,1.99999999858846,18621.9999999994
10588.016,7655,2.00000000040745,18623.9999999998
10588.018,7656,2.00000000040745,18626.0000000002
10588.02,7657,2.00000000040745,18628.0000000006
10588.022,7658,2.00000000040745,18630.000000001
10588.024,7659,1.99999999858846,18631.9999999996
10588.026,7660,2.00000000040745,18634
10588.028,7661,2.00000000040745,18636.0000000004
10588.03,7662,2.00000000040745,18638.0000000008
10588.032,7663,1.99999999858846,18639.9999999994
10588.034,7664,2.00000000040745,18641.9999999998
10588.036,7665,2.00000000040745,18644.0000000002
10588.038,7666,2.00000000040745,18646.0000000006
10588.04,7667,2.00000000040745,18648.000000001
10588.042,7668,1.99999999858846,18649.9999999996
10588.044,7669,2.00000000040745,18652
10588.046,7670,2.00000000040745,18654.0000000005
10588.048,7671,2.00000000040745,18656.0000000009
10588.05,7672,1.99999999858846,18657.9999999994
10588.052,7673,2.00000000040745,18659.9999999999
10588.054,7674,2.00000000040745,18662.0000000003
10588.056,7675,2.00000000040745,18664.0000000007
10588.058,7676,2.00000000040745,18666.0000000011
10588.06,7677,1.99999999858846,18667.9999999997
10588.062,7678,2.00000000040745,18670.0000000001
10588.064,7679,2.00000000040745,18672.0000000005
10588.066,7680,2.00000000040745,18674.0000000009
10588.068,7681,1.99999999858846,18675.9999999995
10588.07,7682,2.00000000040745,18677.9999999999
10588.072,7683,2.00000000040745,18680.0000000003
10588.074,7684,2.00000000040745,18682.0000000007
10588.076,7685,1.99999999858846,18683.9999999993
10588.078,7686,2.00000000040745,18685.9999999997
10588.08,7687,2.00000000040745,18688.0000000001
10588.082,7688,2.00000000040745,18690.0000000005
10588.084,7689,2.00000000040745,18692.0000000009
10588.086,7690,1.99999999858846,18693.9999999995
10588.088,7691,2.00000000040745,18695.9999999999
10588.09,7692,2.00000000040745,18698.0000000003
10588.092,7693,2.00000000040745,18700.0000000007
10588.094,7694,1.99999999858846,18701.9999999993
10588.096,7695,2.00000000040745,18703.9999999997
10588.098,7696,2.00000000040745,18706.0000000001
10588.1,7697,2.00000000040745,18708.0000000005
10588.102,7698,2.00000000040745,18710.0000000009
10588.104,7699,1.99999999858846,18711.9999999995
10588.106,7700,2.00000000040745,18713.9999999999
10588.108,7701,2.00000000040745,18716.0000000003
10588.11,7702,2.00000000040745,18718.0000000008
10588.112,7703,1.99999999858846,18719.9999999993
10588.114,7704,2.00000000040745,18721.9999999998
10588.116,7705,2.00000000040745,18724.0000000002
10588.118,7706,2.00000000040745,18726.0000000006
10588.12,7707,2.00000000040745,18728.000000001
10588.122,7708,1.99999999858846,18729.9999999996
10588.124,7709,2.00000000040745,18732
10588.126,7710,2.00000000040745,18734.0000000004
10588.128,7711,2.00000000040745,18736.0000000008
10588.13,7712,1.99999999858846,18737.9999999994
10588.132,7713,2.00000000040745,18739.9999999998
10588.134,7714,2.00000000040745,18742.0000000002
10588.136,7715,2.00000000040745,18744.0000000006
10588.138,7716,2.00000000040745,18746.000000001
10588.14,7717,1.99999999858846,18747.9999999996
10588.142,7718,2.00000000040745,18750
10588.144,7719,2.00000000040745,18752.0000000004
10588.146,7720,2.00000000040745,18754.0000000008
10588.148,7721,1.99999999858846,18755.9999999994
10588.15,7722,2.00000000040745,18757.9999999998
10588.152,7723,2.00000000040745,18760.0000000002
10588.154,7724,2.00000000040745,18762.0000000006
10588.156,7725,2.00000000040745,18764.000000001
10588.158,7726,1.99999999858846,18765.9999999996
10588.16,7727,2.00000000040745,18768
10588.162,7728,2.00000000040745,18770.0000000004
10588.164,7729,2.00000000040745,18772.0000000008
10588.166,7730,1.99999999858846,18773.9999999994
10588.168,7731,2.00000000040745,18775.9999999998
10588.17,7732,2.00000000040745,18778.0000000002
10588.172,7733,2.00000000040745,18780.0000000007
10588.174,7734,2.00000000040745,18782.0000000011
10588.176,7735,1.99999999858846,18783.9999999997
10588.178,7736,2.00000000040745,18786.0000000001
10588.18,7737,2.00000000040745,18788.0000000005
10588.182,7738,2.00000000040745,18790.0000000009
10588.184,7739,1.99999999858846,18791.9999999995
10588.186,7740,2.00000000040745,18793.9999999999
10588.188,7741,2.00000000040745,18796.0000000003
10588.19,7742,2.00000000040745,18798.0000000007
10588.192,7743,1.99999999858846,18799.9999999993
10588.194,7744,2.00000000040745,18801.9999999997
10588.196,7745,2.00000000040745,18804.0000000001
10588.198,7746,2.00000000040745,18806.0000000005
10588.2,7747,2.00000000040745,18808.0000000009
10588.202,7748,1.99999999858846,18809.9999999995
10588.204,7749,2.00000000040745,18811.9999999999
10588.206,7750,2.00000000040745,18814.0000000003
10588.208,7751,2.00000000040745,18816.0000000007
10588.21,7752,1.99999999858846,18817.9999999993
10588.212,7753,2.00000000040745,18819.9999999997
10588.214,7754,2.00000000040745,18822.0000000001
10588.216,7755,2.00000000040745,18824.0000000005
10588.218,7756,2.00000000040745,18826.0000000009
10588.22,7757,1.99999999858846,18827.9999999995
10588.222,7758,2.00000000040745,18829.9999999999
10588.224,7759,2.00000000040745,18832.0000000003
10588.226,7760,2.00000000040745,18834.0000000007
10588.23,7761,3.99999999899592,18837.9999999997
10588.234,7762,4.00000000081491,18842.0000000006
10588.238,7763,3.99999999899592,18845.9999999995
10588.244,7764,6.00000000122236,18852.0000000008
10588.248,7765,3.99999999899592,18855.9999999998
10588.252,7766,4.00000000081491,18860.0000000006
10588.254,7767,2.00000000040745,18862.000000001
10588.256,7768,1.99999999858846,18863.9999999996
10588.258,7769,2.00000000040745,18866
10588.26,7770,2.00000000040745,18868.0000000004
10588.262,7771,2.00000000040745,18870.0000000008
10588.264,7772,1.99999999858846,18871.9999999994
10588.266,7773,2.00000000040745,18873.9999999998
10588.268,7774,2.00000000040745,18876.0000000002
10588.27,7775,2.00000000040745,18878.0000000006
10588.272,7776,2.00000000040745,18880.000000001
10588.274,7777,1.99999999858846,18881.9999999996
10588.276,7778,2.00000000040745,18884
10588.278,7779,2.00000000040745,18886.0000000004
10588.28,7780,2.00000000040745,18888.0000000008
10588.282,7781,1.99999999858846,18889.9999999994
10588.284,7782,2.00000000040745,18891.9999999998
10588.286,7783,2.00000000040745,18894.0000000002
10588.29,7784,4.00000000081491,18898.000000001
10588.294,7785,3.99999999899592,18902
10588.298,7786,4.00000000081491,18906.0000000009
10588.302,7787,3.99999999899592,18909.9999999999
10588.304,7788,2.00000000040745,18912.0000000003
10588.308,7789,4.00000000081491,18916.0000000011
10588.312,7790,3.99999999899592,18920.0000000001
10588.314,7791,2.00000000040745,18922.0000000005
10588.316,7792,2.00000000040745,18924.0000000009
10588.318,7793,1.99999999858846,18925.9999999995
10588.32,7794,2.00000000040745,18927.9999999999
10588.322,7795,2.00000000040745,18930.0000000003
10588.324,7796,2.00000000040745,18932.0000000007
10588.326,7797,1.99999999858846,18933.9999999993
10588.328,7798,2.00000000040745,18935.9999999997
10588.33,7799,2.00000000040745,18938.0000000001
10588.332,7800,2.00000000040745,18940.0000000005
10588.334,7801,2.00000000040745,18942.0000000009
10588.336,7802,1.99999999858846,18943.9999999995
10588.338,7803,2.00000000040745,18945.9999999999
10588.34,7804,2.00000000040745,18948.0000000003
10588.342,7805,2.00000000040745,18950.0000000007
10588.344,7806,1.99999999858846,18951.9999999993
10588.346,7807,2.00000000040745,18953.9999999997
10588.348,7808,2.00000000040745,18956.0000000001
10588.35,7809,2.00000000040745,18958.0000000005
10588.352,7810,2.00000000040745,18960.0000000009
10588.354,7811,1.99999999858846,18961.9999999995
10588.356,7812,2.00000000040745,18963.9999999999
10588.358,7813,2.00000000040745,18966.0000000003
10588.36,7814,2.00000000040745,18968.0000000008
10588.362,7815,1.99999999858846,18969.9999999993
10588.364,7816,2.00000000040745,18971.9999999998
10588.366,7817,2.00000000040745,18974.0000000002
10588.368,7818,2.00000000040745,18976.0000000006
10588.37,7819,2.00000000040745,18978.000000001
10588.372,7820,1.99999999858846,18979.9999999996
10588.374,7821,2.00000000040745,18982
10588.376,7822,2.00000000040745,18984.0000000004
10588.378,7823,2.00000000040745,18986.0000000008
10588.38,7824,1.99999999858846,18987.9999999994
10588.382,7825,2.00000000040745,18989.9999999998
10588.384,7826,2.00000000040745,18992.0000000002
10588.386,7827,2.00000000040745,18994.0000000006
10588.388,7828,2.00000000040745,18996.000000001
10588.39,7829,1.99999999858846,18997.9999999996
10588.392,7830,2.00000000040745,19000
10588.394,7831,2.00000000040745,19002.0000000004
10588.396,7832,2.00000000040745,19004.0000000008
10588.398,7833,1.99999999858846,19005.9999999994
10588.4,7834,2.00000000040745,19007.9999999998
10588.402,7835,2.00000000040745,19010.0000000002
10588.404,7836,2.00000000040745,19012.0000000006
10588.406,7837,2.00000000040745,19014.000000001
10588.408,7838,1.99999999858846,19015.9999999996
10588.41,7839,2.00000000040745,19018
10588.412,7840,2.00000000040745,19020.0000000004
10588.414,7841,2.00000000040745,19022.0000000008
10588.416,7842,1.99999999858846,19023.9999999994
10588.418,7843,2.00000000040745,19025.9999999998
10588.42,7844,2.00000000040745,19028.0000000002
10588.422,7845,2.00000000040745,19030.0000000007
10588.424,7846,2.00000000040745,19032.0000000011
10588.426,7847,1.99999999858846,19033.9999999997
10588.428,7848,2.00000000040745,19036.0000000001
10588.43,7849,2.00000000040745,19038.0000000005
10588.432,7850,2.00000000040745,19040.0000000009
10588.434,7851,1.99999999858846,19041.9999999995
10588.438,7852,4.00000000081491,19046.0000000003
10588.444,7853,5.99999999940337,19051.9999999997
10588.452,7854,7.99999999981083,19059.9999999995
10588.458,7855,6.00000000122236,19066.0000000007
10588.464,7856,5.99999999940337,19072.0000000001
10588.468,7857,4.00000000081491,19076.0000000009
10588.472,7858,3.99999999899592,19079.9999999999
10588.474,7859,2.00000000040745,19082.0000000003
10588.476,7860,2.00000000040745,19084.0000000007
10588.478,7861,1.99999999858846,19085.9999999993
10588.48,7862,2.00000000040745,19087.9999999997
10588.482,7863,2.00000000040745,19090.0000000001
10588.484,7864,2.00000000040745,19092.0000000006
10588.486,7865,2.00000000040745,19094.000000001
10588.488,7866,1.99999999858846,19095.9999999995
10588.49,7867,2.00000000040745,19098
10588.492,7868,2.00000000040745,19100.0000000004
10588.494,7869,2.00000000040745,19102.0000000008
10588.496,7870,1.99999999858846,19103.9999999994
10588.498,7871,2.00000000040745,19105.9999999998
10588.5,7872,2.00000000040745,19108.0000000002
10588.502,7873,2.00000000040745,19110.0000000006
10588.504,7874,2.00000000040745,19112.000000001
10588.506,7875,1.99999999858846,19113.9999999996
10588.508,7876,2.00000000040745,19116
10588.51,7877,2.00000000040745,19118.0000000004
10588.512,7878,2.00000000040745,19120.0000000008
10588.514,7879,1.99999999858846,19121.9999999994
10588.516,7880,2.00000000040745,19123.9999999998
10588.518,7881,2.00000000040745,19126.0000000002
10588.52,7882,2.00000000040745,19128.0000000006
10588.522,7883,2.00000000040745,19130.000000001
10588.524,7884,1.99999999858846,19131.9999999996
10588.526,7885,2.00000000040745,19134
10588.528,7886,2.00000000040745,19136.0000000004
10588.53,7887,2.00000000040745,19138.0000000008
10588.532,7888,1.99999999858846,19139.9999999994
10588.534,7889,2.00000000040745,19141.9999999998
10588.538,7890,4.00000000081491,19146.0000000006
10588.544,7891,5.99999999940337,19152
10588.55,7892,5.99999999940337,19157.9999999994
10588.576,7893,25.9999999998399,19183.9999999993
10588.602,7894,26.0000000016589,19210.0000000009
10588.628,7895,25.9999999998399,19236.0000000008
10588.654,7896,25.9999999998399,19262.0000000006
10588.678,7897,23.9999999994325,19286.0000000001
10588.684,7898,5.99999999940337,19291.9999999995
10588.69,7899,6.00000000122236,19298.0000000007
10588.694,7900,3.99999999899592,19301.9999999997
10588.698,7901,4.00000000081491,19306.0000000005
10588.7,7902,2.00000000040745,19308.0000000009
10588.702,7903,1.99999999858846,19309.9999999995
10588.704,7904,2.00000000040745,19311.9999999999
10588.706,7905,2.00000000040745,19314.0000000003
10588.708,7906,2.00000000040745,19316.0000000007
10588.71,7907,1.99999999858846,19317.9999999993
10588.712,7908,2.00000000040745,19319.9999999997
10588.714,7909,2.00000000040745,19322.0000000001
10588.716,7910,2.00000000040745,19324.0000000005
10588.718,7911,2.00000000040745,19326.0000000009
10588.72,7912,1.99999999858846,19327.9999999995
10588.722,7913,2.00000000040745,19329.9999999999
10588.724,7914,2.00000000040745,19332.0000000003
10588.726,7915,2.00000000040745,19334.0000000007
10588.728,7916,1.99999999858846,19335.9999999993
10588.73,7917,2.00000000040745,19337.9999999997
10588.732,7918,2.00000000040745,19340.0000000001
10588.734,7919,2.00000000040745,19342.0000000006
10588.736,7920,2.00000000040745,19344.000000001
10588.738,7921,1.99999999858846,19345.9999999995
10588.74,7922,2.00000000040745,19348
10588.742,7923,2.00000000040745,19350.0000000004
10588.744,7924,2.00000000040745,19352.0000000008
10588.746,7925,1.99999999858846,19353.9999999994
10588.748,7926,2.00000000040745,19355.9999999998
10588.75,7927,2.00000000040745,19358.0000000002
10588.752,7928,2.00000000040745,19360.0000000006
10588.754,7929,2.00000000040745,19362.000000001
10588.756,7930,1.99999999858846,19363.9999999996
10588.758,7931,2.00000000040745,19366
10588.76,7932,2.00000000040745,19368.0000000004
10588.762,7933,2.00000000040745,19370.0000000008
10588.764,7934,1.99999999858846,19371.9999999994
10588.766,7935,2.00000000040745,19373.9999999998
10588.768,7936,2.00000000040745,19376.0000000002
10588.77,7937,2.00000000040745,19378.0000000006
10588.772,7938,2.00000000040745,19380.000000001
10588.774,7939,1.99999999858846,19381.9999999996
10588.776,7940,2.00000000040745,19384
10588.778,7941,2.00000000040745,19386.0000000004
10588.78,7942,2.00000000040745,19388.0000000008
10588.782,7943,1.99999999858846,19389.9999999994
10588.784,7944,2.00000000040745,19391.9999999998
10588.786,7945,2.00000000040745,19394.0000000002
10588.788,7946,2.00000000040745,19396.0000000006
10588.79,7947,2.00000000040745,19398.000000001
10588.792,7948,1.99999999858846,19399.9999999996
10588.794,7949,2.00000000040745,19402
10588.796,7950,2.00000000040745,19404.0000000005
10588.798,7951,2.00000000040745,19406.0000000009
10588.8,7952,1.99999999858846,19407.9999999994
10588.802,7953,2.00000000040745,19409.9999999999
10588.804,7954,2.00000000040745,19412.0000000003
10588.806,7955,2.00000000040745,19414.0000000007
10588.808,7956,2.00000000040745,19416.0000000011
10588.81,7957,1.99999999858846,19417.9999999997
10588.812,7958,2.00000000040745,19420.0000000001
10588.814,7959,2.00000000040745,19422.0000000005
10588.816,7960,2.00000000040745,19424.0000000009
10588.82,7961,3.99999999899592,19427.9999999999
10588.822,7962,2.00000000040745,19430.0000000003
10588.824,7963,2.00000000040745,19432.0000000007
10588.826,7964,1.99999999858846,19433.9999999993
10588.83,7965,4.00000000081491,19438.0000000001
10588.832,7966,2.00000000040745,19440.0000000005
10588.834,7967,2.00000000040745,19442.0000000009
10588.836,7968,1.99999999858846,19443.9999999995
10588.838,7969,2.00000000040745,19445.9999999999
10588.84,7970,2.00000000040745,19448.0000000003
10588.842,7971,2.00000000040745,19450.0000000007
10588.844,7972,1.99999999858846,19451.9999999993
10588.846,7973,2.00000000040745,19453.9999999997
10588.848,7974,2.00000000040745,19456.0000000001
10588.85,7975,2.00000000040745,19458.0000000005
10588.852,7976,2.00000000040745,19460.0000000009
10588.854,7977,1.99999999858846,19461.9999999995
10588.856,7978,2.00000000040745,19463.9999999999
10588.858,7979,2.00000000040745,19466.0000000003
10588.86,7980,2.00000000040745,19468.0000000008
10588.862,7981,1.99999999858846,19469.9999999993
10588.864,7982,2.00000000040745,19471.9999999998
10588.866,7983,2.00000000040745,19474.0000000002
10588.868,7984,2.00000000040745,19476.0000000006
10588.87,7985,2.00000000040745,19478.000000001
10588.872,7986,1.99999999858846,19479.9999999996
10588.874,7987,2.00000000040745,19482
10588.878,7988,4.00000000081491,19486.0000000008
10588.882,7989,3.99999999899592,19489.9999999998
10588.884,7990,2.00000000040745,19492.0000000002
10588.886,7991,2.00000000040745,19494.0000000006
10588.888,7992,2.00000000040745,19496.000000001
10588.89,7993,1.99999999858846,19497.9999999996
10588.892,7994,2.00000000040745,19500
10588.894,7995,2.00000000040745,19502.0000000004
10588.896,7996,2.00000000040745,19504.0000000008
10588.898,7997,1.99999999858846,19505.9999999994
10588.9,7998,2.00000000040745,19507.9999999998
10588.902,7999,2.00000000040745,19510.0000000002
10588.904,8000,2.00000000040745,19512.0000000006
10588.906,8001,2.00000000040745,19514.000000001
10588.908,8002,1.99999999858846,19515.9999999996
10588.91,8003,2.00000000040745,19518
10588.912,8004,2.00000000040745,19520.0000000004
10588.914,8005,2.00000000040745,19522.0000000008
10588.916,8006,1.99999999858846,19523.9999999994
10588.918,8007,2.00000000040745,19525.9999999998
10588.92,8008,2.00000000040745,19528.0000000002
10588.922,8009,2.00000000040745,19530.0000000007
10588.924,8010,2.00000000040745,19532.0000000011
10588.926,8011,1.99999999858846,19533.9999999997
10588.928,8012,2.00000000040745,19536.0000000001
10588.93,8013,2.00000000040745,19538.0000000005
10588.932,8014,2.00000000040745,19540.0000000009
10588.934,8015,1.99999999858846,19541.9999999995
10588.936,8016,2.00000000040745,19543.9999999999
10588.938,8017,2.00000000040745,19546.0000000003
10588.94,8018,2.00000000040745,19548.0000000007
10588.942,8019,1.99999999858846,19549.9999999993
10588.944,8020,2.00000000040745,19551.9999999997
10588.946,8021,2.00000000040745,19554.0000000001
10588.948,8022,2.00000000040745,19556.0000000005
10588.95,8023,2.00000000040745,19558.0000000009
10588.952,8024,1.99999999858846,19559.9999999995
10588.954,8025,2.00000000040745,19561.9999999999
10588.956,8026,2.00000000040745,19564.0000000003
10588.958,8027,2.00000000040745,19566.0000000007
10588.96,8028,1.99999999858846,19567.9999999993
10588.962,8029,2.00000000040745,19569.9999999997
10588.964,8030,2.00000000040745,19572.0000000001
10588.966,8031,2.00000000040745,19574.0000000005
10588.968,8032,2.00000000040745,19576.0000000009
10588.97,8033,1.99999999858846,19577.9999999995
10588.972,8034,2.00000000040745,19579.9999999999
10588.974,8035,2.00000000040745,19582.0000000003
10588.976,8036,2.00000000040745,19584.0000000007
10588.978,8037,1.99999999858846,19585.9999999993
10588.98,8038,2.00000000040745,19587.9999999997
10588.982,8039,2.00000000040745,19590.0000000001
10588.984,8040,2.00000000040745,19592.0000000006
10588.986,8041,2.00000000040745,19594.000000001
10588.988,8042,1.99999999858846,19595.9999999995
10588.99,8043,2.00000000040745,19598
10588.992,8044,2.00000000040745,19600.0000000004
10588.994,8045,2.00000000040745,19602.0000000008
10588.996,8046,1.99999999858846,19603.9999999994
10588.998,8047,2.00000000040745,19605.9999999998
10589,8048,2.00000000040745,19608.0000000002
10589.002,8049,2.00000000040745,19610.0000000006
10589.004,8050,2.00000000040745,19612.000000001
10589.006,8051,1.99999999858846,19613.9999999996
10589.008,8052,2.00000000040745,19616
10589.01,8053,2.00000000040745,19618.0000000004
10589.012,8054,2.00000000040745,19620.0000000008
10589.014,8055,1.99999999858846,19621.9999999994
10589.016,8056,2.00000000040745,19623.9999999998
10589.018,8057,2.00000000040745,19626.0000000002
10589.02,8058,2.00000000040745,19628.0000000006
10589.022,8059,2.00000000040745,19630.000000001
10589.024,8060,1.99999999858846,19631.9999999996
10589.026,8061,2.00000000040745,19634
10589.028,8062,2.00000000040745,19636.0000000004
10589.03,8063,2.00000000040745,19638.0000000008
10589.032,8064,1.99999999858846,19639.9999999994
10589.034,8065,2.00000000040745,19641.9999999998
10589.036,8066,2.00000000040745,19644.0000000002
10589.038,8067,2.00000000040745,19646.0000000006
10589.04,8068,2.00000000040745,19648.000000001
10589.042,8069,1.99999999858846,19649.9999999996
10589.044,8070,2.00000000040745,19652
10589.046,8071,2.00000000040745,19654.0000000005
10589.048,8072,2.00000000040745,19656.0000000009
10589.05,8073,1.99999999858846,19657.9999999994
10589.052,8074,2.00000000040745,19659.9999999999
10589.054,8075,2.00000000040745,19662.0000000003
10589.056,8076,2.00000000040745,19664.0000000007
10589.058,8077,2.00000000040745,19666.0000000011
10589.06,8078,1.99999999858846,19667.9999999997
10589.062,8079,2.00000000040745,19670.0000000001
10589.064,8080,2.00000000040745,19672.0000000005
10589.066,8081,2.00000000040745,19674.0000000009
10589.068,8082,1.99999999858846,19675.9999999995
10589.07,8083,2.00000000040745,19677.9999999999
10589.072,8084,2.00000000040745,19680.0000000003
10589.074,8085,2.00000000040745,19682.0000000007
10589.076,8086,1.99999999858846,19683.9999999993
10589.078,8087,2.00000000040745,19685.9999999997
10589.08,8088,2.00000000040745,19688.0000000001
10589.082,8089,2.00000000040745,19690.0000000005
10589.084,8090,2.00000000040745,19692.0000000009
10589.086,8091,1.99999999858846,19693.9999999995
10589.088,8092,2.00000000040745,19695.9999999999
10589.09,8093,2.00000000040745,19698.0000000003
10589.092,8094,2.00000000040745,19700.0000000007
10589.094,8095,1.99999999858846,19701.9999999993
10589.096,8096,2.00000000040745,19703.9999999997
10589.098,8097,2.00000000040745,19706.0000000001
10589.1,8098,2.00000000040745,19708.0000000005
10589.102,8099,2.00000000040745,19710.0000000009
10589.104,8100,1.99999999858846,19711.9999999995
10589.106,8101,2.00000000040745,19713.9999999999
10589.108,8102,2.00000000040745,19716.0000000003
10589.11,8103,2.00000000040745,19718.0000000008
10589.112,8104,1.99999999858846,19719.9999999993
10589.114,8105,2.00000000040745,19721.9999999998
10589.116,8106,2.00000000040745,19724.0000000002
10589.118,8107,2.00000000040745,19726.0000000006
10589.12,8108,2.00000000040745,19728.000000001
10589.122,8109,1.99999999858846,19729.9999999996
10589.124,8110,2.00000000040745,19732
10589.126,8111,2.00000000040745,19734.0000000004
10589.128,8112,2.00000000040745,19736.0000000008
10589.13,8113,1.99999999858846,19737.9999999994
10589.132,8114,2.00000000040745,19739.9999999998
10589.134,8115,2.00000000040745,19742.0000000002
10589.136,8116,2.00000000040745,19744.0000000006
10589.138,8117,2.00000000040745,19746.000000001
10589.14,8118,1.99999999858846,19747.9999999996
10589.142,8119,2.00000000040745,19750
10589.144,8120,2.00000000040745,19752.0000000004
10589.146,8121,2.00000000040745,19754.0000000008
10589.148,8122,1.99999999858846,19755.9999999994
10589.15,8123,2.00000000040745,19757.9999999998
10589.152,8124,2.00000000040745,19760.0000000002
10589.154,8125,2.00000000040745,19762.0000000006
10589.156,8126,2.00000000040745,19764.000000001
10589.158,8127,1.99999999858846,19765.9999999996
10589.16,8128,2.00000000040745,19768
10589.162,8129,2.00000000040745,19770.0000000004
10589.164,8130,2.00000000040745,19772.0000000008
10589.166,8131,1.99999999858846,19773.9999999994
10589.168,8132,2.00000000040745,19775.9999999998
10589.17,8133,2.00000000040745,19778.0000000002
10589.172,8134,2.00000000040745,19780.0000000007
10589.174,8135,2.00000000040745,19782.0000000011
10589.176,8136,1.99999999858846,19783.9999999997
10589.178,8137,2.00000000040745,19786.0000000001
10589.18,8138,2.00000000040745,19788.0000000005
10589.182,8139,2.00000000040745,19790.0000000009
10589.184,8140,1.99999999858846,19791.9999999995
10589.186,8141,2.00000000040745,19793.9999999999
10589.188,8142,2.00000000040745,19796.0000000003
10589.19,8143,2.00000000040745,19798.0000000007
10589.192,8144,1.99999999858846,19799.9999999993
10589.194,8145,2.00000000040745,19801.9999999997
10589.196,8146,2.00000000040745,19804.0000000001
10589.198,8147,2.00000000040745,19806.0000000005
10589.2,8148,2.00000000040745,19808.0000000009
10589.202,8149,1.99999999858846,19809.9999999995
10589.204,8150,2.00000000040745,19811.9999999999
10589.206,8151,2.00000000040745,19814.0000000003
10589.208,8152,2.00000000040745,19816.0000000007
10589.21,8153,1.99999999858846,19817.9999999993
10589.212,8154,2.00000000040745,19819.9999999997
10589.214,8155,2.00000000040745,19822.0000000001
10589.216,8156,2.00000000040745,19824.0000000005
10589.218,8157,2.00000000040745,19826.0000000009
10589.22,8158,1.99999999858846,19827.9999999995
10589.222,8159,2.00000000040745,19829.9999999999
10589.224,8160,2.00000000040745,19832.0000000003
10589.228,8161,3.99999999899592,19835.9999999993
10589.234,8162,6.00000000122236,19842.0000000006
10589.242,8163,7.99999999981083,19850.0000000004
10589.268,8164,25.9999999998399,19876.0000000002
10589.312,8165,43.999999999869,19920.0000000001
10589.336,8166,23.9999999994325,19943.9999999995
10589.342,8167,6.00000000122236,19950.0000000007
10589.346,8168,3.99999999899592,19953.9999999997
10589.348,8169,2.00000000040745,19956.0000000001
10589.35,8170,2.00000000040745,19958.0000000005
10589.352,8171,2.00000000040745,19960.0000000009
10589.354,8172,1.99999999858846,19961.9999999995
10589.356,8173,2.00000000040745,19963.9999999999
10589.358,8174,2.00000000040745,19966.0000000003
10589.36,8175,2.00000000040745,19968.0000000008
10589.362,8176,1.99999999858846,19969.9999999993
10589.364,8177,2.00000000040745,19971.9999999998
10589.366,8178,2.00000000040745,19974.0000000002
10589.368,8179,2.00000000040745,19976.0000000006
10589.37,8180,2.00000000040745,19978.000000001
10589.372,8181,1.99999999858846,19979.9999999996
10589.374,8182,2.00000000040745,19982
10589.376,8183,2.00000000040745,19984.0000000004
10589.378,8184,2.00000000040745,19986.0000000008
10589.38,8185,1.99999999858846,19987.9999999994
10589.382,8186,2.00000000040745,19989.9999999998
10589.384,8187,2.00000000040745,19992.0000000002
10589.386,8188,2.00000000040745,19994.0000000006
10589.388,8189,2.00000000040745,19996.000000001
10589.39,8190,1.99999999858846,19997.9999999996
10589.392,8191,2.00000000040745,20000

